High-Fidelity Entangling Gates for Electron and Nuclear Spin Qubits in Diamond

Motivated by the recent experimental progress in exploring the use of a nitrogen-vacancy (NV) center in diamond as a quantum computing platform, we propose schemes for fast and high-fidelity entangling gates on this platform. Using both analytical and numerical calculations, we demonstrate that synchronization effects between resonant and off-resonant transitions may be exploited such that spin-flip errors due to strong driving may be eliminated by adjusting the gate time or the driving field. This allows for fast, high fidelity entangling operations between the electron spin and one or several nuclear spins. We investigate a two-qubit system where the NV center is comprised of a $^{15}$N atom and a qubit-qutrit system for the case of a $^{14}$N atom. In both cases, we predict a complete suppression of off-resonant driving errors for two-qubit gates when addressing the NV electron spin conditioned on states of nuclear spins of the nitrogen atom of the defect. Additionally, we predict fidelities $>0.99$ for multi-qubit gates when including the surrounding $^{13}$C atoms in the diamond lattice in the conditioned logic.

==> file.dat <==
1.4285714285714285e-7	0.9999999999999991
0.0021470254439173875	0.9999994756478184
0.004293908030691918	0.9999986349405028
0.006440790617466448	0.9999965643925407
0.008587673204240979	0.9999957550581483
0.01073455579101551	0.9999846690645691
0.012881438377790039	0.9999792691529354
0.015028320964564568	0.9999822610144687
0.0171752035513391	0.9999844394268284
0.01932208613811363	0.999979531884732
0.02146896872488816	0.9999588995100652
0.02361585131166269	0.9999283511240643
0.02576273389843722	0.9999300742760625
0.02790961648521175	0.9999004609932215
0.03005649907198628	0.9998863591596042
0.03220338165876081	0.9999273145220254
0.03435026424553534	0.9999392603441948
0.03649714683230987	0.9999117790081162
0.0386440294190844	0.9998018214034577
0.04079091200585893	0.9999139104417474
0.04293779459263346	0.9997746681999203
0.04508467717940799	0.9997441986294175
0.04723155976618252	0.9997700357657915
0.04937844235295705	0.999756347747184
0.05152532493973158	0.9996897127583582
0.053672207526506116	0.9996153021675301
0.055819090113280644	0.9996803393786338
0.05796597270005517	0.9998277106489408
0.060112855286829706	0.999618512942427
0.06225973787360423	0.9995666617989181
0.06440662046037876	0.9997661059724398
0.0665535030471533	0.9994123017271511
0.06870038563392783	0.9997586781584028
0.07084726822070236	0.9993337346651645
0.0729941508074769	0.9997053820703995
0.07514103339425143	0.9993347487557861
0.07728791598102595	0.99946955620841
0.07943479856780047	0.9995744337403153
0.08158168115457501	0.9991126161175471
0.08372856374134954	0.9995347230941896
0.08587544632812408	0.9994395694303926
0.08802232891489861	0.9989663196336711
0.09016921150167313	0.9993454708514835
0.09231609408844765	0.9995235954749516
0.09446297667522219	0.9989617108858163
0.09660985926199672	0.9988411916134083
0.09875674184877126	0.9993497867077226
0.10090362443554579	0.999412557787856
0.10305050702232031	0.9988359439995099
0.10519738960909483	0.9985371266056426
0.10734427219586937	0.99892830651482
0.1094911547826439	0.9993633293453961
0.11163803736941844	0.9991788252613918
0.11378491995619297	0.9985621872365997
0.11593180254296749	0.9982091839944371
0.11807868512974201	0.9984636891747489
0.12022556771651655	0.9990002131115496
0.12237245030329108	0.9992384474932701
0.12451933289006561	0.9989187809021556
0.12666621547684015	0.9982858978923231
0.12881309806361468	0.9978194987611428
0.13095998065038922	0.9978333866910426
0.13310686323716375	0.9982714783958985
0.1352537458239383	0.9987953953948949
0.1374006284107128	0.9990380199605389
0.13972809514801743	0.9987915997342504
0.1420555618853221	0.9981523608508234
0.14438302862262675	0.9974840652340031
0.14671049535993141	0.997136902436889
0.14903796209723608	0.9972578182745508
0.1513654288345407	0.9977424910341626
0.15369289557184534	0.9983194023919438
0.15602036230915	0.9986959902718363
0.15834782904645467	0.9986878710400826
0.16067529578375933	0.9982802812177609
0.163002762521064	0.9976119681955993
0.16533022925836863	0.9969047719572132
0.16765769599567326	0.9963763861200969
0.16998516273297792	0.9961698292501613
0.17231262947028259	0.996318647307385
0.17464009620758725	0.9967506114668319
0.1769675629448919	0.9973206006676156
0.17929502968219654	0.9978575991986223
0.18162249641950118	0.9982107110008365
0.18394996315680584	0.9982829391007079
0.1862774298941105	0.9980470812682714
0.18860489663141516	0.9975436049598075
0.19093236336871983	0.9968644961061277
0.19325983010602446	0.9961292256605123
0.1955872968433291	0.9954591971217246
0.19791476358063376	0.9949558389192292
0.20024223031793842	0.9946855829582273
0.20256969705524308	0.9946729582727782
0.20489716379254774	0.9949013568055216
0.20722463052985238	0.9953198966711245
0.209552097267157	0.9958542357683182
0.21187956400446167	0.996419088227566
0.21420703074176634	0.9969304390846108
0.216534497479071	0.9973159077632959
0.21886196421637566	0.9975222633730513
0.2211894309536803	0.9975196512188479
0.22351689769098493	0.997302580324184
0.2258443644282896	0.9968881001754615
0.22817183116559425	0.9963118391960898
0.23049929790289891	0.9956226875408509
0.23282676464020358	0.9948769002282619
0.2351542313775082	0.9941323023578383
0.23748169811481284	0.9934431296150894
0.2398091648521175	0.9928558662211124
0.24213663158942217	0.9924062747755976
0.24446409832672683	0.9921176659183388
0.2467915650640315	0.9920003401674914
0.24911903180133613	0.9920520526715628
0.25144649853864076	0.9922593020908587
0.2537739652759454	0.9925992227260023
0.2561014320132501	0.9930418584919707
0.25842889875055475	0.9935526125392642
0.2607563654878594	0.9940946920331051
0.26308383222516407	0.9946313994988849
0.26541129896246873	0.9951281568142198
0.26773876569977334	0.9955541827515445
0.27006623243707795	0.9958837779727177
0.2723936991743826	0.9960972010953274
0.27472116591168727	0.9961811448760893
0.27704863264899193	0.9961288420655002
0.2793760993862966	0.9959398458094176
0.28170356612360126	0.9956195396584051
0.2840310328609059	0.9951784376246553
0.2863584995982106	0.9946313358537392
0.28853172905747393	0.9940407715696719
0.2907049585167373	0.993390245011857
0.295051417435264	0.9919808893777852
0.2972246468945273	0.991258421206346
0.29939787635379067	0.9905475776460325
0.301571105813054	0.9898646784789453
0.30374433527231737	0.9892245371472712
0.3059175647315807	0.9886401634411126
0.30809079419084406	0.9881225467876448
0.3102640236501074	0.9876805162920193
0.31243725310937076	0.9873206718321635
0.3146104825686341	0.9870473792057206
0.31678371202789746	0.986862821503491
0.3189569414871608	0.986767098468031
0.3211301709464241	0.9867583655152132
0.3233034004056874	0.9868330042804545
0.32547662986495074	0.9869858169359962
0.3276498593242141	0.9872102370550833
0.32982308878347744	0.9874985504257183
0.3319963182427408	0.9878421199020888
0.33416954770200413	0.9882316090948434
0.3363427771612675	0.988657200418313
0.33851600662053083	0.9891088037155167
0.3406892360797942	0.9895762523573263
0.3428624655390575	0.9900494843511481
0.3450356949983209	0.990518706590584
0.3472089244575842	0.9909745409266508
0.34938215391684757	0.9914081512407311
0.3515553833761109	0.9918113511482605
0.35372861283537427	0.9921766923598492
0.3559018422946376	0.9924975340734374
0.35807507175390096	0.992768094068132
0.3602483012131643	0.9929834824189998
0.36242153067242766	0.9931397189541606
0.364594760131691	0.9932337357333427
0.36676798959095436	0.9932633659432615
0.3689412190502177	0.9932273206827902
0.37111444850948105	0.9931251551531407
0.3732876779687444	0.9929572257786998
0.37546090742800775	0.9927246397664002
0.3776341368872711	0.9924291985693451
0.37980736634653445	0.9920733366575624
0.3819805958057978	0.9916600569190138
0.38415382526506114	0.9911928639208863
0.3863270547243245	0.9906756961582119
0.3906735136428512	0.9895089543864701
0.39284674310211454	0.9888688226171127
0.3950199725613779	0.9881974726539596
0.3993664314799046	0.9867816583538813
0.408059349316958	0.9838016074177622
0.4102325787762213	0.9830547573155016
0.41240580823548467	0.9823165436461327
0.41675226715401137	0.9808830635036743
0.4189254966132747	0.9801956759009687
0.42109872607253807	0.9795326479619391
0.4254451849910647	0.9782922804172709
0.42757578431514387	0.9777313650478544
0.4297063836392231	0.977204468406773
0.43183698296330225	0.9767134787816917
0.4339675822873814	0.9762599995315508
0.43609818161146063	0.9758453532076694
0.4382287809355398	0.97547058736864
0.44035938025961896	0.9751364818902041
0.4424899795836982	0.9748435575795498
0.44462057890777734	0.9745920859127715
0.4467511782318565	0.9743820997242392
0.4488817775559357	0.974213404687149
0.4510123768800149	0.9740855914352988
0.45314297620409405	0.9739980481870241
0.45527357552817327	0.9739499737430631
0.45740417485225243	0.9739403907407542
0.4595347741763316	0.9739681590573603
0.4616653735004108	0.9740319892653004
0.46379597282449	0.9741304560516904
0.46592657214856914	0.9742620115237042
0.46805717147264836	0.9744249983299285
0.4701877707967275	0.9746176625360129
0.4723183701208067	0.9748381662005473
0.4744489694448859	0.9750845996042167
0.47657956876896507	0.9753549930918908
0.47871016809304423	0.9756473284934372
0.48084076741712345	0.9759595500946898
0.4851019660652818	0.9766353038142811
0.49362436336159854	0.9781331799810812
0.49575496268567776	0.9785259693545151
0.4978855620097569	0.9789220012893708
0.5021467606579153	0.9797159080404967
0.5042773599819945	0.9801099566610724
0.5064079593060736	0.9804996056506813
0.510669157954232	0.9812586683654637
0.5127997572783112	0.9816247243902926
0.5149303566023904	0.9819796718389743
0.5191915552505487	0.9826502966722228
0.5213221545746278	0.9829631887636752
0.523452753898707	0.9832594048997905
0.5277139525468655	0.9837970915874866
0.5298445518709447	0.9840364012772087
0.5319751511950239	0.9842547138126563
0.5341057505191031	0.984451147436495
0.5362363498431822	0.9846248993530946
0.5383669491672614	0.9847752450542453
0.5404975484913406	0.9849015374181141
0.5426281478154198	0.9850032055987971
0.544758747139499	0.9850797537234665
0.5468893464635782	0.985130759413697
0.5490199457876573	0.9851558721471136
0.5511505451117364	0.9851548114750257
0.5532811444358157	0.9851273651111884
0.5554117437598949	0.9850733869063095
0.5575423430839741	0.9849927947223576
0.5596729424080533	0.9848855682201443
0.5618035417321324	0.9847517465730795
0.5641147252067418	0.9845766240385698
0.566425908681351	0.9843705170427617
0.5687370921559604	0.9841336934560971
0.5710482756305697	0.9838664896124479
0.5733594591051789	0.9835693065759022
0.5756706425797883	0.9832426063962029
0.5802930095290069	0.9825027853066761
0.5826041930036161	0.9820908598568288
0.5849153764782254	0.9816518008396069
0.589537743427444	0.9806951667459372
0.5918489269020534	0.9801791281324681
0.5941601103766627	0.9796390220261486
0.5987824773258813	0.9784900214242627
0.6010936608004906	0.9778828950645373
0.6034048442750999	0.9772552313602804
0.6080272112243186	0.9759420320213072
0.6172719451227557	0.9731109547665864
0.6357614129196302	0.9668475702714162
0.6380725963942395	0.966026993203524
0.6403837798688488	0.9652011463074589
0.6450061468180674	0.9635372015547669
0.6542508807165046	0.9601842789974091
0.672740348513379	0.9535539518682521
0.6750515319879884	0.9527460021304303
0.6773627154625976	0.9519447790210069
0.6819850824118163	0.9503647559079834
0.6912298163102535	0.9473088380740173
0.7097192841071279	0.9417103946490348
0.7118762303036958	0.9411082111003689
0.7140331765002639	0.9405174731662438
0.7183470688933999	0.939371064377858
0.7269748536796719	0.9372228546341049
0.7291317998762399	0.9367166782306686
0.7312887460728079	0.9362230583195317
0.7356026384659439	0.935273803313684
0.7442304232522159	0.9335288037410976
0.7463873694487839	0.9331247364690136
0.748544315645352	0.9327335702556274
0.7528582080384879	0.9319899199070414
0.7550151542350558	0.9316374024786063
0.7571721004316239	0.9312977201157975
0.7614859928247599	0.9306567002992449
0.763642939021328	0.9303552628788765
0.765799885217896	0.9300664611568021
0.770113777611032	0.9295264837217098
0.7722707238075999	0.9292751504160593
0.7744276700041679	0.9290361381560204
0.778741562397304	0.928594692270099
0.780898508593872	0.9283920519423378
0.78305545479044	0.9282013197520096
0.7852124009870081	0.9280223790042712
0.787369347183576	0.9278551080958275
0.7895262933801439	0.9276993807457128
0.7916832395767119	0.9275550662211405
0.79384018577328	0.9274220295584066
0.795997131969848	0.927300131778841
0.798154078166416	0.9271892300998122
0.800311024362984	0.9270891781407896
0.8024679705595519	0.9269998261244853
0.8046249167561199	0.9269210210730926
0.806781862952688	0.926852606999654
0.808938809149256	0.926794425094585
0.811095755345824	0.926746313907405
0.8132527015423919	0.9267081095236996
0.8154096477389599	0.9266796457373762
0.8175665939355279	0.9266607542182581
0.8197235401320959	0.9266512646750642
0.821880486328664	0.9266510050138426
0.824037432525232	0.9266598014919073
0.8261943787217999	0.9266774788673431
0.8283513249183678	0.9267038605441439
0.8305082711149359	0.9267387687130463
0.8326652173115039	0.9267820244881275
0.8348221635080719	0.9268334480392373
0.83697910970464	0.9268928587203299
0.8391360559012079	0.9269600751937688
0.8412930020977758	0.9270349155506761
0.8434499482943438	0.9271171974273987
0.8477638406874799	0.9273033546839777
0.850101371034578	0.9274158370121941
0.8524389013816761	0.9275361815901765
0.8571139620758723	0.9277995260521982
0.8594514924229705	0.9279420609775054
0.8617890227700686	0.9280915285007221
0.8664640834642648	0.9284103375901158
0.868801613811363	0.9285792192993721
0.871139144158461	0.9287541141177504
0.8758142048526574	0.9291210346268284
0.8851643262410498	0.9299171120173693
0.8875018565881478	0.9301278043635692
0.889839386935246	0.9303427290187067
0.8945144476294422	0.9307844154759831
0.9038645690178347	0.931709225558889
0.9225648117946197	0.933679058856524
0.9249023421417177	0.9339327578401756
0.9272398724888159	0.9341874947842346
0.9319149331830121	0.9346993657358885
0.9412650545714046	0.935727820370204
0.9599652973481896	0.9377667492874496
0.9623028276952877	0.9380169148659384
0.9646403580423859	0.938265551239224
0.9693154187365821	0.9387576864139686
0.9786655401249746	0.9397177035762289
0.9973657829017596	0.9415132805129119
0.9996606831136736	0.9417200476184622
1.0019555833255875	0.9419235110243801
1.0065453837494154	0.9423201601987782
1.0157249845970713	0.9430699071999609
1.0180198848089854	0.9432477879055252
1.0203147850208993	0.9434216893038398
1.0249045854447272	0.9437572574010646
1.0340841862923829	0.9443774936027798
1.0363790865042968	0.9445215636794395
1.0386739867162107	0.9446611142276059
1.0432637871400388	0.9449264244989067
1.045558687351953	0.9450520728885556
1.0478535875638668	0.9451729790374261
1.0524433879876947	0.9454003625146208
1.0547382881996086	0.9455067433517302
1.0570331884115225	0.9456081889193784
1.0593280886234364	0.9457046554256338
1.0616229888353503	0.9457961008181464
1.0639178890472643	0.9458824847607897
1.0662127892591782	0.9459637686102722
1.0708025896830062	0.946110889780247
1.0730974898949204	0.9461766580675388
1.0753923901068343	0.9462371881484206
1.0776872903187482	0.9462924494924713
1.0799821905306621	0.946342413121649
1.082277090742576	0.9463870515869707
1.08457199095449	0.946426338945231
1.086866891166404	0.9464602507357844
1.0891617913783178	0.9464887639573925
1.0914566915902317	0.9465118570451475
1.0937515918021457	0.9465295098474779
1.0960464920140596	0.946541703603243
1.0983413922259737	0.9465484209189262
1.1006362924378879	0.9465496457459364
1.1029311926498018	0.946545363358014
1.1052260928617157	0.9465355603287584
1.1075209930736296	0.9465202245092794
1.1098158932855435	0.9464993450059762
1.1121107934974575	0.9464729121584524
1.1144056937093714	0.9464409175175714
1.1167005939212855	0.9464033538236546
1.1189954941331997	0.9463602149848338
1.1212903943451136	0.9463114960555539
1.1235852945570275	0.9462571932152355
1.1258801947689414	0.9461973037471021
1.1281750949808553	0.9461318260171718
1.1304699951927693	0.9460607594534202
1.1327648954046832	0.9459841045251158
1.135059795616597	0.9459018627223341
1.137354695828511	0.9458140365356498
1.139649596040425	0.9457206294360132
1.144239396464253	0.9455170911641151
1.1463800593981257	0.9454145469402884
1.1485207223319982	0.9453071665790507
1.1528020481997436	0.9450779240386089
1.1549427111336161	0.9449560767825743
1.1570833740674888	0.9448294232090284
1.161364699935234	0.9445617338262073
1.1635053628691068	0.9444207178710136
1.1656460258029795	0.9442749352810863
1.1699273516707247	0.9439691162135571
1.1784900034062153	0.9433008149393921
1.180630666340088	0.943122014278631
1.1827713292739608	0.9429385527233477
1.187052655141706	0.9425577092145873
1.1956153068771966	0.9417408016985784
1.212740610348178	0.93989014094154
1.2148812732820506	0.9396388582550561
1.2170219362159234	0.9393832111001704
1.2213032620836686	0.9388589098608385
1.2298659138191592	0.9377589011467539
1.2469912172901403	0.9353584496979308
1.249131880224013	0.9350400715958002
1.2512725431578855	0.9347177046219836
1.255553869025631	0.9340611054077007
1.2641165207611214	0.9327011644041199
1.2812418242321026	0.9298001777606839
1.2835630713165054	0.9293889526769972
1.285884318400908	0.9289735353307007
1.2905268125697138	0.9281302627794826
1.299811800907325	0.9263949436199751
1.318381777582547	0.9227370810115059
1.3555217309329914	0.9147357211188398
1.3578429780173942	0.9142077750534459
1.360164225101797	0.9136767604998671
1.3648067192706024	0.9126056639845559
1.3740917076082135	0.9104281625239438
1.3926616842834356	0.9059395282456194
1.42980163763388	0.8964869071588825
1.4319686474402413	0.8959179081982204
1.4341356572466029	0.895347144600108
1.438469676859326	0.894200421943483
1.4471377160847716	0.8918868768334498
1.4644737945356634	0.887184734875873
1.499145951437447	0.8775212301558577
1.5684902652410138	0.8574556957862293
1.704450564196361	0.8170999413270382
1.8519682487856362	0.7745739094528794
1.9896147475802677	0.7378026740545444
2.138818632008827	0.701878606880166
2.2852941877856	0.6706904457974325
2.421898557767729	0.6450403995145622
2.5700603133837863	0.6206077795898293
2.7083508832052	0.6006164384876063
2.8581988386605413	0.58162064797746
3.005318465464096	0.5653005671757384
3.1425669064730073	0.5518671591464855
3.291372733115846	0.538984212222835
3.4303073739640415	0.5283199991769779
3.5665136861604503	0.5189718287464361
3.714277383990787	0.5099059089190615
3.8521698960264805	0.5023245434267235
4.0016197936961015	0.4949409032305062
4.1483413627139365	0.4884278321808935
4.285191745937128	0.48292834435400533
4.433599514794247	0.4775161663373595
4.572136097856723	0.47292195702354045
4.707944352267412	0.46879889077450615
4.855309992312029	0.46470436387818453
4.992804446562002	0.46120199060415895
5.141856286445903	0.45771444613853157
5.281036940535161	0.45471824648223236
5.417489265972632	0.4520002303202924
5.565498977044031	0.4492734954282749
5.703637502320786	0.44691659638965425
5.85333341323147	0.4445476064623217
6.000300995490366	0.4423914353019347
6.137397391954619	0.4405176493447185
6.2860511740528	0.43862246048543985
6.424833770356337	0.4369702797608839
6.5608880380080885	0.43545111622365057
6.708499691293767	0.433906190679364
6.846240158784802	0.4325536972633957
6.8486426540716465	0.43253082789462555
6.851045149358491	0.43250798256741707
6.855850139932181	0.43246236390350346
6.865460121079559	0.43237141360166875
6.884680083374316	0.4321906536622783
6.9231200079638295	0.4318336376887526
6.925522503250674	0.43181152128861666
6.927924998537518	0.4317894278844051
6.932729989111208	0.43174530993678695
6.942339970258587	0.43165734859903826
6.961559932553343	0.43148251711302027
6.963962427840189	0.43146076486730867
6.966364923127033	0.43143903511590836
6.971169913700722	0.4313956429725056
6.9807798948481	0.43130912726149556
6.983182390134944	0.4312875541081045
6.985584885421789	0.4312660032033197
6.990389875995478	0.4312229680177095
6.992792371282324	0.4312014836760836
6.995194866569168	0.4311800214614631
6.9975973618560126	0.431158581343577
6.999999857142857	0.4311371632922061

==> file1.dat <==
1.4285714285714285e-7	0.9999999999999991
0.0021470254439173875	0.9999994756478184
0.004293908030691918	0.9999986349405028
0.006440790617466448	0.9999965643925407
0.008587673204240979	0.9999957550581483
0.01073455579101551	0.9999846690645691
0.012881438377790039	0.9999792691529354
0.015028320964564568	0.9999822610144687
0.0171752035513391	0.9999844394268284
0.01932208613811363	0.999979531884732
0.02146896872488816	0.9999588995100652
0.02361585131166269	0.9999283511240643
0.02576273389843722	0.9999300742760625
0.02790961648521175	0.9999004609932215
0.03005649907198628	0.9998863591596042
0.03220338165876081	0.9999273145220254
0.03435026424553534	0.9999392603441948
0.03649714683230987	0.9999117790081162
0.0386440294190844	0.9998018214034577
0.04079091200585893	0.9999139104417474
0.04293779459263346	0.9997746681999203
0.04508467717940799	0.9997441986294175
0.04723155976618252	0.9997700357657915
0.04937844235295705	0.999756347747184
0.05152532493973158	0.9996897127583582
0.053672207526506116	0.9996153021675301
0.055819090113280644	0.9996803393786338
0.05796597270005517	0.9998277106489408
0.060112855286829706	0.999618512942427
0.06225973787360423	0.9995666617989181
0.06440662046037876	0.9997661059724398
0.0665535030471533	0.9994123017271511
0.06870038563392783	0.9997586781584028
0.07084726822070236	0.9993337346651645
0.0729941508074769	0.9997053820703995
0.07514103339425143	0.9993347487557861
0.07728791598102595	0.99946955620841
0.07943479856780047	0.9995744337403153
0.08158168115457501	0.9991126161175471
0.08372856374134954	0.9995347230941896
0.08587544632812408	0.9994395694303926
0.08802232891489861	0.9989663196336711
0.09016921150167313	0.9993454708514835
0.09231609408844765	0.9995235954749516
0.09446297667522219	0.9989617108858163
0.09660985926199672	0.9988411916134083
0.09875674184877126	0.9993497867077226
0.10090362443554579	0.999412557787856
0.10305050702232031	0.9988359439995099
0.10519738960909483	0.9985371266056426
0.10734427219586937	0.99892830651482
0.1094911547826439	0.9993633293453961
0.11163803736941844	0.9991788252613918
0.11378491995619297	0.9985621872365997
0.11593180254296749	0.9982091839944371
0.11807868512974201	0.9984636891747489
0.12022556771651655	0.9990002131115496
0.12237245030329108	0.9992384474932701
0.12451933289006561	0.9989187809021556
0.12666621547684015	0.9982858978923231
0.12881309806361468	0.9978194987611428
0.13095998065038922	0.9978333866910426
0.13310686323716375	0.9982714783958985
0.1352537458239383	0.9987953953948949
0.1374006284107128	0.9990380199605389
0.13972809514801743	0.9987915997342504
0.1420555618853221	0.9981523608508234
0.14438302862262675	0.9974840652340031
0.14671049535993141	0.997136902436889
0.14903796209723608	0.9972578182745508
0.1513654288345407	0.9977424910341626
0.15369289557184534	0.9983194023919438
0.15602036230915	0.9986959902718363
0.15834782904645467	0.9986878710400826
0.16067529578375933	0.9982802812177609
0.163002762521064	0.9976119681955993
0.16533022925836863	0.9969047719572132
0.16765769599567326	0.9963763861200969
0.16998516273297792	0.9961698292501613
0.17231262947028259	0.996318647307385
0.17464009620758725	0.9967506114668319
0.1769675629448919	0.9973206006676156
0.17929502968219654	0.9978575991986223
0.18162249641950118	0.9982107110008365
0.18394996315680584	0.9982829391007079
0.1862774298941105	0.9980470812682714
0.18860489663141516	0.9975436049598075
0.19093236336871983	0.9968644961061277
0.19325983010602446	0.9961292256605123
0.1955872968433291	0.9954591971217246
0.19791476358063376	0.9949558389192292
0.20024223031793842	0.9946855829582273
0.20256969705524308	0.9946729582727782
0.20489716379254774	0.9949013568055216
0.20722463052985238	0.9953198966711245
0.209552097267157	0.9958542357683182
0.21187956400446167	0.996419088227566
0.21420703074176634	0.9969304390846108
0.216534497479071	0.9973159077632959
0.21886196421637566	0.9975222633730513
0.2211894309536803	0.9975196512188479
0.22351689769098493	0.997302580324184
0.2258443644282896	0.9968881001754615
0.22817183116559425	0.9963118391960898
0.23049929790289891	0.9956226875408509
0.23282676464020358	0.9948769002282619
0.2351542313775082	0.9941323023578383
0.23748169811481284	0.9934431296150894
0.2398091648521175	0.9928558662211124
0.24213663158942217	0.9924062747755976
0.24446409832672683	0.9921176659183388
0.2467915650640315	0.9920003401674914
0.24911903180133613	0.9920520526715628
0.25144649853864076	0.9922593020908587
0.2537739652759454	0.9925992227260023
0.2561014320132501	0.9930418584919707
0.25842889875055475	0.9935526125392642
0.2607563654878594	0.9940946920331051
0.26308383222516407	0.9946313994988849
0.26541129896246873	0.9951281568142198
0.26773876569977334	0.9955541827515445
0.27006623243707795	0.9958837779727177
0.2723936991743826	0.9960972010953274
0.27472116591168727	0.9961811448760893
0.27704863264899193	0.9961288420655002
0.2793760993862966	0.9959398458094176
0.28170356612360126	0.9956195396584051
0.2840310328609059	0.9951784376246553
0.2863584995982106	0.9946313358537392
0.28853172905747393	0.9940407715696719
0.2907049585167373	0.993390245011857
0.295051417435264	0.9919808893777852
0.2972246468945273	0.991258421206346
0.29939787635379067	0.9905475776460325
0.301571105813054	0.9898646784789453
0.30374433527231737	0.9892245371472712
0.3059175647315807	0.9886401634411126
0.30809079419084406	0.9881225467876448
0.3102640236501074	0.9876805162920193
0.31243725310937076	0.9873206718321635
0.3146104825686341	0.9870473792057206
0.31678371202789746	0.986862821503491
0.3189569414871608	0.986767098468031
0.3211301709464241	0.9867583655152132
0.3233034004056874	0.9868330042804545
0.32547662986495074	0.9869858169359962
0.3276498593242141	0.9872102370550833
0.32982308878347744	0.9874985504257183
0.3319963182427408	0.9878421199020888
0.33416954770200413	0.9882316090948434
0.3363427771612675	0.988657200418313
0.33851600662053083	0.9891088037155167
0.3406892360797942	0.9895762523573263
0.3428624655390575	0.9900494843511481
0.3450356949983209	0.990518706590584
0.3472089244575842	0.9909745409266508
0.34938215391684757	0.9914081512407311
0.3515553833761109	0.9918113511482605
0.35372861283537427	0.9921766923598492
0.3559018422946376	0.9924975340734374
0.35807507175390096	0.992768094068132
0.3602483012131643	0.9929834824189998
0.36242153067242766	0.9931397189541606
0.364594760131691	0.9932337357333427
0.36676798959095436	0.9932633659432615
0.3689412190502177	0.9932273206827902
0.37111444850948105	0.9931251551531407
0.3732876779687444	0.9929572257786998
0.37546090742800775	0.9927246397664002
0.3776341368872711	0.9924291985693451
0.37980736634653445	0.9920733366575624
0.3819805958057978	0.9916600569190138
0.38415382526506114	0.9911928639208863
0.3863270547243245	0.9906756961582119
0.3906735136428512	0.9895089543864701
0.39284674310211454	0.9888688226171127
0.3950199725613779	0.9881974726539596
0.3993664314799046	0.9867816583538813
0.408059349316958	0.9838016074177622
0.4102325787762213	0.9830547573155016
0.41240580823548467	0.9823165436461327
0.41675226715401137	0.9808830635036743
0.4189254966132747	0.9801956759009687
0.42109872607253807	0.9795326479619391
0.4254451849910647	0.9782922804172709
0.42757578431514387	0.9777313650478544
0.4297063836392231	0.977204468406773
0.43183698296330225	0.9767134787816917
0.4339675822873814	0.9762599995315508
0.43609818161146063	0.9758453532076694
0.4382287809355398	0.97547058736864
0.44035938025961896	0.9751364818902041
0.4424899795836982	0.9748435575795498
0.44462057890777734	0.9745920859127715
0.4467511782318565	0.9743820997242392
0.4488817775559357	0.974213404687149
0.4510123768800149	0.9740855914352988
0.45314297620409405	0.9739980481870241
0.45527357552817327	0.9739499737430631
0.45740417485225243	0.9739403907407542
0.4595347741763316	0.9739681590573603
0.4616653735004108	0.9740319892653004
0.46379597282449	0.9741304560516904
0.46592657214856914	0.9742620115237042
0.46805717147264836	0.9744249983299285
0.4701877707967275	0.9746176625360129
0.4723183701208067	0.9748381662005473
0.4744489694448859	0.9750845996042167
0.47657956876896507	0.9753549930918908
0.47871016809304423	0.9756473284934372
0.48084076741712345	0.9759595500946898
0.4851019660652818	0.9766353038142811
0.49362436336159854	0.9781331799810812
0.49575496268567776	0.9785259693545151
0.4978855620097569	0.9789220012893708
0.5021467606579153	0.9797159080404967
0.5042773599819945	0.9801099566610724
0.5064079593060736	0.9804996056506813
0.510669157954232	0.9812586683654637
0.5127997572783112	0.9816247243902926
0.5149303566023904	0.9819796718389743
0.5191915552505487	0.9826502966722228
0.5213221545746278	0.9829631887636752
0.523452753898707	0.9832594048997905
0.5277139525468655	0.9837970915874866
0.5298445518709447	0.9840364012772087
0.5319751511950239	0.9842547138126563
0.5341057505191031	0.984451147436495
0.5362363498431822	0.9846248993530946
0.5383669491672614	0.9847752450542453
0.5404975484913406	0.9849015374181141
0.5426281478154198	0.9850032055987971
0.544758747139499	0.9850797537234665
0.5468893464635782	0.985130759413697
0.5490199457876573	0.9851558721471136
0.5511505451117364	0.9851548114750257
0.5532811444358157	0.9851273651111884
0.5554117437598949	0.9850733869063095
0.5575423430839741	0.9849927947223576
0.5596729424080533	0.9848855682201443
0.5618035417321324	0.9847517465730795
0.5641147252067418	0.9845766240385698
0.566425908681351	0.9843705170427617
0.5687370921559604	0.9841336934560971
0.5710482756305697	0.9838664896124479
0.5733594591051789	0.9835693065759022
0.5756706425797883	0.9832426063962029
0.5802930095290069	0.9825027853066761
0.5826041930036161	0.9820908598568288
0.5849153764782254	0.9816518008396069
0.589537743427444	0.9806951667459372
0.5918489269020534	0.9801791281324681
0.5941601103766627	0.9796390220261486
0.5987824773258813	0.9784900214242627
0.6010936608004906	0.9778828950645373
0.6034048442750999	0.9772552313602804
0.6080272112243186	0.9759420320213072
0.6172719451227557	0.9731109547665864
0.6357614129196302	0.9668475702714162
0.6380725963942395	0.966026993203524
0.6403837798688488	0.9652011463074589
0.6450061468180674	0.9635372015547669
0.6542508807165046	0.9601842789974091
0.672740348513379	0.9535539518682521
0.6750515319879884	0.9527460021304303
0.6773627154625976	0.9519447790210069
0.6819850824118163	0.9503647559079834
0.6912298163102535	0.9473088380740173
0.7097192841071279	0.9417103946490348
0.7118762303036958	0.9411082111003689
0.7140331765002639	0.9405174731662438
0.7183470688933999	0.939371064377858
0.7269748536796719	0.9372228546341049
0.7291317998762399	0.9367166782306686
0.7312887460728079	0.9362230583195317
0.7356026384659439	0.935273803313684
0.7442304232522159	0.9335288037410976
0.7463873694487839	0.9331247364690136
0.748544315645352	0.9327335702556274
0.7528582080384879	0.9319899199070414
0.7550151542350558	0.9316374024786063
0.7571721004316239	0.9312977201157975
0.7614859928247599	0.9306567002992449
0.763642939021328	0.9303552628788765
0.765799885217896	0.9300664611568021
0.770113777611032	0.9295264837217098
0.7722707238075999	0.9292751504160593
0.7744276700041679	0.9290361381560204
0.778741562397304	0.928594692270099
0.780898508593872	0.9283920519423378
0.78305545479044	0.9282013197520096
0.7852124009870081	0.9280223790042712
0.787369347183576	0.9278551080958275
0.7895262933801439	0.9276993807457128
0.7916832395767119	0.9275550662211405
0.79384018577328	0.9274220295584066
0.795997131969848	0.927300131778841
0.798154078166416	0.9271892300998122
0.800311024362984	0.9270891781407896
0.8024679705595519	0.9269998261244853
0.8046249167561199	0.9269210210730926
0.806781862952688	0.926852606999654
0.808938809149256	0.926794425094585
0.811095755345824	0.926746313907405
0.8132527015423919	0.9267081095236996
0.8154096477389599	0.9266796457373762
0.8175665939355279	0.9266607542182581
0.8197235401320959	0.9266512646750642
0.821880486328664	0.9266510050138426
0.824037432525232	0.9266598014919073
0.8261943787217999	0.9266774788673431
0.8283513249183678	0.9267038605441439
0.8305082711149359	0.9267387687130463
0.8326652173115039	0.9267820244881275
0.8348221635080719	0.9268334480392373
0.83697910970464	0.9268928587203299
0.8391360559012079	0.9269600751937688
0.8412930020977758	0.9270349155506761
0.8434499482943438	0.9271171974273987
0.8477638406874799	0.9273033546839777
0.850101371034578	0.9274158370121941
0.8524389013816761	0.9275361815901765
0.8571139620758723	0.9277995260521982
0.8594514924229705	0.9279420609775054
0.8617890227700686	0.9280915285007221
0.8664640834642648	0.9284103375901158
0.868801613811363	0.9285792192993721
0.871139144158461	0.9287541141177504
0.8758142048526574	0.9291210346268284
0.8851643262410498	0.9299171120173693
0.8875018565881478	0.9301278043635692
0.889839386935246	0.9303427290187067
0.8945144476294422	0.9307844154759831
0.9038645690178347	0.931709225558889
0.9225648117946197	0.933679058856524
0.9249023421417177	0.9339327578401756
0.9272398724888159	0.9341874947842346
0.9319149331830121	0.9346993657358885
0.9412650545714046	0.935727820370204
0.9599652973481896	0.9377667492874496
0.9623028276952877	0.9380169148659384
0.9646403580423859	0.938265551239224
0.9693154187365821	0.9387576864139686
0.9786655401249746	0.9397177035762289
0.9973657829017596	0.9415132805129119
0.9996606831136736	0.9417200476184622
1.0019555833255875	0.9419235110243801
1.0065453837494154	0.9423201601987782
1.0157249845970713	0.9430699071999609
1.0180198848089854	0.9432477879055252
1.0203147850208993	0.9434216893038398
1.0249045854447272	0.9437572574010646
1.0340841862923829	0.9443774936027798
1.0363790865042968	0.9445215636794395
1.0386739867162107	0.9446611142276059
1.0432637871400388	0.9449264244989067
1.045558687351953	0.9450520728885556
1.0478535875638668	0.9451729790374261
1.0524433879876947	0.9454003625146208
1.0547382881996086	0.9455067433517302
1.0570331884115225	0.9456081889193784
1.0593280886234364	0.9457046554256338
1.0616229888353503	0.9457961008181464
1.0639178890472643	0.9458824847607897
1.0662127892591782	0.9459637686102722
1.0708025896830062	0.946110889780247
1.0730974898949204	0.9461766580675388
1.0753923901068343	0.9462371881484206
1.0776872903187482	0.9462924494924713
1.0799821905306621	0.946342413121649
1.082277090742576	0.9463870515869707
1.08457199095449	0.946426338945231
1.086866891166404	0.9464602507357844
1.0891617913783178	0.9464887639573925
1.0914566915902317	0.9465118570451475
1.0937515918021457	0.9465295098474779
1.0960464920140596	0.946541703603243
1.0983413922259737	0.9465484209189262
1.1006362924378879	0.9465496457459364
1.1029311926498018	0.946545363358014
1.1052260928617157	0.9465355603287584
1.1075209930736296	0.9465202245092794
1.1098158932855435	0.9464993450059762
1.1121107934974575	0.9464729121584524
1.1144056937093714	0.9464409175175714
1.1167005939212855	0.9464033538236546
1.1189954941331997	0.9463602149848338
1.1212903943451136	0.9463114960555539
1.1235852945570275	0.9462571932152355
1.1258801947689414	0.9461973037471021
1.1281750949808553	0.9461318260171718
1.1304699951927693	0.9460607594534202
1.1327648954046832	0.9459841045251158
1.135059795616597	0.9459018627223341
1.137354695828511	0.9458140365356498
1.139649596040425	0.9457206294360132
1.144239396464253	0.9455170911641151
1.1463800593981257	0.9454145469402884
1.1485207223319982	0.9453071665790507
1.1528020481997436	0.9450779240386089
1.1549427111336161	0.9449560767825743
1.1570833740674888	0.9448294232090284
1.161364699935234	0.9445617338262073
1.1635053628691068	0.9444207178710136
1.1656460258029795	0.9442749352810863
1.1699273516707247	0.9439691162135571
1.1784900034062153	0.9433008149393921
1.180630666340088	0.943122014278631
1.1827713292739608	0.9429385527233477
1.187052655141706	0.9425577092145873
1.1956153068771966	0.9417408016985784
1.212740610348178	0.93989014094154
1.2148812732820506	0.9396388582550561
1.2170219362159234	0.9393832111001704
1.2213032620836686	0.9388589098608385
1.2298659138191592	0.9377589011467539
1.2469912172901403	0.9353584496979308
1.249131880224013	0.9350400715958002
1.2512725431578855	0.9347177046219836
1.255553869025631	0.9340611054077007
1.2641165207611214	0.9327011644041199
1.2812418242321026	0.9298001777606839
1.2835630713165054	0.9293889526769972
1.285884318400908	0.9289735353307007
1.2905268125697138	0.9281302627794826
1.299811800907325	0.9263949436199751
1.318381777582547	0.9227370810115059
1.3555217309329914	0.9147357211188398
1.3578429780173942	0.9142077750534459
1.360164225101797	0.9136767604998671
1.3648067192706024	0.9126056639845559
1.3740917076082135	0.9104281625239438
1.3926616842834356	0.9059395282456194
1.42980163763388	0.8964869071588825
1.4319686474402413	0.8959179081982204
1.4341356572466029	0.895347144600108
1.438469676859326	0.894200421943483
1.4471377160847716	0.8918868768334498
1.4644737945356634	0.887184734875873
1.499145951437447	0.8775212301558577
1.5684902652410138	0.8574556957862293
1.704450564196361	0.8170999413270382
1.8519682487856362	0.7745739094528794
1.9896147475802677	0.7378026740545444
2.138818632008827	0.701878606880166
2.2852941877856	0.6706904457974325
2.421898557767729	0.6450403995145622
2.5700603133837863	0.6206077795898293
2.7083508832052	0.6006164384876063
2.8581988386605413	0.58162064797746
3.005318465464096	0.5653005671757384
3.1425669064730073	0.5518671591464855
3.291372733115846	0.538984212222835
3.4303073739640415	0.5283199991769779
3.5665136861604503	0.5189718287464361
3.714277383990787	0.5099059089190615
3.8521698960264805	0.5023245434267235
4.0016197936961015	0.4949409032305062
4.1483413627139365	0.4884278321808935
4.285191745937128	0.48292834435400533
4.433599514794247	0.4775161663373595
4.572136097856723	0.47292195702354045
4.707944352267412	0.46879889077450615
4.855309992312029	0.46470436387818453
4.992804446562002	0.46120199060415895
5.141856286445903	0.45771444613853157
5.281036940535161	0.45471824648223236
5.417489265972632	0.4520002303202924
5.565498977044031	0.4492734954282749
5.703637502320786	0.44691659638965425
5.85333341323147	0.4445476064623217
6.000300995490366	0.4423914353019347
6.137397391954619	0.4405176493447185
6.2860511740528	0.43862246048543985
6.424833770356337	0.4369702797608839
6.5608880380080885	0.43545111622365057
6.708499691293767	0.433906190679364
6.846240158784802	0.4325536972633957
6.8486426540716465	0.43253082789462555
6.851045149358491	0.43250798256741707
6.855850139932181	0.43246236390350346
6.865460121079559	0.43237141360166875
6.884680083374316	0.4321906536622783
6.9231200079638295	0.4318336376887526
6.925522503250674	0.43181152128861666
6.927924998537518	0.4317894278844051
6.932729989111208	0.43174530993678695
6.942339970258587	0.43165734859903826
6.961559932553343	0.43148251711302027
6.963962427840189	0.43146076486730867
6.966364923127033	0.43143903511590836
6.971169913700722	0.4313956429725056
6.9807798948481	0.43130912726149556
6.983182390134944	0.4312875541081045
6.985584885421789	0.4312660032033197
6.990389875995478	0.4312229680177095
6.992792371282324	0.4312014836760836
6.995194866569168	0.4311800214614631
6.9975973618560126	0.431158581343577
6.999999857142857	0.4311371632922061

==> file10.dat <==
0.01	0.41173343007298047
0.02	0.42302615582225267
0.03	0.43389725584610556
0.04	0.4443752946280848
0.05	0.45449015488542965
0.060000000000000005	0.46425199875585726
0.06999999999999999	0.47369446529805814
0.08	0.4828378412298006
0.09	0.4917056982944775
0.09999999999999999	0.5003205779310169
0.11	0.5086843491095241
0.12	0.5168125753158181
0.13	0.5246810581041617
0.14	0.5324817637476802
0.15000000000000002	0.5399952063957683
0.16	0.5474696874384013
0.17	0.5546060425261266
0.18000000000000002	0.5619098036124321
0.19	0.5688676305633307
0.2	0.5756439647578153
0.21000000000000002	0.5826484681360844
0.22	0.5895682445094882
0.23	0.596124301377483
0.24000000000000002	0.6025535544416762
0.25	0.6091765293656521
0.26	0.6159926073170863
0.27	0.6227538521326264
0.28	0.6292467084906579
0.29000000000000004	0.6354535441897052
0.3	0.6415216076043556
0.31	0.6476373810216494
0.32	0.6539167863725238
0.33	0.6603616675838013
0.34	0.6668775760674495
0.35000000000000003	0.6733233029349794
0.36000000000000004	0.6795629858845315
0.37	0.6855030239182167
0.38	0.6911081457941178
0.39	0.6963992201339521
0.4	0.7014391513947525
0.41000000000000003	0.7063136396464174
0.42000000000000004	0.7111122008735338
0.43	0.7159128492521594
0.44	0.7207719687437233
0.45	0.7257194864200314
0.46	0.7307585776004928
0.47000000000000003	0.7358687143347582
0.48000000000000004	0.7410107898059387
0.49	0.7461331841778185
0.5	0.7511778762653833

==> file11.dat <==
0.01	0.5634482109522267
0.02	0.6871844135321094
0.03	0.7870528303197006
0.04	0.8526812105058437
0.05	0.8943445618340288
0.060000000000000005	0.9211844971985603
0.06999999999999999	0.9393122631633939
0.08	0.951934873186727
0.09	0.9609900046719249
0.09999999999999999	0.9679358374658379
0.11	0.9729976763863883
0.12	0.9766055243741176
0.13	0.9786675228527861
0.14	0.982091821757985
0.15000000000000002	0.9829367533824132
0.16	0.9855794113814313
0.17	0.9848448556262217
0.18000000000000002	0.987777231652422
0.19	0.9879773260890943
0.2	0.9864846761696745
0.21000000000000002	0.9884551143835318
0.22	0.990638230645944
0.23	0.9894780057152117
0.24000000000000002	0.987085495263251
0.25	0.9868432388015732
0.26	0.9890000321103324
0.27	0.9912653269902978
0.28	0.9915629538286934
0.29000000000000004	0.98961739774726
0.3	0.9866671296834142
0.31	0.9843087411264257
0.32	0.9835520849458597
0.33	0.9845030707606517
0.34	0.9865532648312061
0.35000000000000003	0.9887834887343772
0.36000000000000004	0.9903444064112049
0.37	0.9906948764815475
0.38	0.9896776095670627
0.39	0.9874699096854309
0.4	0.9844678181762535
0.41000000000000003	0.9811564042957361
0.42000000000000004	0.9780009120438473
0.43	0.9753740991226848
0.44	0.9735206168706815
0.45	0.972551303735423
0.46	0.9724576331015616
0.47000000000000003	0.9731371837289292
0.48000000000000004	0.9744230478190111
0.49	0.9761123780938022
0.5	0.9779912348436834

==> file2.dat <==
3.003003003003003e-9	0.2
0.00004513266698925438	0.2323904747635758
0.00009026233097550576	0.30426041882203153
0.00013539199496175714	0.22262811084761683
0.00018052165894800852	0.2564915997032182
0.0002256513229342599	0.2005148151532612
0.0002707809869205113	0.9795048910827117
0.00031591065090676266	0.25383135617268754
0.00036104031489301403	0.2083808472901227
0.00040616997887926547	0.20000687613479215
0.00045129964286551685	0.9967876467888891
0.0004964293068517682	0.20816500012158656
0.0005415589708380196	0.4268052577788913
0.000586688634824271	0.22985929883223985
0.0006318182988105224	0.20296124958659478
0.0006769479627967737	0.20000018907648598
0.0007220776267830251	0.200762139014285
0.0007672072907692765	0.6953842548466693
0.000812336954755528	0.999581354681856
0.0008574666187417794	0.8956658559209529
0.0009025962827280307	0.3892981978646329
0.0009477259467142821	0.4870722327596463
0.0009928556107005335	0.20044727319571917
0.001037985274686785	0.33371723241570983
0.0010831149386730363	0.773090580961215
0.0011282446026592875	0.8464395826826749
0.001173374266645539	0.9170759341298655
0.0012185039306317905	0.658615097068489
0.0012636335946180418	0.977228295481666
0.001308763258604293	0.31152301359572926
0.0013538929225905445	0.9999217140199248
0.001399022586576796	0.9605640208947073
0.0014441522505630473	0.9865910381847558
0.0014892819145492986	0.7537043188226801
0.00153441157853555	0.6239613445813736
0.0015795412425218015	0.9263053421922589
0.001624670906508053	0.3958431949974446
0.0016698005704943045	0.7136925613017324
0.0017149302344805558	0.5148856726790895
0.001760059898466807	0.8071806294341283
0.0018051895624530585	0.7870930692728078
0.00185031922643931	0.8237965326136458
0.0018954488904255613	0.7312818648952844
0.0019405785544118126	0.6964088129904454
0.001985708218398064	0.9909978803221482
0.0020308378823843155	0.200000000142109
0.0020759675463705666	0.21046572861848764
0.002121097210356818	0.21799195398078453
0.0021662268743430696	0.5857246597330205
0.002211356538329321	0.9613109210743236
0.0022564862023155725	0.5457705984956187
0.0023016158663018236	0.21320931202087356
0.002346745530288075	0.31743793040535834
0.0023918751942743266	0.5514181679090825
0.0024370048582605776	0.2509429495738945
0.002482134522246829	0.26723801822103477
0.0025272641862330806	0.4495463878328713
0.002572393850219332	0.9884711590859219
0.0026175235142055836	0.8431016139452215
0.0026626531781918346	0.9986599529090399
0.002707782842178086	0.40181179530118716
0.0027529125061643376	0.2463584496230837
0.0027980421701505886	0.4671025195613918
0.00284317183413684	0.9213630612971504
0.0028883014981230916	0.4393688683369765
0.0029372272253337	0.20835973595701685
0.0029861529525443084	0.635897097600517
0.0030350786797549165	0.8999954521651174
0.003084004406965525	0.790859237306552
0.0031329301341761332	0.3192869264114678
0.0031818558613867414	0.20168662616505229
0.00323078158859735	0.9792160915925948
0.003279707315807958	0.20010496780114703
0.0033286330430185663	0.9235564942810419
0.003377558770229175	0.46617534934695226
0.003426484497439783	0.20204664539756934
0.003475410224650391	0.20019691966002232
0.0035243359518609997	0.201415283727488
0.003573261679071608	0.20000043834371858
0.003622187406282216	0.2187288661257748
0.0036711131334928246	0.6744793703037546
0.003720038860703433	0.7765742303671603
0.0037689645879140413	0.2000054422466703
0.0038178903151246495	0.8757111731433724
0.003866816042335258	0.20794570429488282
0.003915741769545867	0.9614740174387605
0.003964667496756474	0.2011842721858233
0.004013593223967083	0.4427346476329582
0.0040625189511776915	0.9760826518174638
0.004111444678388299	0.3803532053805245
0.004160370405598908	0.20241417629655728
0.004209296132809516	0.200217739288245
0.004258221860020124	0.21005213571427497
0.004307147587230733	0.2195395905123257
0.004356073314441341	0.2087025213897504
0.004404999041651949	0.20013126447245666
0.0044539247688625576	0.2023637454046702
0.004502850496073166	0.34645182692577364
0.004551776223283774	0.901220660048169
0.004600701950494382	0.7075102146131049
0.004649627677704991	0.20362438023056098
0.004698553404915599	0.33212568128433795
0.004747479132126207	0.9473527516584931
0.004796404859336816	0.20171318646084468
0.004845330586547424	0.6596255276349223
0.004894256313758032	0.34556415271952257
0.004943182040968641	0.3793986327102725
0.0049921077681792485	0.4266554060103589
0.005041033495389857	0.4449550072911408
0.005089959222600466	0.26258166409642225
0.005138884949811073	0.8695248297359068
0.005187810677021682	0.2000045673231858
0.0052367364042322905	0.6997631459686104
0.005285662131442899	0.582179481630382
0.005334587858653508	0.20000000108380012
0.005383513585864115	0.5192145344268534
0.005432439313074724	0.9454236538544682
0.0054813650402853326	0.2885986157432387
0.00553029076749594	0.20004040166457016
0.005579216494706549	0.3487187332741768
0.0056281422219171574	0.8760234196974128
0.005677067949127765	0.9292795748988074
0.005725993676338374	0.516981561880575
0.005774919403548982	0.25474965925509047
0.00582384513075959	0.2017065811463854
0.005872770857970199	0.20000358144650235
0.005921696585180807	0.2031103986717136
0.005970622312391415	0.21908014892801755
0.0060195480396020235	0.24283504296483618
0.0060652315417487005	0.20966565975490142
0.006110915043895377	0.20022258173760354
0.006156598546042054	0.20017799691115626
0.006202282048188731	0.2215191866742451
0.006247965550335408	0.37502096005102487
0.006293649052482085	0.73524066125549
0.006339332554628762	0.9990729979065499
0.006385016056775439	0.7444618545015812
0.006430699558922116	0.3046617870620965
0.006476383061068793	0.20013412598431116
0.00652206656321547	0.22953822840200191
0.006567750065362147	0.6605728658301011
0.006613433567508824	0.9752267423581262
0.006659117069655501	0.3898440018930842
0.006704800571802178	0.200015029851517
0.006750484073948855	0.32121425527302083
0.007481420108295686	0.4028734317505223
0.007527103610442363	0.7468768100393034
0.00757278711258904	0.20005895004629126
0.007618470614735716	0.9251000175823916
0.007664154116882393	0.2460582284730192
0.00770983761902907	0.40357096496323924
0.007755521121175746	0.630398310373447
0.007801204623322423	0.20749732041147043
0.0078468881254691	0.9804058670189031
0.007892571627615776	0.2000230897230676
0.007938255129762454	0.9137090741133247
0.007983938631909132	0.21549324649093868
0.008029622134055808	0.6669241817585015
0.008075305636202484	0.2877161336272985
0.008120989138349162	0.473668318518329
0.00816667264049584	0.3867312098432323
0.008212356142642516	0.37425887756639986
0.008258039644789193	0.4557139582860371
0.00830372314693587	0.3412386623789859
0.008349406649082548	0.46645202430693883
0.008395090151229224	0.35664917323547174
0.0084407736533759	0.41717051928126914
0.008486457155522579	0.42647219578675577
0.008532140657669256	0.3275181100720489
0.008577824159815933	0.5726333318684088
0.008623507661962609	0.24149495553647854
0.008669191164109287	0.7941430444064714
0.008714874666255965	0.20295435803310374
0.00876055816840264	0.9834188105743058
0.008806241670549317	0.200009914764704
0.008851925172695995	0.9152455053577703
0.008897608674842673	0.22332820991396973
0.008943292176989349	0.5404497978138804
0.00898807955016819	0.4780679208531531
0.009032866923347031	0.2257408866217725
0.009077654296525874	0.9567211901501356
0.009122441669704716	0.20015035720498717
0.009167229042883557	0.7623648772294499
0.0092120164160624	0.35286424179562936
0.009256803789241241	0.2513732038250069
0.009301591162420082	0.9413005929768308
0.009346378535598924	0.2004014049140606
0.009391165908777765	0.6675189220846456
0.009435953281956608	0.4774360155437381
0.009480740655135449	0.20751966676247635
0.00952552802831429	0.9912866544231829
0.009570315401493133	0.23516400689927572
0.009615102774671975	0.326706052865656
0.009659890147850816	0.8982155250631187
0.009704677521029657	0.20072680828409173
0.009749464894208498	0.5522080287881284
0.009794252267387341	0.677236225652204
0.009839039640566183	0.2000009015100778
0.009883827013745024	0.7338143934304056
0.009928614386923867	0.5272979871862068
0.009973401760102708	0.20039312872907322
0.01001818913328155	0.8187106910525479
0.01006297650646039	0.4713652108929514
0.010107763879639232	0.2008159297351016
0.010152551252818075	0.8206480863745189
0.010197338625996916	0.4953079839813048
0.010242125999175757	0.200203828587813
0.0102869133723546	0.7435895680068348
0.010331700745533441	0.6015851765128355
0.010376488118712283	0.2000000012603733
0.010421275491891124	0.5798940825743849
0.010466062865069965	0.7895452323685626
0.010510850238248808	0.20169416149847513
0.01055563761142765	0.36861351450216634
0.01060042498460649	0.9748623050407581
0.010645212357785334	0.2422972213291213
0.010689999730964175	0.22555517661382118
0.010734787104143016	0.9347515697750757
0.010779574477321857	0.4595800389111956
0.010824361850500699	0.2000091521275909
0.010869149223679542	0.564421046554726
0.010913936596858383	0.8730753419117652
0.010958723970037224	0.21637052534713785
0.011003511343216067	0.24104177261545356
0.011048298716394908	0.9392445522356317
0.01109308608957375	0.5004708346752401
0.011137873462752591	0.2000014326816154
0.011182660835931432	0.4278840742794927
0.011227448209110275	0.9849865636716992
0.011272235582289116	0.297113246674139
0.011317022955467958	0.2013503081502621
0.0113618103286468	0.6352617479678142
0.011406597701825642	0.8788279900356593
0.011451385075004483	0.23371318897340607
0.011496172448183324	0.20982621405538346
0.011540959821362166	0.7480234675218359
0.011585747194541007	0.805370326274524
0.011630534567719848	0.22034600936289542
0.01167532194089869	0.21426725248931777
0.01172010931407753	0.7582802076282995
0.011764896687256374	0.8181976387096759
0.011809684060435215	0.22828163530656373
0.011858267496838413	0.21470444876507466
0.011906850933241613	0.7998641666369285
0.01195543436964481	0.7387686639736617
0.012004017806048008	0.20860406179853924
0.012052601242451208	0.23398387441222177
0.012101184678854406	0.8606702116576553
0.012149768115257604	0.6957077108954659
0.012198351551660803	0.2070325742992692
0.012246934988064003	0.2317599251211318
0.012295518424467201	0.8316863206760345
0.012344101860870399	0.7546461947191719
0.012392685297273599	0.2173024974812221
0.012441268733676798	0.21184228507790928
0.012489852170079996	0.7050132129506093
0.012538435606483194	0.891882669669319
0.012587019042886394	0.26801341074592533
0.012635602479289593	0.20047245526392754
0.012684185915692791	0.4803464000187025
0.01273276935209599	0.9991563301732094
0.012781352788499189	0.44368655792132405
0.012829936224902387	0.20024270042682857
0.012878519661305585	0.2667280234167126
0.012927103097708784	0.8588973881168921
0.012975686534111982	0.7947341253491909
0.01302426997051518	0.24427100234637336
0.01307285340691838	0.20069686464469624
0.013121436843321578	0.45187513386509953
0.013170020279724776	0.9951545710843024
0.013218603716127975	0.5620698915027973
0.013267187152531173	0.20630326253822362
0.013315770588934371	0.21129375036427636
0.01336435402533757	0.6027428242265483
0.01341293746174077	0.9908554437317229
0.013461520898143968	0.4590757461580511
0.013510104334547166	0.2017814581906946
0.013558687770950366	0.22060553469609331
0.013607271207353564	0.6413133125488607
0.013655854643756762	0.9870598651980732
0.013704438080159961	0.4664076319528583
0.01375302151656316	0.20296716732781164
0.013801604952966357	0.2122863398805949
0.013850188389369557	0.5648895674570683
0.013898771825772755	0.9999492986012766
0.013947355262175953	0.5805892709341323
0.013995938698579152	0.21634917802669335
0.01404452213498235	0.20125706748891614
0.014093105571385548	0.3993283887660131
0.014141689007788748	0.9343770914158475
0.014190272444191947	0.8044516297699463
0.014238855880595145	0.29563437863380065
0.014287439316998343	0.20001053641503097
0.014336022753401543	0.24357160440251927
0.01438460618980474	0.6683139176111941
0.014433189626207939	0.9958631017364894
0.014481773062611138	0.5671057154469258
0.014530356499014336	0.22158982184985568
0.014578939935417534	0.20021543009899442
0.014627523371820734	0.3193274360210829
0.014676106808223932	0.8122540686850684
0.01472469024462713	0.953095115728475
0.01477327368103033	0.4692963712800493
0.014821857117433527	0.20966546778054812
0.014870440553836725	0.20094802973820955
0.014919023990239925	0.34291933240675165
0.014964365201579191	0.7952634002158289
0.01500970641291846	0.9839275053781185
0.015055047624257727	0.5935380063365988
0.015100388835596994	0.24809567768320698
0.01514573004693626	0.2000036544750579
0.015191071258275528	0.22265936580597412
0.015236412469614796	0.49065388450978276
0.015281753680954063	0.9265905422347903
0.015327094892293329	0.9106295975599448
0.015372436103632597	0.47365163088962847
0.015417777314971865	0.22122147846068813
0.015463118526311131	0.20000152535385576
0.015508459737650398	0.23840080739416233
0.015553800948989666	0.5347103443958915
0.015599142160328934	0.9429978164981917
0.0156444833716682	0.9047161851810195
0.015689824583007467	0.4829890669881645
0.015735165794346737	0.22716481123082588
0.015780507005686003	0.2000000055953821
0.01582584821702527	0.222696445339097
0.015871189428364536	0.45708466121419317
0.015916530639703802	0.873565257064189
0.015961871851043072	0.9718953203076769
0.016007213062382338	0.6165594394806475
0.016052554273721605	0.2789911274731982
0.016097895485060874	0.20077783451518766
0.01614323669640014	0.20245885732251445
0.016188577907739407	0.3076307933295686
0.016233919119078673	0.6644803701461762
0.01627926033041794	0.9836960633247879
0.01632460154175721	0.8625266858337106
0.016369942753096476	0.4660587132043652
0.016415283964435742	0.23129147417614482
0.016460625175775012	0.20001144179403393
0.01650596638711428	0.2094105501723468
0.016551307598453545	0.3586045329639507
0.01659664880979281	0.7285093690148949
0.016641990021132078	0.9948521360579765
0.016687331232471347	0.8392899187384716
0.016732672443810614	0.4572235853206335
0.01677801365514988	0.23320591611095962
0.01682335486648915	0.20004361082822883
0.016868696077828416	0.20565465483495426
0.016914037289167683	0.32038172121161745
0.01695937850050695	0.6513554390439047
0.017004719711846215	0.9655184941913997
0.017050060923185485	0.922996892993372
0.01709540213452475	0.5771205606018555
0.017140743345864018	0.28536822741046736
0.017186084557203288	0.2026432481080562
0.017231425768542554	0.20017686073568744
0.01727676697988182	0.23770122234783192
0.017322108191221087	0.4505941774931424
0.017367449402560353	0.8073407033851062
0.017412790613899623	0.9998360054131198
0.01745813182523889	0.8276308258059033
0.017503473036578156	0.4756929368326159
0.017548814247917426	0.2493141509336379
0.017594155459256692	0.20068879432511963
0.01763949667059596	0.200743838617057
0.017684837881935225	0.2492440825147532
0.01773017909327449	0.46891608714802224
0.01777552030461376	0.8110643257636441
0.017820861515953027	0.9992048031063633
0.01786999879051665	0.827566074139986
0.017919136065080277	0.4645540810914895
0.0179682733396439	0.24151679873158513
0.018017410614207523	0.2002733276787394
0.01806654788877115	0.20190863731287978
0.018115685163334772	0.27221402690269364
0.018164822437898395	0.5357461498090884
0.01821395971246202	0.8809763603154526
0.018263096987025645	0.9922745657331655
0.018312234261589268	0.7568151516981539
0.018361371536152894	0.41495785934172247
0.018410508810716517	0.2305396760841159
0.01845964608528014	0.20013293170439336
0.018508783359843767	0.20210475215564655
0.01855792063440739	0.26737097938886417
0.018607057908971013	0.5084282643201331
0.018656195183534636	0.8439433319173153
0.01870533245809826	0.9998801640253469
0.018754469732661885	0.8301816988872514
0.01880360700722551	0.49856855568055186
0.01885274428178913	0.2667383884371913
0.018901881556352758	0.2025228054616849
0.01895101883091638	0.20004599321583705
0.019000156105480004	0.22055841477970475
0.01904929338004363	0.3617789587544719
0.019098430654607253	0.6595780419027931
0.019147567929170876	0.9412763118159084
0.019196705203734503	0.9759040533082687
0.019245842478298126	0.7360536027879478
0.01929497975286175	0.425139035067407
0.019344117027425375	0.24308188921665663
0.019393254301989	0.20103748549755532
0.01944239157655262	0.20015997085185863
0.019491528851116248	0.22369050298858506
0.01954066612567987	0.3616063830950692
0.019589803400243494	0.642761853368511
0.01963894067480712	0.9212618770433487
0.019688077949370743	0.9908517017866365
0.019737215223934367	0.7981302572924319
0.019786352498497993	0.4961172974298272
0.019835489773061616	0.2797697246886515
0.01988462704762524	0.20612202005414987
0.019933764322188866	0.20000000061039247
0.01998290159675249	0.2052278109695192
0.02003203887131611	0.2723392823114944
0.020081176145879738	0.47403820813731895
0.02013031342044336	0.7655411123055693
0.020179450695006984	0.9762559878205231
0.020228587969570607	0.9579832245935602
0.02027772524413423	0.7269997429810058
0.020326862518697857	0.44435467594585365
0.02037599979326148	0.2620164168991327
0.020425137067825103	0.20434241064282618
0.02047427434238873	0.20000000040205076
0.020523411616952352	0.20486462095509853
0.020572548891515975	0.2636734634951427
0.0206216861660796	0.4420893144652399
0.020670823440643225	0.7148154724858995
0.020719960715206848	0.9451561886390603
0.020769097989770474	0.9888184491624522
0.020818235264334097	0.8190245829880475
0.02086737253889772	0.547563671132556
0.020916509813461347	0.3247173400492547
0.02096564708802497	0.22072148930932456
0.021013888233620756	0.20042301011153657
0.021062129379216546	0.20010464448341755
0.021110370524812336	0.21303352178629043
0.021158611670408126	0.29238757061440773
0.021206852816003915	0.48062558894008034
0.021255093961599702	0.7381562799473946
0.021303335107195488	0.9471210976837924
0.021351576252791278	0.9926302565538561
0.021399817398387068	0.8501592466531502
0.021448058543982858	0.6025734017350067
0.021496299689578648	0.3745218830297133
0.021544540835174434	0.24369274648176964
0.02159278198077022	0.20337981921952697
0.02164102312636601	0.20000001727870714
0.0216892642719618	0.2022530312248736
0.02173750541755759	0.23525600886519588
0.02178574656315338	0.35010355185192027
0.02183398770874917	0.5599723922439658
0.02188222885434496	0.8036885997576075
0.021930469999940746	0.9726889920638956
0.021978711145536532	0.9819978009746262
0.022026952291132322	0.8286310127857356
0.022075193436728112	0.5918414705561985
0.022123434582323902	0.3771410084366597
0.02217167572791969	0.24941454299319032
0.02221991687351548	0.20526901090950977
0.02226815801911127	0.20000834828456632
0.022316399164707058	0.20072097441827
0.022364640310302844	0.21913071548917334
0.022412881455898634	0.2980675149985161
0.022461122601494424	0.4649866878236332
0.022509363747090214	0.6925956233195996
0.022557604892686003	0.9003881567680878
0.022605846038281793	0.9984335668105985
0.022654087183877583	0.9422993142161848
0.02270232832947337	0.7599751705673343
0.022750569475069156	0.5327601944605419
0.022798810620664946	0.3451802768516128
0.022847051766260736	0.23946186026501914
0.022895292911856525	0.20412417346985967
0.022943534057452315	0.2000061730818013
0.022991775203048105	0.20058079663828057
0.023040016348643895	0.2153878569607946
0.02308825749423968	0.2800925641787535
0.023136498639835468	0.42210400318368047
0.023184739785431258	0.6283252393083465
0.023232980931027047	0.8396325715841484
0.023281222076622837	0.9775691086883743
0.023329463222218627	0.9864779915758135
0.023377704367814417	0.864098064994775
0.023425945513410207	0.661667907680461
0.023474186659005993	0.4545588176144373
0.02352242780460178	0.30272058443771366
0.02357066895019757	0.22516615817272095
0.02361891009579336	0.20210614591146767
0.02366715124138915	0.2000002289912195
0.02371539238698494	0.20084741134773065
0.023763633532580725	0.21593066713708026
0.02381187467817651	0.2757276909030268
0.0238601158237723	0.40372398194935183
0.02390835696936809	0.5921182257473906
0.02395659811496388	0.7958716135408799
0.02400483926055967	0.9498274629612828
0.024053080406155457	0.9994009854573301
0.024098079326687318	0.9356227118270184
0.024143078247219174	0.7872246709799139
0.02418807716775103	0.6003504950625257
0.024233076088282887	0.4257141598821701
0.024278075008814744	0.29881755855191433
0.024323073929346604	0.2294114028662441
0.024368072849878464	0.2042019985349658
0.02441307177041032	0.200058412819605
0.024458070690942177	0.20004511874778147
0.024503069611474033	0.2037893635702835
0.02454806853200589	0.22711727861452627
0.02459306745253775	0.29161437414298846
0.02463806637306961	0.40985924805018625
0.024683065293601467	0.5741120691046705
0.024728064214133323	0.7543981099813379
0.02477306313466518	0.907288411313725
0.024818062055197036	0.9915748876969502
0.024863060975728893	0.9838755503314007
0.02490805989626075	0.8873544924149167
0.02495305881679261	0.7299686244357083
0.02499805773732447	0.5533417342765213
0.025043056657856326	0.3973402365974492
0.025088055578388183	0.28696367312826243
0.02513305449892004	0.22673613574567703
0.025178053419451896	0.2042022630017506
0.025223052339983752	0.20009277669028994
0.02526805126051561	0.20001343114266154
0.02531305018104747	0.20221591684046208
0.02535804910157933	0.2181027327399816
0.025403048022111185	0.2655493371577006
0.025448046942643042	0.3583417482795952
0.0254930458631749	0.49666295759084456
0.025538044783706755	0.6630060812280759
0.02558304370423861	0.8254917254597374
0.025628042624770468	0.9474153409474891
0.025673041545302328	0.9992876318932187
0.025718040465834188	0.9686786148962858
0.025763039386366045	0.8641419611081921
0.0258080383068979	0.7118991071975237
0.025853037227429758	0.5467760066354321
0.025898036147961614	0.4009824874405748
0.02594303506849347	0.2949285475916043
0.025988033989025328	0.2332374959871779
0.026033032909557188	0.20694043283775168
0.026078031830089048	0.20042501359115203
0.026123030750620904	0.20000000041734758
0.02616802967115276	0.2005338773067642
0.026213028591684617	0.20760279646080712
0.026258027512216474	0.23448626873006695
0.02630302643274833	0.29540488394268727
0.026348025353280187	0.3978206581354911
0.026393024273812047	0.5369170392567474
0.026438023194343907	0.694489410376482
0.026483022114875764	0.842792590673888
0.02652802103540762	0.9520624913005868
0.026573019955939477	0.999123123086585
0.026618018876471333	0.97415057703886
0.02666301779700319	0.8833669546355272
0.026708016717535046	0.746883121147356
0.026753015638066906	0.5925602266336087
0.026798014558598766	0.4480373638050981
0.026843013479130623	0.333560772609907
0.02688801239966248	0.2578278409135042
0.026933011320194336	0.21792241176160015
0.02698180630395055	0.20244966391161193
0.027030601287706766	0.20002987739665828
0.027079396271462983	0.2000332511310758
0.027128191255219196	0.20248963095950767
0.02717698623897541	0.2176999510186311
0.027225781222731622	0.26083610058390255
0.027274576206487836	0.34391219247688176
0.027323371190244052	0.4684846520585728
0.02737216617400027	0.622079087744634
0.027420961157756482	0.779853819723496
0.027469756141512695	0.9110067492806451
0.02751855112526891	0.9876812049605459
0.027567346109025122	0.9932568123905021
0.02761614109278134	0.9271950923068211
0.027664936076537555	0.8048867449158937
0.02771373106029377	0.6527137058833032
0.02776252604404998	0.5001470378825361
0.0278113210278062	0.3716000907351789
0.027860116011562415	0.2806756598868776
0.027908910995318628	0.22847273243570748
0.02795770597907484	0.2061408006300944
0.028006500962831055	0.20042271305081086
0.028055295946587268	0.20000000030558113
0.028104090930343485	0.2003285855151461
0.0281528859140997	0.20532041611166366
0.028201680897855914	0.22541479463623346
0.028250475881612128	0.2728628270677342
0.02829927086536834	0.3559870365339971
0.028348065849124554	0.4744827784411365
0.02839686083288077	0.6174313779662445
0.028445655816636987	0.7647620498210649
0.0284944508003932	0.8917594017217797
0.028543245784149414	0.9752418066997406
0.02859204076790563	0.9995339010790367
0.028640835751661847	0.9604592704743347
0.02868963073541806	0.8662254172024118
0.028738425719174274	0.7350359037365376
0.028787220702930487	0.5902336102516598
0.0288360156866867	0.4544604549017702
0.028884810670442917	0.34452378537542033
0.028933605654199133	0.26835404951196357
0.028982400637955347	0.22474311730344262
0.02903119562171156	0.20569679036721641
0.029079990605467773	0.20048057208316275
0.029128785589223986	0.20000013113514728
0.029177580572980203	0.20014602584656027
0.02922637555673642	0.2031241216791873
0.029275170540492633	0.21645096737753208
0.029323965524248846	0.25001123322638147
0.02937276050800506	0.3121415874254434
0.029421555491761273	0.4059672082554256
0.02947035047551749	0.5271144790918821
0.029519145459273706	0.6635034657271266
0.02956794044302992	0.7973198238137693
0.029616735426786132	0.9086546850985361
0.029665530410542346	0.9798516980081206
0.02971432539429856	0.9994279284019986
0.029763120378054776	0.9645733624409454
0.029811915361810992	0.8816304511185753
0.029860710345567205	0.7644925353655726
0.02990950532932342	0.6313896101573024
0.029958300313079632	0.5009138884142516
0.030007095296835845	0.38828428008284965
0.030055890280592062	0.3027334945358866
0.030101443039284345	0.24943798243598822
0.030146995797976625	0.21883932685465962
0.03019254855666891	0.20489248257025958
0.030238101315361192	0.2005780064558172
0.030283654074053475	0.2000036766178143
0.03032920683274576	0.2000210737760406
0.030374759591438042	0.20100445063331837
0.030420312350130325	0.20664551682132382
0.03046586510882261	0.22284662814834474
0.030511417867514892	0.25599542170094763
0.030556970626207176	0.3110341968057375
0.03060252338489946	0.3897726301628639
0.030648076143591742	0.48982957135040694
0.030693628902284026	0.6044464405221461
0.03073918166097631	0.7232248476018136
0.030784734419668593	0.8336461728897867
0.030830287178360876	0.9230715877948962
0.03087583993705316	0.9808285494129465
0.030921392695745443	0.9999801391994589
0.030966945454437726	0.9784451036689483
0.03101249821313001	0.919271214207082
0.031058050971822293	0.8300329909466886
0.031103603730514573	0.7214921854377003
0.031149156489206856	0.6057929777121647
0.03119470924789914	0.49453925942353116
0.03124026200659142	0.3971069201232891
0.031285814765283707	0.3194821697143484
0.031331367523975986	0.2638029158128622
0.031376920282668266	0.22863852190242123
0.03142247304136055	0.20990228253640694
0.03146802580005284	0.20217734069114135
0.03151357855874512	0.20017055808439232
0.0315591313174374	0.20000001736470124
0.03160468407612969	0.20006906222061638
0.031650236834821974	0.20137135292806027
0.031695789593514254	0.20718801334198933
0.031741342352206534	0.222256666433122
0.03178689511089882	0.25159092683910705
0.03183244786959111	0.29919048710169965
0.03187800062828339	0.36689672352624714
0.03192355338697567	0.45361615045522935
0.031969106145667954	0.5550620262147911
0.03201465890436024	0.6640675746147825
0.03206021166305252	0.7714209304245492
0.0321057644217448	0.867080587191861
0.03215131718043708	0.9415663371542262
0.03219686993912936	0.9872943979360125
0.03224242269782165	0.9996395919826043
0.032287975456513934	0.9775579524490333
0.032333528215206214	0.9236798446748973
0.032379080973898494	0.8438725467508246
0.032424633732590774	0.7463568183415523
0.032470186491283054	0.6405302237215251
0.03251573924997534	0.5356903898393027
0.03256129200866763	0.4398586446694247
0.03260684476735991	0.35887900068100476
0.03265239752605219	0.2959149699397627
0.032697950284744474	0.25139706511939014
0.03274350304343676	0.22339915954472286
0.03278905580212904	0.2083544261266139
0.03283460856082132	0.20197181052705054
0.03288016131951361	0.2001889898534464
0.032925714078205895	0.20000027284162042
0.032971266836898175	0.200026146098707
0.03301592346662262	0.2007072788052495
0.03306058009634707	0.20408789963063567
0.03310523672607152	0.21336473499988104
0.03314989335579596	0.2322391589243182
0.03319454998552041	0.26415916987573235
0.03323920661524486	0.3115742140437532
0.033283863244969306	0.3753212594620266
0.033328519874693756	0.45423835678449276
0.033373176504418206	0.5450662452611693
0.03341783313414265	0.6426551176579492
0.0334624897638671	0.7404490373733543
0.03350714639359155	0.8311811563258402
0.03355180302331599	0.9076842111667656
0.03359645965304044	0.9637064119750264
0.033641116282764894	0.9946242322468838
0.03368577291248934	0.9979599402238372
0.03373042954221379	0.973640120194893
0.03377508617193824	0.9239675252008507
0.03381974280166268	0.8533171389136842
0.03386439943138713	0.7676029793379605
0.03390905606111158	0.6735902712477575
0.033953712690836024	0.5781447146752845
0.033998369320560475	0.487514892499102
0.034043025950284925	0.4067353953652772
0.03408768258000937	0.3392186992085757
0.03413233920973382	0.2865762929931836
0.03417699583945827	0.24867800479468075
0.03422165246918271	0.2239272230040534
0.03426630909890716	0.20970281167392157
0.03431096572863161	0.20289926107517575
0.034355622358356055	0.2004871287270258
0.034400278988080506	0.20001687781960176
0.034444935617804956	0.2000001825072582
0.0344895922475294	0.20012177939033862
0.03453424887725385	0.2012592044088841
0.0345789055069783	0.20531393784854518
0.03462356213670274	0.2148821792042507
0.03466821876642719	0.23281363098488417
0.03471287539615164	0.261719943210513
0.03475753202587609	0.3034994836493658
0.03480218865560054	0.35894156595854626
0.03484684528532499	0.4274619688125923
0.03489150191504943	0.5070042100170442
0.03493615854477388	0.5941199591892782
0.03498081517449833	0.6842198823064765
0.035025471804222774	0.7719658124635952
0.035070128433947224	0.851758810732609
0.035114785063671675	0.9182672053309413
0.03515944169339612	0.9669350899206851
0.03520409832312057	0.9944151831809788
0.03524875495284502	0.9988797334544526
0.03529341158256946	0.980177916930389
0.03533806821229391	0.9398260347718286
0.03538272484201836	0.8808356037396134
0.035427381471742805	0.8074019882006795
0.035472038101467256	0.7244906107448965
0.035516694731191706	0.6373675222564539
0.03556135136091615	0.5511253194750332
0.0356060079906406	0.4702538389816745
0.03565066462036505	0.3982981539713853
0.03569532125008949	0.3376351490771291
0.03573997787981394	0.2893857763306286
0.03578463450953839	0.2534646824229938
0.03582929113926284	0.22875397956643898
0.035877743832211643	0.21242580272208933
0.03592619652516045	0.2041291988787879
0.03597464921810925	0.20086127090439937
0.03602310191105806	0.20005994779312514
0.036071554604006864	0.2000000003121116
0.036120007296955664	0.20003973371779915
0.03616845998990447	0.2006912968777726
0.03621691268285328	0.2035113585891428
0.03626536537580208	0.2108321392368835
0.036313818068750885	0.22537260135600548
0.03636227076169969	0.2497837084698646
0.03641072345464849	0.28618857822644395
0.0364591761475973	0.3357775473969833
0.036507628840546105	0.39851005420006946
0.036556081533494905	0.472961104814335
0.03660453422644371	0.5563318609075548
0.03665298691939252	0.6446238923100368
0.03670143961234132	0.7329573108491215
0.036749892305290126	0.8159965739621313
0.03679834499823893	0.888436014537766
0.03684679769118773	0.9454912846862751
0.03689525038413654	0.9833433359117987
0.036943703077085346	0.9994879961923936
0.036992155770034146	0.9929556780550115
0.03704060846298295	0.9643807702273176
0.03708906115593176	0.9159170105222515
0.03713751384888056	0.8510116840174293
0.03718596654182937	0.77406602618499
0.037234419234778174	0.6900202311248642
0.037282871927726974	0.6039079235360758
0.03733132462067578	0.5204263505711356
0.03737977731362459	0.44356496066954876
0.037428230006573394	0.37632707019587947
0.0374766826995222	0.3205680253028944
0.037525135392471	0.2769600005153836
0.03757358808541981	0.24507983521122007
0.037622040778368615	0.22360356905804096
0.037670493471317415	0.21058089370304597
0.03771894616426622	0.20375558120133822
0.03776739885721503	0.20089467715259915
0.03781585155016383	0.20009002091922704
0.037864304243112636	0.20000021069175428
0.03791275693606144	0.20000882330149958
0.03796120962901024	0.20028459136794652
0.03800966232195905	0.20174021688547558
0.038058115014907856	0.20589738692968895
0.038106567707856656	0.2146752452328924
0.03815502040080546	0.23012712829127158
0.03820347309375427	0.2541551207218231
0.03825192578670307	0.28823355931467587
0.03830037847965188	0.333170989376048
0.038348831172600684	0.3889355403092525
0.038397283865549484	0.45456180386229655
0.03844573655849829	0.5281488368551197
0.0385426419443959	0.6875444876359538
0.038591094637344704	0.7660793123270483
0.03863954733029351	0.8385509348397255
0.03868800002324231	0.9011088623676811
0.03873645271619112	0.9503488290427717
0.038784905409139925	0.9835713167103274
0.038833358102088725	0.9989829829433309
0.03888181079503753	0.9958244600833412
0.03893026348798634	0.9744149653308786
0.03897547395587121	0.9391608688393591
0.039020684423756086	0.8910176972967145
0.03906589489164096	0.8323789968322235
0.03911110535952583	0.7660387243371248
0.039156315827410706	0.6950055944119495
0.03920152629529558	0.6223109964833933
0.039246736763180454	0.5508246045347369
0.03929194723106533	0.48309070162594403
0.0393371576989502	0.42119619302616773
0.039382368166835074	0.36667848031879047
0.03942757863471995	0.32047805846894484
0.03947278910260482	0.2829371509416322
0.039517999570489695	0.25384219295252164
0.03956321003837457	0.232504772850676
0.03960842050625944	0.21787297492724633
0.039653630974144316	0.2086631119176443
0.03969884144202919	0.2035007092608416
0.03974405190991406	0.2010593559255307
0.03978926237779894	0.20018665086033716
0.03983447284568381	0.20000786933707954
0.039879683313568684	0.20000001493117808
0.03992489378145356	0.20003143421343772
0.03997010424933843	0.20036494917682496
0.040015314717223305	0.2016252930086674
0.04006052518510818	0.20473430935997616
0.04010573565299305	0.21081970522338792
0.040150946120877926	0.2211049771648985
0.0401961565887628	0.236789346661588
0.04024136705664767	0.2589270779549914
0.040286577524532546	0.288315397362609
0.04033178799241742	0.3253994222130836
0.04037699846030229	0.37020112110428616
0.04042220892818715	0.4222774827609625
0.04046741939607203	0.48071091333621996
0.040557840331841774	0.6107770611741893
0.04060305079972665	0.678564749551075
0.04064826126761152	0.7452062125271156
0.040693471735496395	0.8083218514625206
0.04073868220338127	0.8655688848710841
0.04078389267126614	0.9147675467083407
0.040829103139151016	0.9540185338365037
0.04087431360703589	0.98180446550999
0.04091952407492076	0.9970692911830981
0.040964734542805636	0.9992711161022014
0.04100994501069051	0.9884056945074804
0.041055155478575384	0.9649997436711182
0.04110036594646026	0.9300751312514417
0.04114557641434513	0.885086761733755
0.041190786882230004	0.8318385262695611
0.04123599735011488	0.7723828946784219
0.04128120781799975	0.7089105537134079
0.041326418285884625	0.6436368942614368
0.0413716287537695	0.5786921128434781
0.04141683922165437	0.5160212383271422
0.041462049689539246	0.45729956729700244
0.04150726015742412	0.4038678566766029
0.04155247062530899	0.3566902620033121
0.04159768109319387	0.3163365168466604
0.04164289156107874	0.2829883202008798
0.041688102028963614	0.25646842941133235
0.04173331249684849	0.23628963384253654
0.04177852296473336	0.2217196839684631
0.041823733432618235	0.21185743013850697
0.041872739963727465	0.20533675704511867
0.041921746494836695	0.20192726632829752
0.041970753025945925	0.2004796142149309
0.042019759557055156	0.20005456009045575
0.042068766088164386	0.2000003140338977
0.042117772619273616	0.20000221022787681
0.042166779150382847	0.20010192066438154
0.04221578568149208	0.2006857060627609
0.04226479221260131	0.20244343640070592
0.04231379874371054	0.20630214950324596
0.04236280527481977	0.21333962057821357
0.042411811805929	0.22468468457097887
0.04246081833703823	0.24141181687895
0.04250982486814746	0.26443770356800683
0.04255883139925669	0.29442722457924086
0.04260783793036592	0.33171547279136226
0.04265684446147515	0.37625120963128567
0.04270585099258438	0.42756561057253856
0.04275485752369361	0.4847683951338905
0.04280386405480284	0.5465715888523688
0.04285287058591207	0.6113393528258642
0.0429018771170213	0.6771606561050099
0.04295088364813053	0.7419401592188118
0.04299989017923976	0.803501604773868
0.04304889671034899	0.8596973300018322
0.04309790324145822	0.9085172557997631
0.04314690977256745	0.9481908688637678
0.04319591630367668	0.9772762729832977
0.04324492283478591	0.9947312936110116
0.04329392936589514	0.9999628079260706
0.04334293589700437	0.992851857692142
0.0433919424281136	0.973753592471954
0.04344094895922283	0.9434725917123252
0.04348995549033206	0.9032155346109753
0.043538962021441294	0.8545244439304128
0.043587968552550524	0.7991947547260934
0.043636975083659754	0.7391831988577782
0.043685981614768984	0.676510917953981
0.043783994676987445	0.5510198687265981
0.043833001208096675	0.4917347910145746
0.043882007739205905	0.4367122498195773
0.043931014270315136	0.38703936145219253
0.043980020801424366	0.34346266488156263
0.044029027332533596	0.3063807941761201
0.044078033863642826	0.2758568356789633
0.04412704039475206	0.2516487607873736
0.04417604692586129	0.23325535699265246
0.04422505345697052	0.21997429579380398
0.04427405998807975	0.21096841358667284
0.04432306651918898	0.20533596382424052
0.04437207305029821	0.2021805339663729
0.04442107958140744	0.20067650267521897
0.04447008611251667	0.20012632144050013
0.0445190926436259	0.2000065085439193
0.04456809917473513	0.20000000065018889
0.04461710570584436	0.20001337018648987
0.04466611223695359	0.20017833305041555
0.04471511876806282	0.20083788828524407
0.04476412529917205	0.2025182985428997
0.04481313183028128	0.2058888916015521
0.04486213836139051	0.21171230019890985
0.04491114489249974	0.22078823014866455
0.04496015142360898	0.2338941353874222
0.04500826182575038	0.2513542042694322
0.04505637222789177	0.27390096963899935
0.045104482630033166	0.3018948994307469
0.04515259303217456	0.3354899478768676
0.04520070343431595	0.37460826836706357
0.04524881383645735	0.41892658858809145
0.04529692423859874	0.46787492809197695
0.045345034640740134	0.5206477022812083
0.04539314504288153	0.57622663509992
0.04544125544502292	0.633414325948469
0.045489365847164315	0.6908768115744612
0.045537476249305715	0.747193053430589
0.045585586651447116	0.8009089822316728
0.04563369705358851	0.8505935550996642
0.0456818074557299	0.8948942312988649
0.0457299178578713	0.9325893483657716
0.04577802826001269	0.9626350736961973
0.045826138662154084	0.9842049042991484
0.04587424906429548	0.9967200719147894
0.04592235946643688	0.9998696610151058
0.04597046986857828	0.9936197400454289
0.04601858027071967	0.9782113171942464
0.046066690672861066	0.9541474366556859
0.04611480107500246	0.9221702066544056
0.04616291147714385	0.8832289755662694
0.04621102187928525	0.838441229543512
0.04625913228142664	0.7890480602056092
0.04630724268356804	0.7363662345415157
0.04635535308570944	0.6817389860942149
0.046403463487850835	0.6264876362588796
0.04649968429213362	0.5190197498052934
0.046547794694275016	0.46895122009977064
0.04659590509641641	0.42249267031781934
0.0466440154985578	0.38028708719874293
0.046692125900699204	0.3427780744387823
0.046740236302840604	0.3102085511163162
0.046788346704982	0.28262800136976857
0.04683645710712339	0.2599076065841727
0.046884567509264785	0.24176227292005717
0.04693267791140618	0.2277783026839182
0.04698078831354757	0.2174452572806044
0.047028898715688966	0.21019042866096427
0.04707700911783036	0.20541427837249737
0.04712511951997175	0.20252521836003423
0.04717322992211315	0.200972192255373
0.04722134032425454	0.20027366390225218
0.04726945072639594	0.20004182268791953
0.04731756112853734	0.20000106230462056
0.047365671530678735	0.20000006879381116
0.04741378193282013	0.200017152193116
0.04746189233496152	0.20015876056244475
0.047510002737102916	0.2006514126210906
0.04755811313924431	0.20182756348098546
0.0476062235413857	0.2041061660741398
0.0476543339435271	0.20796889956860776
0.04770244434566849	0.21393319804632782
0.047750554747809884	0.22252332286999477
0.04779866514995128	0.2342407776975758
0.04784677555209268	0.2495353655439511
0.04789488595423408	0.2687781344234425
0.04794299635637547	0.29223735580552096
0.047991106758516866	0.32005853409556684
0.04803921716065826	0.3522492628711001
0.04808408533773573	0.3860872915629722
0.04812895351481319	0.4233731225601039
0.048218689868968115	0.5067974649684497
0.04826355804604558	0.5519292135368715
0.04830842622312304	0.5985164173115911
0.04839816257727797	0.6931566008014793
0.04844303075435544	0.7396437616700808
0.0484878989314329	0.7844950563552953
0.04853276710851036	0.8269042476645236
0.048577635285587825	0.8660939499871795
0.04862250346266529	0.9013360899407955
0.04866737163974275	0.9319709791068054
0.04871223981682021	0.957424432006388
0.04875710799389768	0.9772224341577402
0.04880197617097515	0.9910029507766107
0.04884684434805261	0.9985245632715393
0.04889171252513007	0.9996717247383465
0.048936580702207536	0.9944565336454319
0.048981448879285	0.9830170332846175
0.04902631705636246	0.965612149911064
0.04907118523343992	0.9426134815908487
0.04911605341051739	0.9144942397030786
0.04916092158759486	0.881815723278315
0.04920578976467232	0.8452117708219014
0.049295526118827246	0.7630221454677274
0.0494749988271371	0.5833398541774119
0.04951986700421457	0.5393729821620349
0.04956473518129203	0.4970376655374669
0.04960960335836949	0.45684223457474205
0.049654471535446956	0.4192127232723162
0.049699339712524424	0.38448697845474333
0.049744207889601884	0.3529115022314724
0.049789076066679344	0.324641024728757
0.04983394424375681	0.2997407238440302
0.04987881242083428	0.2781909335137841
0.04992368059791174	0.25989411370418175
0.0499685487749892	0.24468379581740668
0.05001341695206667	0.2323351679275179
0.050058285129144134	0.22257692633506643
0.050103153306221594	0.21510399410732642
0.050148021483299055	0.20959069391756607
0.05019288966037652	0.20570396160371962
0.05023775783745399	0.2031161980632651
0.05028262601453145	0.20151737967896885
0.05032749419160891	0.20062608041660762
0.05037236236868638	0.20019910077421318
0.050417230545763844	0.2000394483986142
0.050462098722841305	0.2000024707584855
0.050506966899918765	0.2
0.05055183507699623	0.20000243217957692
0.0505967032540737	0.20003872563191438
0.05064157143115116	0.20019436450214798
0.05068643960822862	0.20060739175672762
0.05073130778530609	0.20146266973703347
0.05077617596238355	0.20298457416014296
0.05082104413946101	0.20542836824026034
0.050865912316538475	0.2090705363749187
0.050910780493615936	0.21419838093714727
0.05095944473391775	0.2217733295479971
0.051008108974219576	0.23178519623735863
0.0510567732145214	0.24455431566640234
0.051105437454823224	0.26035483146561805
0.05115410169512505	0.2794010223430765
0.051202765935426865	0.3018354913295763
0.05125143017572868	0.32771959802608225
0.051300094416030506	0.357026435209471
0.05134875865633233	0.38963656505739214
0.05139742289663415	0.4253366394968927
0.05149475137723779	0.5046957547928518
0.05154341561753961	0.5474865157121851
0.05159207985784143	0.5916473533468001
0.05168940833844507	0.681611814058367
0.051738072578746894	0.7260819340076439
0.05178673681904871	0.7692861250969173
0.05183540105935053	0.8105288434302239
0.05188406529965235	0.849132651535914
0.051932729539954176	0.8844543185098317
0.05198139378025599	0.9159000464631243
0.05203005802055781	0.9429394120601533
0.05207872226085963	0.9651176561054499
0.05212738650116146	0.9820660078094274
0.052176050741463274	0.993509791687862
0.05222471498176509	0.9992741320285341
0.052273379222066915	0.9992871403913605
0.05232204346236874	0.9935805435662651
0.052370707702670556	0.9822877806981417
0.05241937194297237	0.9656396668934287
0.0524680361832742	0.9439577846862808
0.05251670042357602	0.9176458225954012
0.05256536466387784	0.8871791302096066
0.052614028904179655	0.8530928006311648
0.05266269314448148	0.8159686227990604
0.0527113573847833	0.7764212676296212
0.05276002162508512	0.7350840827778079
0.05285735010568876	0.6495820185948602
0.052906014345990585	0.6066513162265688
0.0529546785862924	0.5643737956361545
0.05300334282659422	0.5232748580118834
0.05305200706689604	0.4838249367690747
0.053100671307197866	0.4464318851851319
0.05314933554749968	0.4114352293988184
0.0531979997878015	0.37910237363774235
0.053246664028103324	0.34962679037408084
0.05329532826840515	0.32312817472880917
0.053343992508706965	0.29965449124909616
0.05339265674900878	0.2791857934641695
0.053441320989310606	0.2616396535359461
0.05348998522961243	0.24687800185345998
0.05353864946991425	0.23471514538152605
0.053587313710216064	0.22492670957463445
0.05363597795051789	0.21725923210854337
0.05368464219081971	0.2114401277593485
0.05373330643112153	0.20718774245907967
0.053781970671423346	0.20422122066783324
0.05383063491172517	0.20226992332783308
0.053879299152026994	0.20108215324061052
0.05392796339232881	0.20043297002266405
0.05397662763263063	0.20013090701278285
0.05402529187293245	0.20002343669357237
0.05407071388817034	0.20000144042615287
0.05411613590340823	0.20000000000000615
0.05416155791864612	0.20000152553420245
0.05420697993388401	0.20002387688018627
0.0542524019491219	0.20011929082238336
0.05429782396435978	0.20037239565720474
0.05434324597959767	0.20089737721936018
0.05438866799483556	0.20183437822394135
0.05443409001007345	0.20334522834465557
0.054479512025311344	0.20560861547771914
0.054524934040549235	0.20881481893530962
0.054570356055787125	0.21316013272567302
0.054615778071025016	0.21884111152905913
0.05466120008626291	0.22604877345556196
0.05470662210150079	0.2349628922224695
0.05475204411673868	0.24574650712549323
0.05479746613197657	0.25854077226702477
0.054842888147214455	0.2734602571629236
0.054888310162452346	0.29058879933953075
0.05493373217769024	0.30997599615397897
0.05497915419292813	0.33163440815347117
0.05502457620816602	0.35553753018368284
0.0551154202386418	0.4097700529961227
0.05516084225387969	0.4398442673711694
0.05520626426911758	0.47165452054830403
0.055297108299593355	0.5395545418010629
0.05547879636054491	0.6842730653546476
0.0555242183757828	0.7203392012528188
0.05556964039102069	0.7556302259208979
0.055615062406258575	0.7897752601986849
0.055660484421496466	0.8224092076519087
0.055705906436734356	0.853178454227665
0.05575132845197224	0.8817463741382113
0.05579675046721013	0.9077985432980242
0.05584217248244802	0.9310475687358232
0.05588759449768591	0.9512374510931585
0.0559330165129238	0.9681474073968808
0.055978438528161686	0.9815950925254491
0.05602386054339958	0.9914391699336426
0.05606928255863747	0.9975811950028203
0.05611470457387535	0.9999667875846442
0.05616012658911324	0.9985860836456549
0.05620554860435113	0.9934734691439453
0.05625097061958902	0.9847066121329928
0.056296392634826914	0.9724048213607175
0.0563418146500648	0.9567267711016765
0.05638723666530269	0.937867642435662
0.05643265868054058	0.9160557405001524
0.05647808069577846	0.8915486552561426
0.05652350271101635	0.8646290399057934
0.056568924726254244	0.8356000862023785
0.056614346741492134	0.8047807794464232
0.056659768756730025	0.7725010179438341
0.056750612787205806	0.7049047373653438
0.05693230084815736	0.5667763334917172
0.05698151892661961	0.5306711404900536
0.05703073700508185	0.49577070747672336
0.0570799550835441	0.46235832077119704
0.057129173162006344	0.43067795494233185
0.05717839124046859	0.4009320043228833
0.05722760931893084	0.37327990409865797
0.057276827397393086	0.3478376408755783
0.05732604547585533	0.32467813463983136
0.05737526355431758	0.303832456919815
0.05742448163277983	0.285291834057623
0.05747369971124207	0.26901037008814566
0.057522917789704316	0.2549084110532122
0.05757213586816656	0.24287646185005976
0.0576213539466288	0.23277955808567766
0.05767057202509105	0.22446198899099912
0.0577197901035533	0.21775226330402886
0.057769008182015545	0.2124682081724466
0.05781822626047779	0.20842209152283095
0.05786744433894004	0.2054256609189698
0.05791666241740229	0.2032949965694001
0.057965880495864534	0.20185508269020166
0.05801509857432678	0.20094400969683124
0.05806431665278902	0.20041672947365746
0.05811353473125127	0.20014829701485215
0.05816275280971352	0.20003654379088634
0.05821197088817576	0.20000414100508115
0.058261188966638004	0.20000002419236737
0.05831040704510025	0.20000016410504284
0.0583596251235625	0.20000768226004287
0.058408843202024746	0.20005232263105124
0.05845806128048699	0.20018930351307107
0.05850727935894924	0.2004975853418444
0.05855649743741149	0.20107760101301927
0.058605715515873735	0.2020485048388206
0.05865493359433598	0.20354500455363925
0.05870415167279823	0.20571384761459133
0.05875336975126048	0.20871003834980098
0.058802587829722724	0.21269286622865702
0.058851805908184965	0.21782182763868663
0.05890102398664721	0.22425252405820456
0.05895024206510946	0.23213261844737443
0.0589994601435717	0.24159792910577282
0.05904867822203395	0.25276873625090696
0.059097896300496194	0.26574637127174877
0.05914711437895844	0.28061015213736396
0.05919633245742069	0.29741472094295646
0.059245550535882936	0.3161878312193358
0.059294768614345184	0.3369286235909834
0.05934398669280743	0.35960641882563094
0.05939320477126968	0.3841600474591476
0.059491640928194166	0.43849747329954314
0.05954085900665641	0.46800807364388036
0.05959007708511865	0.49885053844615723
0.05968851324204315	0.563688448121366
0.059737731320505395	0.5972068780968315
0.05978694939896764	0.6311091211736022
0.05988538555589214	0.6989340006844328
0.059934603634354384	0.7322693595650556
0.05998382171281663	0.7648218567733889
0.06008225786974112	0.8263938270487355
0.06013057981923553	0.8543377286851981
0.06017890176872995	0.880432320807409
0.06022722371822436	0.9044388342373981
0.06027554566771877	0.9261372969896909
0.06032386761721318	0.9453293074103328
0.06037218956670759	0.9618404953993802
0.060420511516202	0.9755226388879589
0.06046883346569641	0.986255408611212
0.06051715541519082	0.9939477203829992
0.06056547736468523	0.9985386804312306
0.060613799314179644	0.9999981157895643
0.060662121263674054	0.9983266881583641
0.060710443213168465	0.9935555959453215
0.060758765162662876	0.9857458752789153
0.060807087112157286	0.9749873165668739
0.0608554090616517	0.9613970185653621
0.06090373101114611	0.945117606859658
0.06095205296064052	0.9263151480694369
0.06100037491013493	0.9051767949279116
0.06104869685962934	0.8819082006000493
0.06109701880912375	0.8567307431686491
0.06114534075861816	0.8298786031065597
0.06124198465760698	0.7721327973696128
0.06129030660710139	0.7417440270651877
0.0613386285565958	0.7106841983341995
0.061435272455584625	0.6475552141281843
0.06162856025356227	0.5238391646545411
0.06167688220305668	0.49466608472384554
0.06172520415255109	0.4665517030141631
0.0617735261020455	0.4396411257311401
0.06182184805153991	0.4140588221257517
0.06187017000103432	0.38990799715406343
0.06191849195052873	0.3672702769761432
0.06201513584951755	0.326753026888973
0.06206345779901196	0.3089302913256289
0.062111779748506374	0.292735684648939
0.062160101698000784	0.27814864514044485
0.062208423647495195	0.26513119476241925
0.062256745596989606	0.25362947591971796
0.062305067546484016	0.24357546358889046
0.06235338949597843	0.23488882324060728
0.06240171144547284	0.22747888365628144
0.06245003339496725	0.22124669288699375
0.06249835534446166	0.21608712522081197
0.06254667729395608	0.21189100710615733
0.06259499924345048	0.2085472305103131
0.06264332119294488	0.20594482315347762
0.0626916431424393	0.2039749464250667
0.06273996509193372	0.20253279352999512
0.06278828704142812	0.20151936249405808
0.06283660899092253	0.20084308104121915
0.06288493094041694	0.20042126300025714
0.06293325288991136	0.20018137876033687
0.06298157483940577	0.2000621253292757
0.06302989678890017	0.20001428470821425
0.06307821873839459	0.20000136253535505
0.063126540687889	0.20000000222294043
0.06317486263738341	0.20000017307017137
0.06321994236181389	0.20000439157825484
0.06326502208624438	0.200025540836121
0.06331010181067485	0.2000860556534756
0.06335518153510533	0.20021746204037713
0.06340026125953581	0.20045979293813485
0.06344534098396629	0.20086088790771495
0.06349042070839676	0.20147558728790882
0.06353550043282724	0.20236483241235909
0.06358058015725772	0.2035946843930619
0.0636256598816882	0.20523527473131709
0.06367073960611869	0.20735970160052053
0.06371581933054916	0.2100428860559883
0.06376089905497964	0.2133604026645593
0.06380597877941013	0.217387299112348
0.06385105850384061	0.2221969192460442
0.06389613822827109	0.22785974373673368
0.06394121795270157	0.23444226213200167
0.06398629767713204	0.2420058894907302
0.06403137740156252	0.250605940085227
0.064076457125993	0.26029066981832316
0.06412153685042347	0.27110039805121033
0.06416661657485395	0.28306671848420006
0.06421169629928444	0.29621180759150706
0.06425677602371492	0.3105478378970183
0.0643018557481454	0.32607650210612554
0.06434693547257589	0.34278865279422904
0.06443709492143684	0.3796712958050106
0.06448217464586732	0.3997677253276041
0.0645272543702978	0.42089963883327597
0.06461741381915875	0.4660012415702599
0.06466249354358923	0.48981085717346934
0.06470757326801971	0.5143368509561083
0.06479773271688066	0.5651169672750278
0.06497805161460259	0.6702439447632602
0.06502313133903306	0.6965085686662449
0.06506821106346355	0.7224915396289129
0.06515837051232451	0.7730522849888937
0.06520345023675499	0.7973517424264178
0.06524852996118546	0.8208151837519282
0.06533868941004642	0.8647096050777127
0.0653837691344769	0.8848911821741187
0.06542884885890737	0.9037399374390511
0.06547392858333786	0.9211483709803437
0.06551900830776834	0.9370174459897561
0.06556408803219882	0.9512573525927689
0.06560916775662931	0.963788188160894
0.06565424748105979	0.9745405486900574
0.06569932720549027	0.9834560267849839
0.06574440692992074	0.99048761275217
0.06578948665435122	0.9955999962825953
0.0658345663787817	0.9987697671896325
0.06587964610321217	0.999985514647865
0.06592472582764265	0.9992478253453577
0.06596980555207313	0.9965691819059196
0.06601488527650362	0.99197376385048
0.0660599650009341	0.9854971542396781
0.06610884078858895	0.9764040789852374
0.06615771657624378	0.9652279919942797
0.06620659236389861	0.9520560187757273
0.06625546815155345	0.9369880855780958
0.06630434393920828	0.920135864728536
0.06635321972686312	0.9016216252340663
0.06645097130217278	0.8601416992531541
0.06649984708982762	0.8374621384857313
0.06654872287748245	0.8136900729109995
0.06664647445279213	0.7634936250430469
0.06684197760341148	0.6569296917633727
0.06689085339106632	0.6299119125584133
0.06693972917872115	0.6030403169100073
0.06703748075403082	0.5502813939176375
0.06708635654168565	0.5246473370985258
0.06713523232934049	0.4996643077874568
0.06723298390465017	0.4520545910122234
0.06728185969230502	0.4296030306173919
0.06733073547995985	0.4081519777320892
0.06737961126761469	0.3877609637360951
0.06742848705526952	0.36847803426540926
0.06747736284292435	0.3503397831357158
0.06752623863057919	0.33337150140431915
0.06762399020588886	0.30299116043866503
0.06767286599354369	0.28957602719410847
0.06772174178119852	0.2773257343799026
0.06777061756885336	0.2662149586646519
0.0678194933565082	0.256210069629347
0.06786836914416305	0.24726990822424272
0.06791724493181789	0.23934662066091247
0.06796612071947272	0.23238653758607813
0.06801499650712756	0.22633108814973726
0.06806387229478239	0.2211177384588517
0.06811274808243722	0.21668094389747306
0.06816162387009206	0.21295310489215052
0.06821049965774689	0.20986551590394723
0.06825937544540173	0.20734929773074368
0.06830825123305656	0.20533630360009456
0.0683571270207114	0.20375999001733938
0.06840600280836624	0.20255624389884327
0.06845487859602109	0.20166415815834926
0.06850375438367592	0.2010267486172954
0.06855263017133076	0.20059160586877445
0.06860150595898559	0.2003114765306535
0.06865038174664043	0.2001447691669252
0.06869925753429526	0.20005598102827618
0.0687481333219501	0.2000160426537205
0.06879700910960493	0.2000025782756147
0.06884588489725976	0.20000008087126864
0.0688947606849146	0.20000000159675402
0.06894363647256943	0.20000075421377536
0.06899251226022428	0.20000763597039475
0.06904138804787913	0.2000326672132535
0.06909026383553396	0.2000943527854946
0.0691391396231888	0.20021736899424353
0.06918801541084363	0.2004321806082547
0.06923364897343454	0.2007471400384925
0.06927928253602544	0.20120624742258686
0.06932491609861635	0.20184573997296873
0.06937054966120725	0.2027047046347518
0.06941618322379814	0.20382462353369554
0.06946181678638905	0.2052488969105431
0.06950745034897995	0.20702234807224681
0.06955308391157086	0.20919071497341998
0.06959871747416177	0.2118001330840179
0.06964435103675268	0.21489661420220152
0.06968998459934359	0.21852552583553675
0.06973561816193449	0.22273107570016273
0.0697812517245254	0.22755580577775592
0.06982688528711631	0.23304010022583288
0.06987251884970722	0.23922171125989747
0.06991815241229811	0.2461353069184393
0.069963785974889	0.2538120443862111
0.07000941953747991	0.2622791722897955
0.07005505310007082	0.2715596650952978
0.07010068666266173	0.28167189243341034
0.07014632022525263	0.2926293258553823
0.07019195378784354	0.30444028518705946
0.07028322091302536	0.3306290717682456
0.07032885447561626	0.3449960854981351
0.07037448803820717	0.36019479209449023
0.07046575516338897	0.3930025176327347
0.07051138872597987	0.41055479459423055
0.07055702228857078	0.42882543323877337
0.07064828941375259	0.4673472680134749
0.0706939229763435	0.48749820432252405
0.0707395565389344	0.5081674675130252
0.07083082366411621	0.5508089182532773
0.07101335791447982	0.6393263795036065
0.07105899147707073	0.6616818028419023
0.07110462503966164	0.683964956500031
0.07119589216484346	0.7279782395615078
0.07137842641520707	0.8114291428471886
0.07142405997779797	0.8308544461989311
0.07146969354038887	0.8495450955750252
0.07151532710297978	0.8674254795246275
0.07156096066557069	0.8844231096887314
0.0716065942281616	0.9004690317511281
0.0716522277907525	0.9154982126769945
0.07169786135334341	0.929449901860399
0.07174349491593432	0.9422679640167619
0.07178912847852523	0.9539011818821845
0.07183476204111613	0.9643035270177631
0.07188039560370704	0.973434397260522
0.07192602916629794	0.9812588196126804
0.07197166272888883	0.9877476176145298
0.07201729629147974	0.9928775425024551
0.07206292985407065	0.9966313677098836
0.07210856341666155	0.9989979465239017
0.07215330085028462	0.9999665057428442
0.0721980382839077	0.9995978222338682
0.07224277571753077	0.9978983941706018
0.07228751315115384	0.994880217103919
0.07233225058477691	0.9905606760734227
0.07237698801839998	0.9849624084285225
0.07242172545202305	0.9781131385803047
0.07246646288564611	0.9700454860652163
0.07251120031926916	0.9607967484491822
0.07255593775289224	0.9504086607362539
0.0726006751865153	0.9389271330675286
0.07264541262013838	0.9264019686044254
0.07269015005376145	0.9128865635843655
0.07273488748738452	0.8984375916162002
0.07282436235463066	0.8669800406861295
0.07286909978825373	0.850098176791449
0.0729138372218768	0.8325354690747226
0.07300331208912295	0.7956403960615898
0.07318226182361523	0.7167271474020528
0.07354016129259978	0.5537899266603504
0.07358489872622284	0.5341839344654825
0.07362963615984591	0.5149327088237214
0.07371911102709205	0.4776812444796681
0.07376384846071513	0.4597657108538588
0.0738085858943382	0.4423741126348354
0.07389806076158434	0.4092917794486379
0.07394279819520741	0.3936560565542474
0.07398753562883048	0.3786542395131008
0.07407701049607662	0.35062015176592776
0.0741217479296997	0.33761232874073444
0.07416648536332276	0.32528743119353826
0.07425596023056891	0.3026952241635656
0.07430069766419198	0.29242375406516286
0.07434543509781505	0.2828271649413349
0.07439017253143812	0.27389546106352614
0.07443490996506119	0.26561578429453064
0.07447964739868426	0.25797260399973804
0.07452438483230733	0.2509479185634886
0.0745691222659304	0.2445214670526978
0.07461385969955346	0.23867094953686002
0.07465859713317652	0.23337225455007707
0.07470333456679959	0.22859969216682574
0.07474807200042266	0.22432623115848835
0.07479280943404573	0.22052373870235342
0.0748375468676688	0.21716322112836484
0.07488228430129187	0.2142150642111847
0.07492702173491494	0.21164927154588328
0.07497175916853802	0.20943569958428992
0.07502029266538544	0.20739767061862224
0.07506882616223287	0.20570084022216995
0.0751173596590803	0.2043080008720445
0.07516589315592773	0.2031830075412014
0.07521442665277515	0.20229107318480344
0.07526296014962258	0.20159904643092494
0.07531149364647001	0.2010756698159245
0.07536002714331744	0.20069181707256778
0.07540856064016487	0.20042070815349647
0.07545709413701229	0.2002381008525747
0.07550562763385972	0.20012245807065543
0.07555416113070715	0.20005508995906265
0.07560269462755458	0.20002027036225545
0.075651228124402	0.20000532716942546
0.07569976162124942	0.20000070637191475
0.07574829511809685	0.20000000980808852
0.07579682861494427	0.20000000675848117
0.07584536211179169	0.2000006197305122
0.07589389560863911	0.20000488494277768
0.07594242910548654	0.2000188881828458
0.07599096260233397	0.20005167686868772
0.0760394960991814	0.2001151492914902
0.07608802959602882	0.2002239221558361
0.07613656309287625	0.20039517766139678
0.07618509658972368	0.20064849148773317
0.07623363008657111	0.20100564315001013
0.07628216358341854	0.20149041028794162
0.07633069708026596	0.20212834853273576
0.07637923057711339	0.20294655866692235
0.07642776407396082	0.2039734428495349
0.07647629757080825	0.2052384517240594
0.07652483106765567	0.2067718242588792
0.0765733645645031	0.20860432218962766
0.07662189806135053	0.21076696094012803
0.07667043155819796	0.2132907388936086
0.07671896505504538	0.216206366868962
0.07676749855189281	0.21954399962829543
0.07681603204874024	0.22333297120234807
0.07686456554558767	0.2276015357700291
0.0769130990424351	0.23237661576779486
0.07696163253928252	0.2376835588346564
0.07701016603612995	0.2435459051195954
0.07705869953297738	0.24998516639109714
0.0771072330298248	0.25702061829386963
0.07715576652667223	0.26466910699637425
0.07720430002351966	0.27294487136546675
0.0773013670172145	0.29142119587296456
0.07734990051406193	0.3016358338398205
0.07739843401090934	0.31250567089004194
0.0774955010046042	0.3362042167842527
0.07754403450145163	0.3490212676144116
0.07759256799829906	0.36247012734294853
0.07768963499199391	0.3912028847869074
0.07773816848884134	0.40644820597350456
0.07778670198568877	0.42224827004384446
0.07788376897938362	0.45539974928682564
0.07807790296677333	0.5269501151073815
0.07812319423855682	0.5444381951436826
0.07816848551034032	0.5621513584011487
0.07825906805390731	0.5980948397802933
0.07844023314104129	0.670874533654743
0.07848552441282478	0.688999455855992
0.07853081568460828	0.7070060569857904
0.07862139822817527	0.7424813457405064
0.07880256331530926	0.8100072906013305
0.07884785458709276	0.8259153984045491
0.07889314585887625	0.8413480935054898
0.07898372840244325	0.8706238704337423
0.07902901967422674	0.8843887015904823
0.07907431094601024	0.8975219111649255
0.07916489348957723	0.9217551658859744
0.07921018476136071	0.9327908579648672
0.07925547603314421	0.9430664526869985
0.07930076730492772	0.9525550728893359
0.0793460585767112	0.9612321364487588
0.07939134984849469	0.9690754385933347
0.07943664112027819	0.9760652241229689
0.0794819323920617	0.9821842493252174
0.07952722366384518	0.9874178334214356
0.07957251493562867	0.991753899427962
0.07961780620741217	0.9951830043661911
0.07966309747919567	0.9976983588041475
0.07970838875097916	0.9992958357601496
0.07975368002276265	0.9999739690462761
0.07979897129454615	0.9997339411752935
0.07984426256632965	0.998579560999411
0.07988955383811314	0.9965172312923836
0.07993484510989662	0.9935559065279936
0.07998013638168013	0.9897070411476538
0.08002542765346363	0.9849845286475477
0.08007071892524711	0.9794046318513875
0.08011601019703062	0.9729859047681612
0.08016130146881412	0.9657491064653709
0.0802065927405976	0.957717107416741
0.0802518840123811	0.9489147888095012
0.0802971752841646	0.9393689353198632
0.0803424665559481	0.929108121885975
0.0804330490995151	0.9065641492632133
0.08047834037129858	0.8943459992367132
0.08052363164308209	0.8815426480778282
0.08061421418664907	0.8543239862470021
0.08065950545843256	0.8399828993456577
0.08070479673021606	0.825204779016734
0.08079537927378305	0.7944934211109704
0.08097654436091703	0.7295596584789016
0.08102563169592489	0.711418103617791
0.08107471903093273	0.6931381534265569
0.08117289370094843	0.6563586603761246
0.08136924304097985	0.5832315781631048
0.0814183303759877	0.5652970691694155
0.08146741771099555	0.547583231599856
0.08156559238101127	0.5129661496716645
0.08176194172104267	0.4478958256754054
0.08181102905605053	0.43266133578492116
0.08186011639105838	0.41788741495513054
0.08195829106107408	0.38979646171266097
0.08200737839608194	0.37651086736206685
0.08205646573108978	0.3637487289494242
0.08215464040110548	0.3398308678296804
0.08220372773611334	0.32868722696680797
0.08225281507112119	0.3180913036376355
0.08230190240612903	0.30804343424650843
0.08235098974113689	0.2985417953233898
0.08240007707614475	0.2895824850865899
0.0824491644111526	0.2811596131051638
0.0825473390811683	0.2658902688668418
0.08259642641617615	0.25902298088949366
0.08264551375118401	0.25265072598048965
0.08269460108619187	0.24675925628765283
0.08274368842119972	0.2413330087812612
0.08279277575620758	0.23635523393496272
0.08284186309121543	0.23180812727905692
0.08289095042622327	0.22767296313257807
0.08294003776123113	0.2239302298230273
0.08298912509623899	0.2205597657081979
0.08303821243124683	0.2175408953233643
0.08308729976625467	0.21485256498885308
0.08313638710126253	0.2124734772277539
0.08318547443627039	0.21038222336101767
0.08323456177127823	0.2085574136673178
0.08328364910628608	0.20697780451770892
0.08333273644129394	0.20562242192006536
0.0833818237763018	0.20447068093544907
0.08343091111130964	0.20350250045767823
0.08347999844631748	0.20269841287835524
0.08352908578132534	0.20203966819222385
0.0835781731163332	0.2015083321317801
0.08362726045134106	0.2010873779554186
0.08367634778634891	0.20076077154980532
0.08372543512135676	0.20051354954448258
0.0837745224563646	0.20033189017472108
0.08382360979137246	0.20020317666715695
0.08387269712638032	0.20011605296160068
0.08392178446138818	0.20006047162138715
0.08397087179639603	0.2000277338235883
0.08401995913140388	0.20001052135913372
0.08406904646641172	0.20000292061122657
0.08411813380141958	0.20000043851822566
0.0841663250074596	0.20000001180126611
0.08421451621349962	0.2000000005639216
0.08426270741953965	0.2000001648594344
0.08431089862557965	0.20000157120925144
0.08435908983161966	0.20000657215220063
0.08440728103765968	0.20001877930410006
0.0844554722436997	0.20004303013941077
0.08450366344973972	0.20008534873099704
0.08455185465577975	0.2001529007070607
0.08460004586181975	0.20025394270581104
0.08464823706785976	0.20039776662834177
0.08469642827389978	0.20059463900847013
0.0847446194799398	0.20085573583489397
0.08479281068597982	0.20119307317591267
0.08484100189201985	0.20161943397009302
0.08488919309805985	0.202148291357637
0.08493738430409986	0.2027937289367987
0.08498557551013988	0.2035703583374903
0.0850337667161799	0.20449323451024093
0.08508195792221993	0.20557776913290182
0.08513014912825995	0.2068396425399636
0.08517834033429995	0.20829471458008966
0.08522653154033996	0.20995893480649228
0.08527472274637998	0.2118482524021276
0.08532291395242	0.21397852623741942
0.08537110515846003	0.21636543545235015
0.08541929636450005	0.21902439094738455
0.08546748757054005	0.22197044815881767
0.08551567877658006	0.22521822148391532
0.08556386998262008	0.22878180070957757
0.0856120611886601	0.2326746697854148
0.08566025239470013	0.23690962826812578
0.08570844360074015	0.24149871574880546
0.08575663480678017	0.24645313955875145
0.08580482601282019	0.2517832060321316
0.0858530172188602	0.2574982555859278
0.0859012084249002	0.2636066018588338
0.08594939963094023	0.27011547513134054
0.08604578204302027	0.2843579990923961
0.08609397324906029	0.29210024816925284
0.0861421644551003	0.3002601407772633
0.08623854686718033	0.31783604404542204
0.08628673807322035	0.32725031865749243
0.08633492927926037	0.3370787257721379
0.0864313116913404	0.3579594536118251
0.0864795028973804	0.36899908264043096
0.08652769410342043	0.3804274645286423
0.08662407651550047	0.4044100241381561
0.08681684133966053	0.4565206901242233
0.08720237098798067	0.5734352513916326
0.08724731996895675	0.5877837923662059
0.08729226894993283	0.6022120122700128
0.08738216691188501	0.631221284427039
0.08756196283578935	0.6892279216788171
0.08760691181676544	0.7035942959952364
0.08765186079774152	0.7178604139553815
0.0877417587596937	0.7459992914643525
0.08792155468359804	0.8000610330279518
0.08796650366457412	0.8129832664779258
0.08801145264555021	0.8256243212957113
0.08810135060750238	0.8499783520038383
0.08814629958847847	0.8616503032142282
0.08819124856945455	0.8729591239775494
0.08828114653140673	0.8944118456069741
0.08832609551238281	0.9045196925918764
0.08837104449335889	0.914192384315538
0.08841599347433499	0.9234137871894377
0.08846094245531107	0.9321685921140492
0.08850589143628715	0.9404423482361255
0.08855084041726324	0.9482214943147241
0.0886407383792154	0.9622463303691942
0.0886856873601915	0.9684695934581584
0.08873063634116758	0.9741534377628945
0.08877558532214366	0.9792891326585217
0.08882053430311976	0.9838689719192107
0.08886548328409584	0.9878862869164738
0.08891043226507192	0.9913354571139052
0.08895538124604802	0.9942119178549937
0.0890003302270241	0.9965121654486346
0.08904527920800018	0.9982337595643952
0.08909022818897627	0.9993753229571735
0.08913517716995235	0.9999365385481671
0.08918012615092843	0.9999181438962204
0.08922507513190453	0.9993219231005188
0.08927002411288061	0.9981506961823439
0.08931497309385669	0.9964083060000537
0.08935992207483279	0.9940996027576973
0.08940487105580887	0.9912304261736193
0.08944982003678495	0.9878075853811187
0.08949476901776104	0.9838388366385763
0.08953971799873713	0.9793328589316691
0.0895846669797132	0.9742992275548761
0.0896296159606893	0.9687483857642287
0.08967456494166538	0.9626916145971358
0.08971951392264146	0.9561410009590721
0.08976446290361756	0.9491094040803856
0.08980941188459364	0.9416104204495497
0.08989930984654582	0.9252681449861471
0.0899442588275219	0.9164553976902948
0.08998920780849798	0.9072362736957148
0.09007910577045015	0.8876462416183388
0.0901278508146506	0.8764216377620099
0.09017659585885104	0.8648028902385433
0.09027408594725192	0.8404777889143982
0.0904690661240537	0.7881620166422993
0.09085902647765723	0.6744857803305321
0.09090777152185767	0.6599143607682363
0.09095651656605812	0.6453428405343509
0.09105400665445901	0.6162908545341274
0.09124898683126077	0.5591581358918974
0.09163894718486432	0.45303824851028307
0.09168769222906475	0.44084827494366663
0.0917364372732652	0.42894000064078797
0.0918339273616661	0.4060085960335498
0.09188267240586653	0.3950030813955772
0.09193141745006697	0.3843144960063268
0.09202890753846786	0.3639127686042518
0.09207765258266831	0.3542095793671896
0.09212639762686875	0.34484324553186974
0.09222388771526963	0.32713085058225444
0.09227263275947006	0.31878740599411587
0.09232137780367052	0.31078609003391466
0.0924188678920714	0.2958056938536238
0.09246761293627184	0.2888225327479098
0.09251635798047228	0.2821733951001965
0.09261384806887317	0.26986083368082053
0.09266259311307362	0.2641875325756606
0.09271133815727406	0.25882856957583106
0.09280882824567493	0.2490271898241715
0.09285757328987537	0.24457020321541345
0.09290631833407582	0.240398492953023
0.09295506337827628	0.23650361498201633
0.09300380842247671	0.23287673414015778
0.09305255346667715	0.22950866520215435
0.09310129851087759	0.22638991421348564
0.09319878859927848	0.22086109561385125
0.09324429141841498	0.21858590833649486
0.09328979423755149	0.2164935183927506
0.093335297056688	0.2145754589540527
0.09338079987582451	0.2128232122306667
0.09342630269496102	0.2112282377874836
0.09347180551409753	0.2097820004211025
0.09351730833323404	0.2084759975310333
0.09356281115237056	0.2073017859201116
0.09360831397150707	0.2062510079616732
0.09365381679064358	0.20531541707354775
0.09369931960978009	0.2044869024415916
0.0937448224289166	0.20375751293823338
0.09379032524805311	0.2031194801843657
0.09383582806718962	0.20256524070584098
0.09388133088632614	0.20208745713885282
0.09392683370546265	0.20167903844156845
0.09397233652459916	0.20133315907251742
0.09401783934373567	0.2010432770994402
0.09406334216287218	0.20080315120553563
0.0941088449820087	0.200606856563317
0.0941543478011452	0.20044879954957878
0.09419985062028172	0.20032373127829148
0.09424535343941823	0.20022675993155348
0.09429085625855474	0.20015336187205313
0.09433635907769125	0.20009939152379339
0.09438186189682776	0.20006109001113162
0.09442736471596427	0.20003509254944352
0.09447286753510079	0.20001843458395896
0.0945183703542373	0.20000855667650796
0.09456387317337381	0.2000033081430601
0.09460937599251032	0.20000094944803118
0.09465487881164683	0.20000015336436397
0.09470038163078334	0.200000004911348
0.09474588444991985	0.20000000008503666
0.09479138726905637	0.2000000433989274
0.09483689008819288	0.20000044425529678
0.09488239290732939	0.20000191217021746
0.0949278957264659	0.2000055508778228
0.09497339854560241	0.20001285134182753
0.09501890136473892	0.20002568370464716
0.09506440418387543	0.20004628820669
0.09510990700301195	0.20007726511051033
0.09515540982214846	0.20012156366651812
0.09520091264128497	0.20018247015882162
0.09524641546042148	0.20026359507154723
0.09529191827955799	0.20036885941762306
0.0953374210986945	0.20050248027352993
0.09538292391783101	0.2006689555649177
0.09542842673696753	0.20087304814924745
0.09547392955610404	0.20111976924275954
0.09551943237524055	0.2014143612400738
0.09556493519437706	0.2017622799756088
0.09561043801351357	0.20216917647675414
0.09565594083265008	0.20264087825935465
0.0957014436517866	0.20318337021655683
0.0957469464709231	0.20380277515242906
0.09579244929005962	0.20450533401201795
0.09583795210919613	0.20529738585960394
0.09588345492833264	0.2061853476569233
0.09592895774746915	0.2071756938929865
0.09597446056660566	0.20827493611688294
0.09601996338574217	0.20948960242458992
0.09606546620487869	0.2108262169503352
0.0961109690240152	0.21229127941246367
0.09615557571418387	0.21385839210607896
0.09620018240435255	0.21556116730835237
0.09624478909452122	0.21740554754359045
0.0962893957846899	0.2193973793418043
0.09633400247485857	0.22154239560651454
0.09637860916502725	0.22384619827858152
0.0964678225453646	0.22895181414910223
0.09651242923553327	0.23176402527713275
0.09655703592570195	0.23475578665541433
0.0966462493060393	0.24129653344272528
0.09669085599620797	0.24485422434577533
0.09673546268637664	0.24860884848427062
0.09682467606671401	0.25672345447635814
0.0968692827568827	0.26109000244374875
0.09691388944705137	0.265666592764289
0.09700310282738872	0.27545965392319816
0.0970477095175574	0.28068018258439614
0.09709231620772607	0.2861188517048406
0.09718152958806342	0.2976549426360278
0.0972261362782321	0.3037536339243276
0.09727074296840077	0.3100729931205632
0.09735995634873812	0.32337219545830836
0.09753838310941282	0.35258070026844157
0.0975829897995815	0.36041551051099274
0.09762759648975017	0.3684580622795366
0.09771680987008752	0.3851526792126765
0.09789523663076223	0.4208630243832418
0.09825209015211164	0.5003320329231162
0.09829669684228032	0.5108880764436594
0.09834130353244899	0.52155627572645
0.09843051691278634	0.5431944827446595
0.09860894367346104	0.5874224889490488
0.09896579719481045	0.6774819354780333
0.09901419994820349	0.6896392491142773
0.09906260270159653	0.7017400419687162
0.0991594082083826	0.7257168846621866
0.09935301922195472	0.7723865785011843
0.09940142197534775	0.7837070557415511
0.09944982472874078	0.7948619480578432
0.09954663023552685	0.8166226021437049
0.09974024124909897	0.8575924186787038
0.099788644002492	0.8672322370612995
0.09983704675588503	0.8766077658342548
0.0999338522626711	0.8945220588353971
0.09998225501606413	0.90303976104872
0.10003065776945716	0.9112510832842164
0.10012746327624324	0.9267167163685702
0.10017586602963627	0.9339531346434301
0.10022426878302931	0.9408474150050616
0.10027267153642234	0.9473917140380458
0.10032107428981538	0.953578650919912
0.10036947704320841	0.959401317940805
0.10041787979660144	0.9648532901076123
0.1005146853033875	0.974621914620461
0.10056308805678053	0.9789282039784043
0.10061149081017356	0.9828430851584415
0.1006598935635666	0.9863626581148651
0.10070829631695963	0.9894835434443512
0.10075669907035266	0.9922028853868569
0.10080510182374569	0.9945183538791122
0.10085350457713874	0.9964281456654572
0.10090190733053177	0.9979309844725791
0.1009503100839248	0.9990261202565303
0.10099871283731784	0.9997133275321405
0.10104711559071088	0.9999929027966694
0.10109551834410391	0.9998656610612029
0.10114392109749694	0.9993329315049135
0.10119232385088997	0.9983965522688586
0.101240726604283	0.9970588644075149
0.10128912935767603	0.9953227050176676
0.10133753211106906	0.9931913995657002
0.1013859348644621	0.9906687534356092
0.10143433761785513	0.9877590427213783
0.10148274037124816	0.9844670042885126
0.10153114312464119	0.9807978251306744
0.10157954587803422	0.9767571310484418
0.1016763513848203	0.9675858228998546
0.10172475413821333	0.9624685436539343
0.10177315689160638	0.9570063921972963
0.10186996239839244	0.9450783441249364
0.10191836515178547	0.9386287636914477
0.1019667679051785	0.9318669125084249
0.10206357341196456	0.9174425658930723
0.10210873394029367	0.910319576427543
0.10215389446862277	0.9029568786215265
0.10224421552528097	0.8875450929933927
0.10242485763859738	0.8542141014237242
0.10278614186523019	0.77952826229185
0.1028313023935593	0.7696206792890552
0.1028764629218884	0.7596172971449741
0.1029667839785466	0.7393606471502445
0.103147426091863	0.6981081133454349
0.10350871031849582	0.6146641995809682
0.10355387084682492	0.6043133028295604
0.10359903137515403	0.5940070933015796
0.10368935243181222	0.5735591008192452
0.10386999454512863	0.5335225167794735
0.10391515507345774	0.5237320324481304
0.10396031560178684	0.5140417314376814
0.10405063665844504	0.49498530333548807
0.10423127877176144	0.4583212478550014
0.10427643930009055	0.4494859224535477
0.10432159982841965	0.4407917747560399
0.10441192088507785	0.423842804386122
0.10459256299839426	0.3917984820731002
0.10463772352672335	0.38419067130959333
0.10468288405505245	0.37674901723234067
0.10477320511171065	0.3623718674142448
0.10495384722502706	0.33568222183755625
0.1050028038165805	0.3289292041558917
0.10505176040813397	0.3223821071747344
0.10514967359124089	0.30990560830552155
0.10519863018279435	0.30397541656121496
0.10524758677434781	0.2982495804642182
0.10534549995745474	0.28740623045280983
0.1053944565490082	0.28228566671012306
0.10544341314056166	0.2773633766823621
0.10554132632366857	0.268104732423054
0.10559028291522202	0.2637633511369272
0.10563923950677548	0.2596102095741179
0.1057371526898824	0.25185624019291936
0.10578610928143586	0.24824872909546247
0.10583506587298933	0.24481611297203756
0.10593297905609624	0.2384603218245568
0.10598193564764968	0.23552915534821015
0.10603089223920314	0.23275692373028317
0.10612880542231007	0.22767190300858672
0.10617776201386353	0.2253501780266973
0.10622671860541699	0.2231695392162555
0.10627567519697045	0.22112531566228763
0.1063246317885239	0.21921277592044075
0.10637358838007735	0.21742713940135958
0.10642254497163081	0.21576358766632087
0.10652045815473773	0.21278334254555117
0.1065694147462912	0.21145692307165312
0.10661837133784466	0.21023315787372723
0.10666732792939812	0.2091072042720061
0.10671628452095157	0.2080742466017286
0.10676524111250502	0.20712950637530125
0.10681419770405848	0.20626825221571501
0.10686315429561194	0.20548580954627413
0.1069121108871654	0.20477757002230776
0.10696106747871886	0.20413900069121182
0.10701002407027232	0.20356565286779632
0.10705898066182579	0.2030531707126182
0.10710793725337923	0.20259729950164937
0.10715689384493268	0.20219389357633244
0.10720585043648614	0.20183892396378172
0.1072548070280396	0.2015284856576014
0.10730376361959307	0.2012588045505128
0.10735272021114653	0.20102624401070318
0.10740167680269999	0.20082731109454457
0.10745063339425345	0.20065866238905233
0.1074995899858069	0.20051710947819093
0.10754854657736035	0.20039962402786232
0.10759750316891381	0.2003033424851417
0.10764645976046727	0.20022557038805325
0.10769541635202073	0.20016378628289813
0.1077443729435742	0.20011564524686723
0.10779332953512766	0.20007898201437957
0.10784228612668112	0.20005181370629216
0.10789124271823457	0.20003234216182114
0.10794019930978802	0.20001895587369944
0.10798915590134148	0.20001023152777134
0.10803811249289494	0.20000493514888726
0.1080870690844484	0.200002022855612
0.10813278345093794	0.20000069962350137
0.10817849781742746	0.20000016434093315
0.10822421218391698	0.20000001661334932
0.10826992655040651	0.20000000004419363
0.10831564091689604	0.20000000146739333
0.10836135528338556	0.2000000499382001
0.10840706964987509	0.20000031548642855
0.10845278401636461	0.2000011076364372
0.10849849838285414	0.20000287369848835
0.10854421274934367	0.20000619683640972
0.10858992711583319	0.20001179391675095
0.10863564148232271	0.200020513144892
0.10868135584881225	0.2000333314938096
0.10872707021530177	0.20005135193144744
0.10877278458179129	0.2000758004528639
0.10881849894828083	0.20010802292354574
0.10886421331477036	0.2001494817404808
0.10890992768125989	0.20020175231777382
0.10895564204774941	0.2002665194037702
0.10900135641423894	0.200345573236818
0.10904707078072846	0.2004408055469551
0.10909278514721799	0.2005542054109517
0.10913849951370752	0.20068785496826586
0.10918421388019704	0.20084392500559037
0.10922992824668656	0.2010246704177754
0.1092756426131761	0.20123242555300092
0.10932135697966562	0.2014695994501582
0.10936707134615514	0.2017386709764657
0.10941278571264468	0.20204218387340292
0.1094585000791342	0.2023827417190871
0.10950421444562372	0.20276300281525728
0.10954992881211326	0.20318567500704143
0.10959564317860279	0.20365351044369936
0.10964135754509231	0.20416930028852703
0.10968707191158183	0.20473586938609706
0.10973278627807137	0.20535607089498442
0.10977850064456089	0.20603278089408442
0.10982421501105041	0.20676889297059498
0.10991564374402947	0.20843095270967354
0.10996135811051899	0.20936272628292152
0.11000707247700853	0.21036554292965282
0.11005278684349805	0.2114423025129316
0.11009850120998757	0.21259588999004683
0.1101442155764771	0.21382917009185262
0.11018992994296663	0.2151449820453892
0.11028135867594568	0.21803539959285861
0.11032707304243522	0.219615509374232
0.11037278740892474	0.2212891492435304
0.1104642161419038	0.22492750161006356
0.11050993050839333	0.22689731084165216
0.11055564487488286	0.22897083416361644
0.11064707360786191	0.23343847986911
0.11069278797435145	0.23583714031209482
0.11073850234084097	0.2383485823609926
0.11082993107382003	0.2437179583717323
0.11101278853977813	0.25589439393269064
0.11105760677729981	0.2591806670014322
0.11110242501482151	0.26258850623196983
0.1111920614898649	0.2697734264047603
0.11137133443995166	0.2856458120324923
0.11141615267747335	0.28993092490150885
0.11146097091499504	0.2943437367546292
0.11155060739003843	0.3035532670575964
0.1117298803401252	0.3235066208333401
0.11177469857764688	0.32881284726580595
0.11181951681516858	0.3342451146824057
0.11190915329021196	0.34548451343155995
0.11208842624029873	0.3694327325395562
0.11244697214047226	0.4228595131666053
0.11249179037799395	0.43001697836163943
0.11253660861551565	0.4372727813013988
0.11262624509055903	0.45206826021699203
0.1128055180406458	0.4827106673427922
0.11316406394081933	0.5474450005680465
0.1138811557411664	0.6835775291297914
0.11392977004191246	0.6927864791084871
0.1139783843426585	0.7019598086276955
0.11407561294415061	0.7201755651455916
0.1142700701471348	0.7559157184775231
0.11431868444788085	0.7646720146928563
0.1143672987486269	0.7733450388161038
0.114464527350119	0.7904180641348487
0.1146589845531032	0.8233127516303838
0.11470759885384924	0.8312433191357113
0.11475621315459529	0.839045840506416
0.11485344175608739	0.854245830119269
0.11504789895907158	0.8828847144931319
0.11509651325981762	0.8896494382891205
0.11514512756056368	0.8962469877962257
0.11524235616205578	0.9089231995470665
0.11543681336503997	0.9320859415708649
0.11548542766578601	0.9373982845087903
0.11553404196653207	0.9425122711797931
0.11563127056802416	0.9521323399796865
0.1156798848687702	0.9566323917738148
0.11572849916951626	0.9609220312452766
0.11582572777100836	0.9688597655716837
0.1158743420717544	0.9725031147440636
0.11592295637250045	0.9759265634291684
0.11597157067324651	0.9791281538166647
0.11602018497399255	0.9821060963649635
0.1160687992747386	0.9848587707772762
0.11611741357548465	0.987384726799662
0.1161660278762307	0.9896826848415838
0.11621464217697675	0.9917515364197129
0.11626325647772279	0.993590344425896
0.11631187077846884	0.9951983432204266
0.1163604850792149	0.9965749385518969
0.11640909937996094	0.9977197073051727
0.11645771368070698	0.9986323970791304
0.11650632798145304	0.999312925596041
0.11655494228219909	0.9997613799446174
0.11660355658294513	0.9999780156589365
0.11665217088369118	0.9999632556355987
0.11670078518443723	0.9997176888916489
0.11674939948518329	0.9992420691659446
0.11679801378592933	0.9985373133668018
0.11684662808667537	0.9976044998688938
0.11689524238742142	0.9964448666625206
0.11694385668816748	0.9950598093585049
0.11699247098891352	0.9934508790520855
0.11703784306459564	0.9917487792403028
0.11708321514027775	0.9898546593687325
0.11712858721595987	0.9877701361909175
0.11717395929164198	0.9854969372127761
0.1172193313673241	0.9830368987336899
0.11726470344300621	0.9803919638088754
0.11735544759437046	0.9745556978654026
0.11740081967005259	0.9713687673462957
0.1174461917457347	0.9680057367953417
0.11753693589709893	0.9607612433957584
0.11758230797278105	0.956884944484961
0.11762768004846316	0.9528428683300494
0.11771842419982739	0.9442726687664857
0.11776379627550951	0.939750391440237
0.11780916835119162	0.9350740235343505
0.11789991250255587	0.9252715451650663
0.11808140080528434	0.9039591610721645
0.11812677288096646	0.8982951603972942
0.11817214495664857	0.8925038211416269
0.1182628891080128	0.8805535879221783
0.11844437741074128	0.8552866183051692
0.1184897494864234	0.8487072485649148
0.11853512156210552	0.8420305246952506
0.11862586571346975	0.8284006246641051
0.11880735401619821	0.8001453857120059
0.11917033062165516	0.7405444150560565
0.11989628383256903	0.6160010920077672
0.1199454519714755	0.6075975189699911
0.11999462011038198	0.5992226715247988
0.12009295638819494	0.5825754920497934
0.12028962894382084	0.5498008351741567
0.12068297405507263	0.4871306294693447
0.1207321421939791	0.4796293158005708
0.12078131033288558	0.47221138042594046
0.12087964661069853	0.45763576865628813
0.12107631916632441	0.4295903646997305
0.12146966427757622	0.3783489105010436
0.12151883241648269	0.3724274145411568
0.12156800055538916	0.3666171004034444
0.1216663368332021	0.3553331677989138
0.121863009388828	0.3341283028105692
0.12191217752773448	0.329113232790101
0.12196134566664096	0.3242129725670572
0.12205968194445391	0.314756809943307
0.1222563545000798	0.2972162167356475
0.12230552263898627	0.2931146134140624
0.12235469077789274	0.2891253180473811
0.1224530270557057	0.2814807742675744
0.12250219519461217	0.27782389170821004
0.12255136333351865	0.27427605323854815
0.1226496996113316	0.2675034275807488
0.12269886775023807	0.26427642698887505
0.12274803588914454	0.26115404845511575
0.12284637216695748	0.2552180219311681
0.12304304472258339	0.24454169902159176
0.12309131673252202	0.24215637119334002
0.12313958874246067	0.2398606381071432
0.12323613276233794	0.23553156106216522
0.12328440477227659	0.2334949292570746
0.12333267678221523	0.23154132131145755
0.12342922080209251	0.2278762559699663
0.12347749281203114	0.2261612718264821
0.12352576482196978	0.22452226284896903
0.12362230884184706	0.22146487724717187
0.1236705808517857	0.22004281171046994
0.12371885286172435	0.21868934823552957
0.12381539688160162	0.216180714153157
0.12386366889154025	0.21502176791319264
0.12391194090147889	0.21392387704120563
0.12400848492135617	0.21190367575183774
0.12405675693129481	0.2109775760435536
0.12410502894123346	0.21010495748042404
0.12420157296111073	0.2085126474807904
0.12424984497104936	0.2077892227675272
0.124298116980988	0.20711181673563617
0.12434638899092665	0.2064785967600865
0.12439466100086528	0.2058877473670931
0.12444293301080392	0.20533747214056733
0.12449120502074257	0.20482599558574519
0.12458774904061984	0.2039124519901906
0.12463602105055847	0.20350695471344285
0.12468429306049711	0.20313339904335923
0.12473256507043576	0.2027901404573934
0.1247808370803744	0.20247556556624569
0.12482910909031303	0.20218809364366172
0.12487738110025168	0.20192617810436586
0.12492565311019031	0.20168830792926717
0.12497392512012895	0.2014730090371214
0.12502219713006757	0.20127884560190595
0.12507046914000622	0.2011044213152096
0.12511874114994487	0.2009483805930092
0.1251670131598835	0.20080940972625477
0.12521528516982214	0.20068623797474994
0.1252635571797608	0.2005776386038682
0.1253118291896994	0.20048242986370576
0.12536010119963806	0.20039947591032758
0.1254083732095767	0.20032768766882328
0.12545664521951533	0.20026602363794208
0.12550491722945398	0.20021349063613536
0.12555318923939263	0.20016914448889198
0.12560146124933125	0.200132090657302
0.1256497332592699	0.20010148480784437
0.12569800526920855	0.20007653332344502
0.12574627727914717	0.20005649375590573
0.1257945492890858	0.2000406752198567
0.12584282129902444	0.20002843872843767
0.1258910933089631	0.2000191974709635
0.1259393653189017	0.20001241703287898
0.12598763732884036	0.20000761555835958
0.126035909338779	0.20000436385595954
0.12608418134871763	0.20000228544775958
0.12613245335865628	0.2000010565625111
0.126177483143531	0.200000436338809
0.1262225129284057	0.2000001400567248
0.1262675427132804	0.20000002849917406
0.12631257249815508	0.20000000194921716
0.12635760228302978	0.20000000000000817
0.1264026320679045	0.20000000133031004
0.12644766185277923	0.20000002344605694
0.12649269163765392	0.20000012238846818
0.12653772142252862	0.200000392409238
0.12658275120740334	0.2000009656133481
0.12662778099227806	0.20000201157006595
0.12667281077715276	0.2000037368927161
0.12671784056202745	0.20000638478782629
0.12676287034690217	0.20001023457426978
0.1268079001317769	0.2000156011730434
0.1268529299166516	0.2000228345683354
0.1268979597015263	0.20003231924055448
0.126942989486401	0.20004447357200725
0.12698801927127573	0.20005974922592393
0.12703304905615043	0.20007863049954713
0.12707807884102512	0.200101633652013
0.12712310862589984	0.20012930620776315
0.12716813841077457	0.20016222623624147
0.12721316819564926	0.20020100160863796
0.12725819798052396	0.2002462692324538
0.12730322776539868	0.20029869426467073
0.1273482575502734	0.2003589693043178
0.1273932873351481	0.20042781356523515
0.1274383171200228	0.2005059720298447
0.12748334690489752	0.200594214584741
0.12752837668977224	0.20069333513892593
0.12757340647464693	0.20080415072551233
0.12761843625952163	0.20092750058773082
0.12766346604439635	0.2010642452500731
0.12770849582927107	0.20121526557541458
0.12775352561414577	0.20138146180895605
0.12779855539902046	0.20156375260983186
0.1278435851838952	0.20176307407122948
0.1279336447536446	0.20221663456568156
0.1279786745385193	0.20247282399256294
0.12802370432339402	0.20274994284099934
0.12806873410826874	0.2030489993334597
0.12811376389314344	0.20337101305336625
0.12815879367801813	0.20371701390849692
0.12820382346289283	0.20408804108964948
0.12829388303264225	0.2049093713338066
0.12833891281751697	0.2053617897718092
0.12838394260239167	0.20584346318326455
0.12847400217214106	0.20689885742089628
0.12851903195701575	0.20747472589737886
0.12856406174189047	0.20808414254676588
0.1286541213116399	0.20940792117211846
0.12869915109651459	0.21012442948653406
0.1287441808813893	0.21087877657611795
0.12883424045113873	0.21250523952362751
0.12887927023601342	0.21337946724389828
0.12892430002088814	0.21429575543986396
0.12901435959063756	0.21625865203508454
0.12906318543873663	0.21739780338848058
0.1291120112868357	0.21859131090057346
0.12920966298303382	0.22114643515109045
0.1292584888311329	0.22251052467202792
0.12930731467923195	0.22393391314321312
0.12940496637543009	0.22696329338785157
0.12945379222352915	0.22857157724253813
0.12950261807162822	0.23024374162355238
0.12960026976782635	0.23378399944928152
0.12979557316022258	0.24167655323382764
0.12984439900832162	0.24382439023634356
0.12989322485642069	0.24604386356566676
0.12999087655261882	0.25070094222612643
0.13018617994501508	0.26090802285319564
0.13023500579311414	0.26364959769286345
0.1302838316412132	0.2664682228843384
0.13038148333741134	0.27233853459853724
0.1305767867298076	0.28502225654838365
0.13062561257790667	0.2883913895863974
0.13067443842600573	0.29184020649665293
0.13077209012220387	0.2989773138917096
0.13096739351460013	0.3142096397388618
0.1310162193626992	0.31821679648324547
0.13106504521079826	0.32230320197577567
0.1311626969069964	0.33071259549002735
0.13135800029939265	0.34846675090006957
0.13140682614749172	0.35309728822884
0.13145565199559078	0.35780344055473307
0.13155330369178891	0.36743982297448935
0.13174860708418518	0.3875867709133635
0.13213921386897767	0.4311599657836139
0.13218479749201278	0.4365092542521356
0.13223038111504792	0.4419100582537195
0.1323215483611182	0.4528615689066561
0.13250388285325876	0.4753299620659995
0.13286855183753982	0.522229946660258
0.13359788980610193	0.6211622053457009
0.13364347342913707	0.6274547283748741
0.1336890570521722	0.6337495080585613
0.13378022429824246	0.646338555475347
0.133962558790383	0.6714632524504108
0.13432722777466405	0.7210849487096016
0.1350565657432262	0.8145238546054903
0.1351012532372935	0.8198733136569338
0.13514594073136077	0.8251695288063994
0.13523531571949537	0.8355960625379958
0.13541406569576458	0.8557433881142184
0.1354587531898319	0.8606246283535737
0.1355034406838992	0.8654407767015713
0.13559281567203377	0.8748722559480954
0.13577156564830295	0.8928944087603423
0.13581625314237025	0.8972172317500178
0.13586094063643755	0.9014644780136248
0.13595031562457216	0.9097274606584875
0.13612906560084134	0.9252953984955621
0.13617375309490864	0.9289814445872683
0.13621844058897592	0.9325830491421112
0.13630781557711052	0.939529028444987
0.13648656555337974	0.952366365476808
0.13653125304744704	0.9553509788430085
0.13657594054151434	0.9582441075718187
0.13666531552964892	0.9637529639682119
0.13671000302371622	0.9663672957191383
0.1367546905177835	0.9688873513792556
0.1368440655059181	0.9736421882243054
0.1368887529999854	0.9758758256565181
0.1369334404940527	0.9780128997532418
0.1370228154821873	0.9819954222188163
0.1370675029762546	0.9838399831718825
0.13711219047032192	0.9855862061003752
0.1372015654584565	0.9887822183845199
0.1372462529525238	0.9902313789433459
0.13729094044659107	0.9915809439099917
0.13733562794065837	0.9928306798722755
0.13738031543472567	0.993980385785866
0.13742500292879298	0.9950298929374564
0.13746969042286028	0.9959790648939232
0.13751437791692758	0.9968277974375864
0.13755906541099489	0.9975760184876962
0.1376037529050622	0.9982236880082583
0.1376484403991295	0.9987707979023481
0.13769312789319677	0.9992173718930375
0.13773781538726407	0.9995634653910799
0.13778250288133137	0.9998091653495064
0.13782719037539864	0.9999545901052838
0.13787187786946595	0.9999998892081934
0.13791656536353325	0.9999452432370965
0.1379650489208249	0.999773161194045
0.13801353247811654	0.9994839929720336
0.13806201603540819	0.9990780914247139
0.13811049959269986	0.998555851154105
0.13815898314999153	0.9979177081398334
0.13820746670728318	0.9971641393496594
0.13825595026457482	0.9962956623316224
0.13830443382186647	0.9953128347881774
0.1383529173791581	0.9942162541326773
0.1384014009364498	0.9930065570285763
0.13844988449374146	0.9916844189117322
0.1384983680510331	0.9902505534961886
0.13854685160832475	0.9887057122638403
0.1385953351656164	0.9870506839383522
0.13869230228019971	0.9834134038482083
0.1387407858374914	0.981432910793004
0.13878926939478303	0.9793457469078319
0.13888623650936632	0.9748553065031228
0.13893472006665797	0.9724540637315073
0.13898320362394964	0.9699502163641006
0.13908017073853296	0.9646391303853424
0.1391286542958246	0.9618341803912162
0.13917713785311625	0.9589312016820841
0.13927410496769957	0.9528360609384227
0.13946803919686618	0.9395249194999323
0.13951652275415782	0.9359714037281759
0.1395650063114495	0.9323303643818017
0.13966197342603281	0.9247914410340569
0.13985590765519942	0.9087275175762821
0.14024377611353267	0.8730019690093439
0.14029225967082432	0.8682303884570622
0.14034074322811596	0.8633963656678477
0.14043771034269928	0.8535477720585196
0.1406316445718659	0.8331763509734395
0.14101951303019913	0.7901257184198048
0.14106475436242688	0.7849353507832483
0.1411099956946546	0.7797147304641139
0.14120047835911004	0.7691884365540015
0.1413814436880209	0.7478354375584157
0.14174337434584272	0.7042428881120024
0.14246723566148628	0.615939977237308
0.142512476993714	0.6104626333831756
0.14255771832594172	0.6049974309013773
0.14264820099039716	0.5941080038772714
0.14282916631930806	0.5725240748752162
0.14319109697712984	0.5303703628396162
0.14391495829277343	0.4517585484126994
0.1439639956882255	0.44676802446057273
0.14401303308367758	0.4418246476631896
0.14411110787458176	0.4320821472602404
0.14430725745639006	0.4131923048023676
0.14469955662000672	0.37791546095984874
0.1447485940154588	0.37374915341299353
0.14479763141091087	0.369638079557171
0.14489570620181502	0.3615827181504164
0.14509185578362335	0.3461452959623772
0.14548415494723999	0.3179918781260508
0.14553319234269207	0.3147285205785981
0.14558222973814416	0.31152185690549977
0.14568030452904832	0.30527815694163435
0.14587645411085665	0.2934648940037423
0.14592549150630874	0.2906508713973477
0.1459745289017608	0.287892090980293
0.14607260369266495	0.2825391524479648
0.14626875327447328	0.27248300780734097
0.14631779066992534	0.2701023026724266
0.14636682806537743	0.2677741664313181
0.1464649028562816	0.2632739451278247
0.1466610524380899	0.25488527633258923
0.146710089833542	0.25291280578278574
0.1467591272289941	0.25098921496156795
0.14685720201989824	0.2472865737962373
0.14705335160170657	0.2404441161175208
0.14710149286819083	0.23887621460211925
0.14714963413467508	0.23735111156197683
0.14724591666764356	0.23442700400871713
0.1472940579341278	0.23302683190082518
0.14734219920061203	0.23166712389671013
0.14743848173358054	0.22906668959897908
0.1474866230000648	0.22782474294045346
0.14753476426654905	0.2266208204672706
0.14763104679951752	0.2243245498113492
0.1478236118654545	0.22016058418697684
0.14787175313193876	0.21920514708268035
0.147919894398423	0.21828264106132778
0.1480161769313915	0.21653382523110967
0.14806431819787574	0.21570621370607165
0.14811245946435997	0.21490893058905824
0.14820874199732847	0.21340274021841546
0.1482568832638127	0.2126925288260303
0.14830502453029695	0.21201003829341394
0.14840130706326543	0.2107256217452088
0.14844944832974968	0.21012240083087363
0.14849758959623394	0.20954431167544635
0.14859387212920241	0.20846096450039836
0.14864201339568667	0.2079544319631347
0.1486901546621709	0.20747048280945102
0.1487864371951394	0.20656782592255485
0.14883457846162362	0.20614787460752712
0.14888271972810788	0.20574802013208232
0.14897900226107635	0.20500616861539475
0.1490271435275606	0.20466296883832258
0.14907528479404486	0.20433746100528466
0.14917156732701334	0.20373718260632329
0.1492197085934976	0.20346125936482393
0.14926784985998182	0.20320072324601357
0.14936413239295032	0.2027235857505259
0.14941227365943457	0.2025058902325088
0.14946041492591883	0.2023013940356685
0.14950855619240305	0.20210957033266733
0.1495566974588873	0.20192990080461934
0.14960483872537156	0.20176187585961336
0.14965297999185578	0.20160499484481825
0.1497492625248243	0.20132270791728868
0.14979740379130854	0.2011963472125213
0.1498455450577928	0.20107922123252164
0.14989368632427702	0.20097087697388982
0.14994182759076127	0.20087087150791258
0.14998996885724553	0.2007787721466909
0.15003811012372975	0.20069415660258808
0.150086251390214	0.2006166131409816
0.15013439265669826	0.2005457407263047
0.15017929169811856	0.2004853097582923
0.15022419073953888	0.20043003406467857
0.1502690897809592	0.20037961408224644
0.1503139888223795	0.200333758722248
0.1503588878637998	0.200292185450505
0.15040378690522013	0.20025462036307543
0.15044868594664046	0.20022079825749267
0.15049358498806076	0.20019046269958124
0.15053848402948106	0.2001633660858569
0.15058338307090138	0.20013926970151985
0.1506282821123217	0.2001179437740518
0.150673181153742	0.20009916752242818
0.1507180801951623	0.20008272920196074
0.15076297923658263	0.20006842614478418
0.15080787827800296	0.200056064796005
0.15085277731942326	0.20004546074553042
0.15089767636084356	0.2000364387555973
0.15094257540226388	0.20002883278402278
0.1509874744436842	0.20002248600319938
0.1510323734851045	0.200017250814859
0.1510772725265248	0.20001298886063168
0.15112217156794513	0.20000957102842634
0.15116707060936546	0.20000687745466214
0.15121196965078576	0.20000479752238043
0.15125686869220606	0.2000032298552685
0.15130176773362639	0.20000208230762803
0.1513466667750467	0.20000127195032205
0.151391565816467	0.2000007250527352
0.15143646485788734	0.20000037706078483
0.15148136389930766	0.2000001725710191
0.15152626294072796	0.20000006530084224
0.1515711619821483	0.2000000180549062
0.15161606102356862	0.20000000268771007
0.15166096006498891	0.20000000006244947
0.15170585910640924	0.2000000000061598
0.15175075814782957	0.20000000126119633
0.15179565718924987	0.20000001143309865
0.1518405562306702	0.2000000469348837
0.15188545527209052	0.20000013292781685
0.15193035431351082	0.20000030325870763
0.15197525335493112	0.20000060039378084
0.15202015239635144	0.20000107534917255
0.15206505143777177	0.20000178761810178
0.15210995047919207	0.20000280509477078
0.15215484952061237	0.2000042039950457
0.1521997485620327	0.2000060687739716
0.15224464760345302	0.20000849204017596
0.15228954664487332	0.2000115744672164
0.15233444568629362	0.2000154247019268
0.15237934472771394	0.2000201592698203
0.15242424376913427	0.20002590247760443
0.15246914281055457	0.2000327863128673
0.15251404185197487	0.20004095034099267
0.1525589408933952	0.20005054159936267
0.15260383993481552	0.2000617144889083
0.15264873897623582	0.20007463066306652
0.15269363801765612	0.2000894589142057
0.15273853705907645	0.20010637505757947
0.15278343610049677	0.20012556181287047
0.15282833514191707	0.2001472086833859
0.15287323418333737	0.20017151183296755
0.1529181332247577	0.20019867396067748
0.15296303226617802	0.2002289041733238
0.15300793130759832	0.2002624178558886
0.153056626412243	0.20030273424620387
0.15310532151688766	0.20034746406096784
0.15315401662153233	0.20039690600859414
0.153202711726177	0.20045136670684915
0.15325140683082167	0.20051116047357787
0.15330010193546634	0.20057660911466818
0.153348797040111	0.20064804170936787
0.15339749214475568	0.20072579439306787
0.15344618724940035	0.20081021013766742
0.15349488235404501	0.20090163852963389
0.15354357745868968	0.2010004355458743
0.15359227256333435	0.2011069633275301
0.15364096766797902	0.20122158995181258
0.1536896627726237	0.20134468920199097
0.15378705298191306	0.20161782785132287
0.15383574808655776	0.20176864125363606
0.15388444319120242	0.2019294748170416
0.1539331382958471	0.20210072734828782
0.15398183340049176	0.20228280194771894
0.15403052850513643	0.20247610576952307
0.1540792236097811	0.2026810497810385
0.15417661381907044	0.20312751985845898
0.1542253089237151	0.20336988474760975
0.15427400402835978	0.2036255669867657
0.15437139423764912	0.2041785914606501
0.1544200893422938	0.20447679331253707
0.15446878444693846	0.20479003126028827
0.1545661746562278	0.20546335423771264
0.15461486976087246	0.20582431186737674
0.15466356486551713	0.20620205030556554
0.15476095507480647	0.20700962364160072
0.15480965017945114	0.20744033632923398
0.1548583452840958	0.2078895849220623
0.15495573549338515	0.2088454435968127
0.15500443059802982	0.20935292893580779
0.1550531257026745	0.2098807002188084
0.15515051591196383	0.2109988388402346
0.1553452963305425	0.21349757072542674
0.15539399143518717	0.21417942133335044
0.15544268653983184	0.21488498232605802
0.15554007674912118	0.21636889804633377
0.15558877185376585	0.21714807554417637
0.15563746695841052	0.2179526085320651
0.15573485716769986	0.21963934435444316
0.15578355227234453	0.22052233821233866
0.1558322473769892	0.22143226919036443
0.15592963758627854	0.22333447315591576
0.15612441800485724	0.2274786722820391
0.15616987088443796	0.2285128585226237
0.1562153237640187	0.22957303873709733
0.15630622952318018	0.23177247923266542
0.15648804104150316	0.23649508442105793
0.1565334939210839	0.23774465921431798
0.15657894680066464	0.23902228921607344
0.1566698525598261	0.24166264074992194
0.15685166407814904	0.24728985666767966
0.1568971169577298	0.2487700595086534
0.15694256983731053	0.2502800109374411
0.15703347559647202	0.2533898853970161
0.15721528711479496	0.25997422384777924
0.15757891015144088	0.2746330000390293
0.15762436303102162	0.27660727760018544
0.15766981591060236	0.2786133901669048
0.15776072166976385	0.28272138250293766
0.1579425331880868	0.2913218345583572
0.1583061562247327	0.3100651409274782
0.15835160910431345	0.31255246223606864
0.1583970619838942	0.31507174684485134
0.15848796774305568	0.32020595528723694
0.15866977926137862	0.330854716469388
0.15903340229802454	0.3536490550408394
0.15908265124082965	0.3568867556618023
0.15913190018363474	0.3601596755769377
0.15923039806924494	0.36681018824677125
0.1594273938404653	0.3805224008392107
0.15982138538290608	0.4095225813355159
0.16060936846778762	0.47313749169485625
0.1621853346375507	0.6154370143869216
0.16223368745138794	0.6199579179952401
0.16228204026522522	0.6244806235859892
0.16237874589289975	0.6335287511995504
0.1625721571482488	0.6516169462208774
0.16295897965894687	0.6876086507509505
0.16373262468034305	0.7576310993450357
0.1637809774941803	0.7618728008685115
0.16382933030801758	0.7660946686125113
0.1639260359356921	0.7744762984288117
0.16411944719104113	0.790973094962411
0.1645062697017392	0.8227597473796661
0.16527991472313538	0.8804396310930236
0.16532502531190874	0.8835240052921751
0.16537013590068206	0.8865749772548043
0.1654603570782287	0.8925751495041763
0.165640799433322	0.90415775861953
0.16568591002209532	0.9069642292860319
0.16573102061086864	0.9097343117339882
0.1658212417884153	0.9151639272126885
0.16600168414350863	0.9255715990662345
0.16604679473228195	0.9280775621205507
0.16609190532105528	0.9305445230218752
0.16618212649860195	0.935360247540606
0.16636256885369527	0.9445109241626135
0.1664076794424686	0.946696843461658
0.16645279003124192	0.9488415437558765
0.1665430112087886	0.9530063011714646
0.1667234535638819	0.960830707985254
0.16676856415265523	0.962680294507313
0.16681367474142855	0.9644868612468287
0.16690389591897523	0.9679701615755981
0.16694900650774858	0.9696465251035195
0.1669941170965219	0.971279128758917
0.16708433827406854	0.9744123907620023
0.16712944886284187	0.9759127332475455
0.1671745594516152	0.977368684157291
0.16726478062916186	0.9801468544607437
0.16744522298425518	0.985164753945345
0.1674903335730285	0.9863064010285897
0.16753544416180183	0.9874027206136337
0.1676256653393485	0.9894590391971765
0.16767077592812185	0.9904188862167512
0.16771588651689517	0.9913331017674241
0.16780610769444182	0.9930244094451801
0.16785121828321514	0.9938014040476132
0.16789632887198847	0.9945325721082047
0.1679414394607618	0.9952178817929174
0.16798655004953514	0.9958573080131345
0.1680316606383085	0.9964508324092478
0.1680767712270818	0.9969984433329551
0.16812188181585513	0.9975001358282818
0.16816699240462846	0.9979559116113337
0.16821589905662615	0.9983981757445609
0.16826480570862384	0.9987864996298242
0.16831371236062154	0.99912091184896
0.1683626190126192	0.9994014500662817
0.16841152566461687	0.9996281609886447
0.16846043231661456	0.9998011003235796
0.16850933896861225	0.9999203327355028
0.16855824562060995	0.999985931800039
0.16860715227260764	0.9999979799564707
0.16865605892460533	0.9999565684583418
0.16870496557660303	0.9998617973222361
0.1687538722286007	0.9997137752747567
0.16880277888059836	0.99951261969773
0.16885168553259605	0.9992584565716567
0.16890059218459375	0.998951420417437
0.16894949883659144	0.9985916542363956
0.16899840548858913	0.9981793094486275
0.16904731214058683	0.9977145458296939
0.16909621879258452	0.9971975314456962
0.16914512544458218	0.9966284425867453
0.16919403209657985	0.9960074636988644
0.16924293874857754	0.9953347873143401
0.16934075205257293	0.9938351521873587
0.16938965870457062	0.9930086182928834
0.16943856535656832	0.9921312364480489
0.16953637866056367	0.9902248640115552
0.16958528531256134	0.989196359985918
0.16963419196455903	0.9881179809812232
0.16973200526855442	0.9858126530772323
0.1697809119205521	0.9845862498913122
0.1698298185725498	0.9833110629821935
0.16992763187654517	0.9806155076073056
0.1701232584845359	0.974652242876301
0.1701721651365336	0.9730440921170289
0.1702210717885313	0.9713896728429543
0.17031888509252666	0.9679434102108836
0.1705145117005174	0.960511201619071
0.1705634183525151	0.9585428708279005
0.1706123250045128	0.956531190621189
0.17071013830850815	0.9523793505274679
0.1709057649164989	0.9435730291083559
0.17129701813248038	0.9240442216511255
0.17134268255941415	0.9216063446451914
0.1713883469863479	0.9191366148644632
0.1714796758402154	0.9141031117820879
0.1716623335479504	0.9036706889334485
0.17202764896342046	0.8814323317204895
0.17275827979436054	0.832193813389684
0.1728039442212943	0.8289353236571751
0.17284960864822804	0.8256580894944872
0.17294093750209555	0.8190491067865641
0.17312359520983056	0.8056251315318133
0.1734889106253006	0.7780495572553843
0.1742195414562407	0.7207539041901085
0.1742643097542066	0.717179446717911
0.17430907805217252	0.7136000080441225
0.17439861464810436	0.7064277171756094
0.17457768783996805	0.6920400971629027
0.1749358342236954	0.6631760750537307
0.17565212699115013	0.605731121295026
0.17569689528911603	0.602177336691901
0.17574166358708196	0.5986297784907322
0.1758312001830138	0.5915545707516998
0.17601027337487749	0.5774922286438973
0.17636841975860484	0.5497847603670968
0.17708471252605956	0.49651466545633316
0.17713327688724984	0.49302518432672343
0.1771818412484401	0.48955278069417896
0.17727896997082065	0.4826602307129072
0.17747322741558177	0.46909105667244727
0.177861742305104	0.4428674148248762
0.17791030666629426	0.4396792890373856
0.17795887102748453	0.4365117638902149
0.17805599974986508	0.43023922200287434
0.1782502571946262	0.4179488392606274
0.1786387720841484	0.3944200712750041
0.17868733644533868	0.39158013146162834
0.17873590080652896	0.3887630469097496
0.1788330295289095	0.3831978373454368
0.17902728697367062	0.37234574753885774
0.17941580186319284	0.3517709001726023
0.18019283164223726	0.3152063010613505
0.1802381537783636	0.31326271481923773
0.18028347591448995	0.3113398734606074
0.18037412018674265	0.30755629899129255
0.18055540873124803	0.30023654143872985
0.18091798582025878	0.2865759891164563
0.1809633079563851	0.2849590845367371
0.18100863009251145	0.28336210814075297
0.18109927436476414	0.2802276477859212
0.18128056290926953	0.2741945238634477
0.1816431399982803	0.26305224869130317
0.18168846213440665	0.26174426274901674
0.181733784270533	0.2604547862809605
0.1818244285427857	0.2579309380826857
0.18200571708729107	0.25310059793249334
0.18205103922341742	0.2519376379443095
0.18209636135954377	0.25079229614029463
0.18218700563179646	0.24855399117609667
0.18236829417630185	0.24428348363974506
0.1824136163124282	0.24325806780128084
0.18245893844855454	0.2422492818860675
0.18254958272080724	0.24028108090357594
0.18273087126531262	0.23653846518798538
0.18309344835432337	0.2297979275320876
0.18314256655367406	0.22895816252055284
0.18319168475302477	0.2281353389711785
0.18328992115172615	0.22653978073600944
0.18348639394912897	0.2235438261767343
0.18353551214847968	0.2228344060077
0.18358463034783037	0.22214043695384642
0.18368286674653178	0.22079809551428584
0.1838793395439346	0.21829048034943022
0.1839284577432853	0.21769935395459453
0.183977575942636	0.2171221564788239
0.1840758123413374	0.2160087832128709
0.18427228513874022	0.21394076734003087
0.18432140333809094	0.21345571726597454
0.18437052153744163	0.21298306709142867
0.18446875793614304	0.2120742050999406
0.18466523073354585	0.21039692495517098
0.18471434893289657	0.21000576292454093
0.18476346713224726	0.20962548860223312
0.18486170353094866	0.2088968568383002
0.18491082173029938	0.2085481279424215
0.18495993992965007	0.20820954392732718
0.18505817632835148	0.20756207583903752
0.1851072945277022	0.207252826481923
0.18515641272705288	0.20695299151501745
0.1852546491257543	0.2063808441048527
0.18545112192315708	0.20534165086670042
0.18550024012250776	0.20510272187716394
0.18554935832185848	0.2048717930717798
0.18564759472055986	0.20443325051019037
0.18569671291991058	0.2042252971482922
0.18574583111926127	0.20402466482446832
0.18584406751796267	0.20364469862128673
0.1858931857173134	0.20346503587220016
0.18594230391666408	0.20329203648282773
0.1860405403153655	0.20296538594430286
0.1862370131127683	0.2023850701985501
0.18628523518315115	0.20225663351063133
0.18633345725353403	0.20213342355787953
0.18642990139429977	0.20190212466402008
0.18647812346468262	0.20179376011270375
0.1865263455350655	0.20169007111999884
0.18662278967583124	0.20149618659971963
0.1866710117462141	0.2014057286658642
0.18671923381659697	0.20131942151793736
0.1868156779573627	0.2011587536683213
0.18686390002774556	0.2010841444023285
0.18691212209812844	0.20101318882953514
0.18700856623889417	0.20088176133928304
0.18705678830927702	0.20082105527354024
0.1871050103796599	0.20076353463629917
0.18720145452042564	0.20065760177027997
0.1872496765908085	0.2006089703191748
0.18729789866119137	0.20056308587978694
0.1873943428019571	0.20047914063816888
0.18744256487233996	0.2004408759855049
0.18749078694272284	0.20040495066757755
0.18753900901310572	0.20037126766061167
0.18758723108348857	0.20033973192117385
0.18763545315387142	0.20031025039638575
0.1876836752242543	0.20028273203364508
0.18778011936502004	0.20023323064017512
0.1878283414354029	0.20021107558625728
0.18787656350578577	0.20019053966403286
0.18792478557616865	0.20017154195098735
0.1879730076465515	0.20015400357296437
0.18802122971693436	0.20013784771048615
0.18806945178731724	0.20012299960459612
0.18811767385770012	0.20010938656222416
0.18816589592808297	0.20009693796107697
0.18821411799846582	0.20008558525405631
0.1882623400688487	0.20007526197320644
0.18831056213923159	0.20006590373319294
0.18835878420961444	0.20005744823431693
0.1884070062799973	0.2000498352650645
0.18845522835038017	0.2000430067041961
0.18850345042076305	0.20003690652237727
0.1885516724911459	0.20003148078335362
0.18859989456152876	0.20002667764467275
0.18864811663191164	0.20002244735795607
0.18869633870229452	0.20001874226872285
0.18874456077267737	0.2000155168157699
0.18879278284306023	0.20001272753010968
0.1888410049134431	0.2000103330334696
0.188889226983826	0.20000829403635578
0.18893744905420884	0.20000657333568475
0.1889856711245917	0.20000513581198553
0.18903389319497457	0.20000394842617608
0.18908211526535745	0.20000298021591667
0.1891303373357403	0.2000022022915446
0.18917855940612316	0.20000158783159253
0.18922678147650604	0.2000011120778944
0.18927500354688892	0.20000075233028305
0.18932322561727177	0.20000048794088188
0.1893682054625907	0.200000310862227
0.18941318530790963	0.20000018704995082
0.18945816515322855	0.20000010454679307
0.1895031449985475	0.2000000529295204
0.18954812484386646	0.20000002330354968
0.1895931046891854	0.20000000829731898
0.18963808453450431	0.20000000205640786
0.18968306437982324	0.20000000023741019
0.18977302407046112	0.20000000000812365
0.189862983761099	0.2000000028342818
0.18990796360641793	0.20000001039963955
0.18995294345173686	0.20000002768403952
0.18999792329705578	0.20000006072931217
0.19004290314237474	0.20000011703065956
0.1900878829876937	0.2000002055284103
0.19013286283301262	0.2000003365995518
0.19017784267833154	0.20000052204904298
0.19022282252365047	0.20000077510090983
0.1902678023689694	0.20000111038912616
0.19031278221428835	0.20000154394828346
0.1903577620596073	0.20000209320405082
0.19040274190492623	0.20000277696342944
0.19044772175024516	0.20000361540480296
0.19049270159556408	0.20000463006778776
0.190537681440883	0.20000584384288464
0.19058266128620197	0.20000728096093567
0.19062764113152092	0.2000089669823888
0.19067262097683985	0.2000109287863727
0.19071760082215877	0.200013194559585
0.1907625806674777	0.20001579378499673
0.19080756051279663	0.20001875723037588
0.19085254035811558	0.20002211693663227
0.19089752020343453	0.2000259062059879
0.19094250004875346	0.2000301595899746
0.1909874798940724	0.20003491287726197
0.1910324597393913	0.20004020308131906
0.19107743958471024	0.20004606842791237
0.1911224194300292	0.20005254834244282
0.19116739927534815	0.2000596834371252
0.19121237912066708	0.2000675154980125
0.191257358965986	0.20007608747186853
0.19130233881130493	0.20008544345289092
0.19134731865662385	0.2000956286692889
0.1913922985019428	0.2001066894697172
0.1914822581925807	0.20013162873713863
0.19152723803789962	0.20014560537963197
0.19157221788321854	0.20016065392906982
0.19161719772853747	0.2001768261280446
0.19166217757385642	0.2001941747553592
0.19170715741917538	0.20021275361154187
0.1917521372644943	0.20023261750424162
0.19184209695513216	0.20027642457695524
0.19188707680045108	0.20030048227481956
0.19193205664577004	0.20032605401490444
0.19202201633640792	0.20038197901974583
0.19206699618172685	0.20041245426102983
0.19211197602704577	0.20044468746677815
0.19220193571768365	0.2005146814120134
0.19225071162622692	0.20055586010179108
0.19229948753477022	0.2005994157948825
0.1923970393518568	0.2006939991002602
0.1924458152604001	0.20074519987084927
0.1924945911689434	0.20079912391308816
0.19259214298603	0.20091549950271936
0.1926409188945733	0.20097813235599304
0.1926896948031166	0.20104385104355976
0.19278724662020316	0.20118491882924083
0.19283602252874643	0.20126045659510866
0.19288479843728973	0.20133945748097012
0.19298235025437632	0.2015082351507041
0.19303112616291962	0.2015982071674948
0.19307990207146292	0.20169203271978137
0.1931774538885495	0.20189164299365184
0.1932262297970928	0.20199762870816482
0.1932750057056361	0.20210786989332694
0.19337255752272267	0.20234152764417623
0.19342133343126594	0.2024651501517151
0.19347010933980924	0.2025934399626845
0.19356766115689583	0.2028644392417779
0.19376276479106902	0.20346706674239448
0.19381154069961232	0.20363097419521017
0.19386031660815561	0.20380039579189277
0.19395786842524218	0.20415621182810148
0.19400664433378545	0.20434282216698021
0.19405542024232875	0.20453537839774666
0.19415297205941534	0.204938762839124
0.19420174796795864	0.20514980864271937
0.19425052387650193	0.2053672354738498
0.19434807569358853	0.20582166880177866
0.1945431793277617	0.20681191362380874
0.19459195523630496	0.20707706620181449
0.19464073114484826	0.20734947381806387
0.19473828296193485	0.20791649052627817
0.19493338659610804	0.20914237677877293
0.19498216250465134	0.20946861703860994
0.19503093841319463	0.20980298081069512
0.1951284902302812	0.21049650880213944
0.19532359386445436	0.21198575770034803
0.19536912754793373	0.21235349707617301
0.19541466123141307	0.2127290511501963
0.1955057285983718	0.21350394319828292
0.19568786333228924	0.21515122012279564
0.19573339701576858	0.21558383666043876
0.19577893069924795	0.21602493709927106
0.1958699980662067	0.21693291588751534
0.19605213280012412	0.21885424028983894
0.1960976664836035	0.21935698644421256
0.19614320016708287	0.21986885534980039
0.19623426753404158	0.22092027018547783
0.19641640226795903	0.2231359346466325
0.19678067173579392	0.2280350591769703
0.19682620541927326	0.2286926865874954
0.19687173910275263	0.22936059399062836
0.19696280646971137	0.2307275121738008
0.1971449412036288	0.23358755968341105
0.1975092106714637	0.23982615757448308
0.19755474435494308	0.24065571549072026
0.19760027803842242	0.24149650644702514
0.19769134540538114	0.24321199341892485
0.1978734801392986	0.2467799736848258
0.19823774960713347	0.2544741922018814
0.198282387161645	0.25546903111250874
0.19832702471615654	0.25647534212598333
0.19841629982517958	0.258522511479147
0.1985948500432257	0.2627558988993203
0.19895195047931788	0.2717848631480601
0.1989965880338294	0.2729666329070985
0.19904122558834092	0.27416027689672595
0.199130500697364	0.27658325039102405
0.19930905091541007	0.2815723172694929
0.19966615135150229	0.2921250156475896
0.19971078890601382	0.2934980676223346
0.19975542646052535	0.2948831154992657
0.1998447015695484	0.2976891897974796
0.2000232517875945	0.30344512441424537
0.20038035222368672	0.3155301498626596
0.20109455309587113	0.3419615129807027
0.20114298671360703	0.3438611280040047
0.2011914203313429	0.34577411851267625
0.20128828756681466	0.3496400271686918
0.20148202203775817	0.3575300772618258
0.20186949097964524	0.37393000967177775
0.20264442886341938	0.40908450580584255
0.20419430463096763	0.487517530407135
0.2042394960236396	0.48993988219244944
0.20428468741631156	0.4923687034180195
0.20437507020165546	0.4972453274612316
0.20455583577234326	0.507071476717239
0.20491736691371887	0.5269906335798918
0.20564042919647008	0.567690542402059
0.20708655376197252	0.6507921940750041
0.2071355412178688	0.6536099390920804
0.20718452867376513	0.6564261359288633
0.20728250358555778	0.6620532249566611
0.207478453409143	0.6732815639087187
0.20787035305631346	0.6955979668577945
0.20865415235065438	0.7393763474294454
0.2087031398065507	0.7420632013775643
0.208752127262447	0.7447432974906687
0.2088501021742396	0.7500825855517134
0.20904605199782483	0.7606731574153276
0.20943795164499532	0.7814676252186832
0.21022175093933626	0.8212407472379522
0.21026749617016866	0.8234777261825008
0.21031324140100102	0.8257046769413141
0.21040473186266578	0.830128050016016
0.21058771278599528	0.8388496122818812
0.2109536746326543	0.8557680162450252
0.2109994198634867	0.85783158798275
0.21104516509431906	0.8598834359983315
0.21113665555598382	0.8639515624094568
0.21131963647931332	0.8719427907552281
0.21168559832597234	0.8873238452765062
0.21173134355680473	0.8891883001427812
0.2117770887876371	0.8910395295122783
0.21186857924930186	0.8947019651302155
0.21205156017263135	0.9018643655427194
0.21241752201929037	0.9155209898507644
0.21314944571260838	0.940027266722186
0.21319429481447294	0.9414024821924702
0.21323914391633747	0.9427627413396693
0.21332884212006653	0.9454381743683431
0.2135082385275247	0.9506072353213277
0.21386703134244106	0.9602071794665679
0.2139118804443056	0.9613370805087066
0.21395672954617015	0.9624512643803291
0.21404642774989924	0.964632322129419
0.2142258241573574	0.9688041394113722
0.2145846169722737	0.976378883581986
0.21462946607413824	0.977253039989172
0.2146743151760028	0.9781109514004399
0.2147640133797319	0.9797779393234862
0.21494340978719004	0.9829159273946776
0.2149882588890546	0.9836594692453589
0.21503310799091913	0.984386590033163
0.2151228061946482	0.9857914977130492
0.21530220260210636	0.9884035334087301
0.2153470517039709	0.9890152562939112
0.21539190080583545	0.9896104402862795
0.21548159900956454	0.9907511498512165
0.21552644811142907	0.9912966568008511
0.21557129721329363	0.9918255876087436
0.21566099541702272	0.9928336934097889
0.21570584451888725	0.9933128569397722
0.2157506936207518	0.9937754213981269
0.2158403918244809	0.994650739953582
0.21588524092634542	0.9950634896904905
0.21593009002820995	0.9954596316313549
0.21601978823193904	0.9962020930975346
0.21606843339702791	0.9965769661487056
0.21611707856211682	0.996932307653205
0.21616572372720572	0.9972681222446301
0.21621436889229462	0.997584415757989
0.21626301405738352	0.9978811952260064
0.21631165922247242	0.9981584688753407
0.21640894955265022	0.9986545375709301
0.21645759471773912	0.9988733550048597
0.21650623988282802	0.9990727113872645
0.21655488504791692	0.999252620854589
0.21660353021300582	0.9994130987126454
0.21665217537809472	0.9995541614322158
0.21670082054318363	0.9996758266445686
0.21674946570827253	0.999778113136895
0.21679811087336143	0.9998610408476591
0.21684675603845033	0.999924630861867
0.21689540120353923	0.9999689054062554
0.21694404636862813	0.9999938878443987
0.21699269153371703	0.9999996026717375
0.21704133669880593	0.9999860755105274
0.21708998186389483	0.9999533331047108
0.21713862702898373	0.99990140331471
0.2171872721940726	0.9998303151121473
0.21723591735916148	0.9997400985744851
0.21728456252425038	0.9996307848795954
0.21733320768933928	0.9995024063002541
0.21738185285442818	0.9993549961985618
0.21743049801951708	0.9991885890202936
0.21747914318460598	0.9990032202891774
0.21752778834969488	0.9987989266011024
0.21757643351478378	0.998575745618256
0.21762507867987269	0.9983337160631971
0.2176737238449616	0.9980728777128545
0.2177223690100505	0.9977932713924661
0.2177710141751394	0.9974949389694457
0.2178196593402283	0.9971779233471896
0.2178683045053172	0.9968422684588163
0.217965594835495	0.9961152217267998
0.2180142400005839	0.9957239228407865
0.2180628851656728	0.9953141705909592
0.2181601754958506	0.9944395029333255
0.21835475615620617	0.9924709486329371
0.21840340132129504	0.9919334494519847
0.21845204648638394	0.9913779161583754
0.21854933681656175	0.9902129750581271
0.21874391747691735	0.9876692415872457
0.21879256264200625	0.9869891096348753
0.21884120780709515	0.9862914231496044
0.21893849813727295	0.9848436434859027
0.21913307879762856	0.9817403044470755
0.21917848173765353	0.9809766757611588
0.2192238846776785	0.9801982176135514
0.21931469055772843	0.9785970436011132
0.2194963023178283	0.975219313814201
0.21985952583802804	0.9677760215022446
0.219904928778053	0.9667823601137798
0.21995033171807798	0.9657748607642411
0.2200411375981279	0.9637186157612263
0.22022274935822778	0.9594430429125685
0.22058597287842752	0.9502552087870714
0.2206313758184525	0.9490484372767591
0.22067677875847747	0.9478289562331821
0.2207675846385274	0.9453521640755289
0.22094919639862726	0.9402493731680526
0.221312419918827	0.9294642180297359
0.22203886695922645	0.9057186297600781
0.22208806596247577	0.9040119453704936
0.2221372649657251	0.9022933636089894
0.22223566297222375	0.8988209431766482
0.22243245898522104	0.8917381390946709
0.22282605101121564	0.8770454389786991
0.22361323506320482	0.845752948553574
0.2251876031671832	0.7771778763449477
0.22827898712119848	0.631655403357854
0.22832404777041604	0.6295263233047721
0.2283691084196336	0.6273987667360545
0.2284592297180687	0.6231484974995356
0.22863947231493895	0.614669227854535
0.2289999575086794	0.5978105901065087
0.22972092789616033	0.564606249414607
0.23116286867112218	0.5010669956676012
0.2312117253835641	0.4989960703048086
0.231260582096006	0.49693112382485866
0.23135829552088982	0.4928193780916975
0.2315537223706575	0.4846699146682129
0.2319445760701928	0.46867808888659845
0.23272628346926344	0.43800237003783415
0.23277514018170536	0.4361458650737744
0.23282399689414726	0.43429671961210464
0.23292171031903108	0.43062063830200653
0.23311713716879875	0.42335819772522787
0.23350799086833407	0.4091987643652559
0.2342896982674047	0.3823861352708761
0.2343353127547827	0.3808849189372492
0.23438092724216067	0.3793907771206067
0.23447215621691664	0.3764237626869677
0.23465461416642858	0.3705751064705061
0.23501953006545243	0.359221300418878
0.23574936186350015	0.33789836452189476
0.23579497635087815	0.3366271992576902
0.23584059083825612	0.3353632748334441
0.2359318198130121	0.33285714328921634
0.23611427776252403	0.3279316925018594
0.2364791936615479	0.3184272843526883
0.23720902545959563	0.30079376867046764
0.2372537438180058	0.29977236721553063
0.23729846217641593	0.2987577233965615
0.23738789889323622	0.2967486637409274
0.2375667723268768	0.29281112674462106
0.237924519194158	0.285255523920772
0.23796923755256816	0.28434075644135054
0.2380139559109783	0.28343253651351114
0.2381033926277986	0.2816356780359006
0.23828226606143918	0.27811984449678306
0.23864001292872036	0.2713959829596025
0.23868473128713052	0.2705840163599909
0.23872944964554066	0.26977832594536366
0.23881888636236095	0.26818569832857875
0.23899775979600155	0.26507491741357186
0.23935550666328273	0.2591467837202563
0.2400710003978451	0.24842609144858266
0.2401195148194796	0.2477522409747464
0.2401680292411141	0.2470849634339215
0.24026505808438312	0.2457700038397106
0.24045911577092113	0.2432175936729343
0.24084723114399717	0.2384156888091539
0.24089574556563167	0.23784321798878214
0.24094425998726618	0.2372768081499812
0.2410412888305352	0.23616203840705188
0.2412353465170732	0.23400376081203367
0.24162346189014924	0.22996465743651992
0.24167197631178375	0.22948511204320685
0.24172049073341825	0.22901108298337342
0.24181751957668726	0.22807943449513002
0.24201157726322528	0.22628079653252278
0.24239969263630132	0.22293426989573673
0.24244820705793582	0.2225387715405059
0.24249672147957033	0.22214822526183006
0.24259375032283934	0.22138184638823388
0.24278780800937735	0.21990694431472654
0.2431759233824534	0.21718055948285545
0.24322119557902394	0.21688129530774936
0.24326646777559452	0.21658584785405777
0.24335701216873568	0.2160062871111261
0.243538100955018	0.21489169121362425
0.24390027852758256	0.21283413216920544
0.24394555072415314	0.21259246673668628
0.24399082292072372	0.2123541567735281
0.24408136731386487	0.2118874891111876
0.24426245610014716	0.2109931663795747
0.24462463367271176	0.20935424232692254
0.24466990586928233	0.20916286635344528
0.2447151780658529	0.20897439529199408
0.24480572245899404	0.2086060573889712
0.24498681124527633	0.20790302885278528
0.2450320834418469	0.2077341220973672
0.24507735563841748	0.2075679011259894
0.24516790003155864	0.20724340843975822
0.24534898881784092	0.20662546809405313
0.24539426101441147	0.20647729505785614
0.24543953321098205	0.2063315938253096
0.2455300776041232	0.20604750146836423
0.24571116639040552	0.20550782536023054
0.2460733439629701	0.20453673587941765
0.246122412222765	0.20441572978699282
0.24617148048255993	0.20429714370813504
0.2462696170021498	0.20406710600758216
0.24646589004132952	0.20363469821341057
0.24651495830112446	0.20353218093532188
0.24656402656091939	0.2034318366690372
0.24666216308050926	0.20323754679916523
0.24685843611968897	0.20287372869214854
0.2469075043794839	0.20278776132354662
0.24695657263927884	0.2027037307197051
0.24705470915886868	0.20254136504605003
0.24725098219804842	0.20223862275908813
0.24730005045784334	0.20216735518063134
0.24734911871763826	0.20209779964408417
0.24744725523722813	0.20196371590896495
0.24764352827640784	0.20171490710474205
0.2476925965362028	0.20165658384730292
0.2477416647959977	0.20159976011945543
0.24783980131558758	0.20149050875583435
0.2480360743547673	0.2012888842584049
0.24808514261456222	0.20124184970371553
0.24813421087435716	0.2011961149803912
0.248232347393947	0.20110844909952666
0.24842862043312675	0.20094767187955564
0.24847768869292167	0.2009103748007787
0.2485267569527166	0.2008741911906939
0.24862489347230646	0.2008050752532433
0.24867396173210138	0.2007720989052583
0.24872302999189633	0.20074014798621254
0.24882116651148617	0.20067923679018637
0.24887023477128112	0.20065023423904496
0.24891930303107604	0.20062217256985151
0.2490174395506659	0.20056878975529077
0.24921371258984562	0.20047242380999314
0.24926188472067273	0.20045077979218764
0.24931005685149982	0.2004298902203634
0.24940640111315399	0.20039030345622325
0.24945457324398107	0.20037157130957964
0.24950274537480818	0.20035352370106413
0.24959908963646238	0.200319414507758
0.24964726176728946	0.20030331965630827
0.24969543389811658	0.200287842810339
0.24979177815977077	0.20025867893473379
0.24998446668307917	0.2002070729692207
0.25003263881390625	0.2001954831971781
0.25008081094473333	0.20018438857264131
0.25017715520638756	0.2001636273987586
0.2502253273372147	0.20015393270186507
0.2502734994680418	0.20014467685766874
0.25036984372969595	0.20012742779410309
0.25041801586052304	0.2001194081454325
0.2504661879913501	0.20011177449101974
0.2505625322530043	0.20009761467220902
0.2506107043838314	0.20009106379936326
0.25065887651465846	0.20008484950392053
0.2507552207763127	0.2000733835955215
0.2508033929071398	0.2000681089956305
0.2508515650379669	0.20006312499919493
0.250899737168794	0.2000584206504722
0.2509479092996211	0.20005398520868756
0.25099608143044816	0.2000498081479437
0.25104425356127524	0.2000458791571158
0.2511405978229294	0.2000387252138406
0.2511887699537565	0.20003548071186025
0.2512369420845836	0.20003244518041968
0.25128511421541067	0.20002960938018055
0.2513332863462378	0.2000269642856475
0.25138145847706495	0.20002450108496364
0.25142963060789203	0.2000222111796929
0.2515259748695462	0.20001811792734406
0.2515741470003733	0.20001629844834154
0.25162231913120037	0.2000146200003713
0.25167049126202745	0.20001307504834945
0.2517186633928546	0.20001165626901765
0.25176683552368173	0.20001035655063026
0.2518150076545088	0.20000916899262813
0.2518631797853359	0.20000808690529942
0.251911351916163	0.2000071038094273
0.25195952404699007	0.20000621343592473
0.25200769617781715	0.2000054097254564
0.25205586830864424	0.20000468682804762
0.2521040404394713	0.20000403910268078
0.2521522125702984	0.20000346111687906
0.2522003847011255	0.20000294764627768
0.2522485568319526	0.20000249367418244
0.2522967289627797	0.20000209439111616
0.2523416588685429	0.2000017672149661
0.2523865887743061	0.20000148003517657
0.25243151868006924	0.2000012294347315
0.2524764485858324	0.20000101215201518
0.25252137849159556	0.20000082508045028
0.2525663083973587	0.20000066526812865
0.2526112383031219	0.200000529917434
0.25265616820888503	0.2000004163846575
0.2527010981146482	0.20000032217960484
0.25274602802041135	0.20000024496519658
0.2527909579261745	0.2000001825570603
0.25283588783193767	0.20000013292311558
0.2528808177377008	0.20000009418315143
0.252925747643464	0.20000006460839642
0.25297067754922714	0.20000004262108156
0.2530156074549903	0.20000002679399564
0.25306053736075346	0.20000001585003382
0.2531054672665166	0.2000000086617383
0.2531503971722798	0.2000000042508329
0.25319532707804293	0.20000000178774968
0.25328518688956925	0.20000000012743346
0.2533750467010956	0.20000000000000231
0.253464906512622	0.20000000007256877
0.2535547663241483	0.2000000013438027
0.25359969622991146	0.20000000337442178
0.2536446261356746	0.2000000071271639
0.2536895560414378	0.20000001337507786
0.25373448594720094	0.20000002303371597
0.2537794158529641	0.2000000371605747
0.25382434575872725	0.2000000569545291
0.2538692756644904	0.2000000837552606
0.25391420557025357	0.20000011904267928
0.25395913547601673	0.20000016443633967
0.2540040653817799	0.20000022169485066
0.2540489952875431	0.20000029271527942
0.25409392519330626	0.20000037953254923
0.2541388550990694	0.20000048431883188
0.25418378500483263	0.20000060938293399
0.2542287149105958	0.20000075716967736
0.25427364481635895	0.20000093025927423
0.2543185747221221	0.20000113136669642
0.25436350462788526	0.2000013633410391
0.2544084345336484	0.20000162916487915
0.2544533644394116	0.20000193195362775
0.25449829434517474	0.20000227495487782
0.2545432242509379	0.20000266154774637
0.25458815415670105	0.20000309524221094
0.2546330840624642	0.20000357967844123
0.25467801396822737	0.20000411862612558
0.2547229438739905	0.2000047159837923
0.2547678737797537	0.20000537577812585
0.25481280368551684	0.2000061021632782
0.25485773359128	0.20000689942017488
0.25490266349704316	0.20000777195581676
0.2549475934028063	0.20000872430257655
0.2549925233085695	0.2000097611174906
0.25503745321433263	0.20001088718154625
0.2550823831200958	0.20001210739896422
0.25517224293162216	0.2000148505225998
0.25522096890060963	0.20001651858704386
0.25526969486959716	0.20001832243483586
0.2553184208385847	0.2000202691124521
0.2553671468075722	0.20002236583057154
0.25541587277655975	0.20002461996295146
0.2554645987455473	0.20002703904529684
0.25556205068352233	0.20003240300561026
0.25561077665250986	0.2000353637544563
0.2556595026214974	0.20003852119271603
0.2557082285904849	0.2000418836486401
0.2557569545594724	0.20004545960550502
0.25580568052845987	0.20004925770043777
0.2558544064974474	0.20005328672323408
0.25595185843542245	0.20006207346781524
0.25600058440441	0.20006684952182072
0.2560493103733975	0.20007189316572793
0.25614676231137257	0.20008282150956758
0.2561954882803601	0.20008872571508848
0.2562442142493476	0.20009493651924162
0.2563416661873226	0.20010831850282768
0.2563903921563101	0.20011551032207697
0.2564391181252976	0.20012305001710465
0.2565365700632727	0.20013921582777022
0.2565852960322602	0.200147863677672
0.25663402200124774	0.20015690286935683
0.2567314739392228	0.20017620020485927
0.2567801999082103	0.20018648113701804
0.25682892587719786	0.20019719898508495
0.2569263778151729	0.20021999240774024
0.25697510378416044	0.20023209178383558
0.25702382975314797	0.200244675676265
0.25712128169112297	0.20027134595842688
0.25717000766011044	0.20028545712142887
0.257218733629098	0.2003001023446882
0.25731618556707303	0.20033104580635697
0.25751108944302314	0.20039990699286894
0.2575598154120107	0.20041865201748044
0.2576085413809982	0.20043803568513538
0.25770599331897326	0.2004787733026384
0.2577547192879608	0.20050015468842863
0.2578034452569483	0.20052222958646548
0.2579008971949233	0.20056851590359215
0.2579496231639108	0.20059275556081524
0.2579983491328983	0.20061774520385459
0.2580958010708734	0.20067003197679992
0.2582907049468235	0.20078424333782166
0.2583361886907471	0.20081282406991746
0.2583816724346707	0.20084215973742775
0.25847263992251784	0.20090314494182782
0.2586545748982122	0.2010347177381342
0.2587000586421358	0.20106968440972173
0.2587455423860594	0.20110550572413877
0.25883650987390655	0.20117976324118883
0.2590184448496009	0.20133909758056534
0.2590639285935245	0.2013812607475567
0.2591094123374481	0.20142438185654613
0.25920037982529526	0.20151355050885075
0.2593823148009896	0.20170396440925817
0.2597461847523783	0.2021361018626668
0.2597916684963019	0.20219519371234485
0.2598371522402255	0.20225545889404703
0.25992811972807267	0.2023795644160552
0.260110054703767	0.20264246396844277
0.2601555384476906	0.20271133011114398
0.26020102219161423	0.20278148068834653
0.2602919896794614	0.20292569121682807
0.26047392465515573	0.20323014357321023
0.26051940839907933	0.20330967881151013
0.26056489214300294	0.20339061120486268
0.2606558596308501	0.20355672419217657
0.26083779460654444	0.20390634100427718
0.2612016645579332	0.2046783330560944
0.261246252172889	0.20477987525473573
0.26129083978784473	0.20488297928145816
0.2613800150177562	0.20509392684410122
0.26155836547757927	0.20553515824075663
0.2619150663972253	0.20649799070694416
0.261959654012181	0.20662614242195937
0.26200424162713676	0.20675607182885936
0.2620934168570483	0.20702131746273827
0.2622717673168713	0.2075737315642724
0.2626284682365173	0.20876924358100377
0.26267305585147305	0.20892744347647887
0.2627176434664288	0.20908763433644567
0.2628068186963403	0.2094140416106547
0.2629851691561633	0.2100913256629256
0.2633418700758094	0.2115466880275605
0.2633864576907652	0.2117383095658803
0.2634310453057209	0.21193212961548188
0.2635202205356324	0.21232641606675512
0.26369857099545546	0.2131419281269055
0.2640552719151015	0.21488350736788542
0.2641036555932816	0.21513135764811298
0.2641520392714617	0.21538203211675794
0.2642488066278219	0.21589191525924578
0.26444234134054234	0.21694624626772524
0.26482941076598326	0.21919653422286733
0.2648777944441634	0.2194913856559734
0.26492617812234354	0.219789300014529
0.26502294547870375	0.2203943746614538
0.2652164801914242	0.22164190336207829
0.26560354961686505	0.2242895758278377
0.26565193329504516	0.22463510607354525
0.26570031697322527	0.2249839184018279
0.2657970843295855	0.22569144109014508
0.2659906190423059	0.227146435974628
0.2663776884677468	0.23021900422631625
0.2671518273186286	0.23703538213646258
0.2671969687717447	0.23746119163068916
0.2672421102248609	0.2378901766373508
0.26733239313109325	0.2387577047550251
0.267512958943558	0.24053120963411345
0.26787409056848743	0.24423367163318732
0.26859635381834635	0.2522724826096551
0.2686414952714625	0.2528034021684915
0.2686866367245787	0.25333770688782664
0.2687769196308111	0.25441649190009136
0.2689574854432758	0.25661489956537537
0.2693186170682052	0.261176068140684
0.27004088031806406	0.2709625411948171
0.2700898178344046	0.2716578988525707
0.27013875535074516	0.2723573687019286
0.2702366303834262	0.27376865460492156
0.27043238044878837	0.27664067089771555
0.2708238805795126	0.2825828423840532
0.2716068808409612	0.2952607580794188
0.27165581835730174	0.29608822847394073
0.2717047558736423	0.29691982024458213
0.27180263090632334	0.2985953597118183
0.2719983809716855	0.30199579712351343
0.2723898811024098	0.3089934670986432
0.27317288136385837	0.32376901545144315
0.27321857665513494	0.3246631103544473
0.27326427194641156	0.3255606828584001
0.2733556625289648	0.32736623969917683
0.2735384436940712	0.3310188481970401
0.27390400602428405	0.33848873894529363
0.27463513068470974	0.35407542180041907
0.2760973800055611	0.3877210771580959
0.27896452639332237	0.46208463972449015
0.2820746208274425	0.5519018535754481
0.284977212857471	0.6396479087633827
0.28812275293385836	0.7332246799421309
0.29121094075630427	0.8178103732511133
0.29125595146596606	0.8189630009511767
0.29130096217562784	0.8201129659230934
0.2913909835949514	0.8224048503096255
0.29157102643359856	0.826956038119063
0.29193111211089284	0.8359249437389757
0.2926512834654814	0.853304423308554
0.2926962941751432	0.8543649845245634
0.292741304884805	0.8554224500423209
0.29283132630412856	0.8575280435770033
0.2930113691427757	0.861701531032411
0.29337145482007	0.869894959533537
0.29409162617465856	0.8856464433940019
0.2941404329475447	0.8866824041762147
0.2941892397204309	0.8877142838318077
0.29428685326620313	0.8897657453343787
0.2944820803577477	0.8938191009319116
0.29487253454083684	0.9017246059879721
0.2956534429070151	0.9167084784229518
0.2957022496799013	0.9176075158890381
0.29575105645278743	0.9185020795655275
0.2958486699985597	0.9202777424355834
0.29604389709010426	0.9237749135105819
0.2964343512731934	0.9305503393429917
0.2972152596393717	0.9432083697824839
0.2972608241871939	0.9439096007804594
0.2973063887350161	0.944606671230596
0.2973975178306605	0.9459883048921935
0.29757977602194935	0.9487013680104511
0.297944292404527	0.9539253341776427
0.29798985695234925	0.9545592656220425
0.2980354215001715	0.9551889422507802
0.2981265505958159	0.9564355099417121
0.29830880878710475	0.9588773591327275
0.2986733251696824	0.9635548199834929
0.2987188897175046	0.964120077790279
0.29876445426532683	0.9646810043973896
0.2988555833609713	0.9657898473538602
0.2990378415522601	0.9679553795115985
0.2994023579348378	0.972076985201038
0.3001313906999932	0.979476540063272
0.30017605911884754	0.9798931535142302
0.3002207275377019	0.980305508751194
0.3003100643754107	0.981117437153907
0.3004887380508282	0.9826901171582695
0.3008460854016632	0.985630433952414
0.30089075382051755	0.985978726017875
0.300935422239372	0.9863227373436273
0.3010247590770807	0.9869979142990289
0.30120343275249817	0.9882968645004842
0.3015607801033332	0.990689033622825
0.30160544852218757	0.9909687617320947
0.30165011694104193	0.9912442022231741
0.3017394537787507	0.9917822207336986
0.30191812745416824	0.9928068138734544
0.3019627958730226	0.9930522466245908
0.30200746429187697	0.9932933940637607
0.3020968011295857	0.9937628352793455
0.3022754748050032	0.994650322246474
0.3023201432238576	0.9948614912770604
0.302364811642712	0.995068381059014
0.30245414848042074	0.9954693270113157
0.3026328221558382	0.9962199166315806
0.30267749057469256	0.9963968834298556
0.30272215899354693	0.9965695807403367
0.3028114958312557	0.99690217286249
0.30299016950667323	0.9975161920295659
0.30303863398875197	0.9976709915052893
0.3030870984708307	0.9978207809491155
0.3031840274349882	0.9981053396975075
0.3032324919170669	0.9982401141726897
0.30328095639914565	0.9983698889568022
0.3033778853633031	0.9986144506352197
0.30342634984538186	0.9987292433115809
0.3034748143274606	0.9988390478605681
0.30357174329161807	0.9990437049735906
0.3036202077736968	0.9991385639244696
0.30366867225577554	0.999228447521237
0.30376560121993296	0.9993933022498571
0.30381406570201164	0.9994682803665356
0.3038625301840904	0.9995382970983201
0.3039109946661691	0.9996033561227589
0.30395945914824785	0.9996634611910601
0.3040079236303266	0.9997186161278692
0.3040563881124053	0.9997688248310468
0.30410485259448405	0.999814091271446
0.3041533170765628	0.9998544194926865
0.3042017815586415	0.9998898136109295
0.30425024604072026	0.9999202778146512
0.304298710522799	0.9999458163644143
0.30434717500487773	0.9999664335926394
0.30439563948695647	0.9999821339033753
0.3044441039690352	0.9999929217720682
0.30449256845111394	0.9999988017453285
0.3045410329331927	0.999999778440699
0.3045894974152714	0.9999958565464203
0.30463796189735015	0.999987040821196
0.3046864263794289	0.9999733360939566
0.3047348908615076	0.999954747263622
0.30478335534358636	0.9999312792988647
0.3048318198256651	0.9999029372378694
0.30488028430774383	0.9998697261880942
0.30492874878982257	0.9998316513260292
0.3049772132719013	0.9997887178969553
0.30502567775398004	0.9997409312147006
0.3050741422360588	0.9996882966613971
0.3051226067181375	0.9996308196872372
0.30517107120021625	0.9995685058102262
0.305219535682295	0.9995013606159383
0.3053164646464524	0.9993525989541804
0.3053649291285311	0.9992709939934674
0.3054133936106098	0.9991845807284929
0.3055103225747673	0.9989973530305779
0.305558787056846	0.9988965506349747
0.30560725153892476	0.9987909640092785
0.30570418050308223	0.9985654628624904
0.30575264498516097	0.998445560901229
0.3058011094672397	0.9983208998290245
0.3058980384313972	0.9980573261804194
0.3060918963597121	0.997473357238097
0.30613711861672693	0.9973262693165575
0.30618234087374174	0.9971750837546822
0.30627278538777136	0.9968604423096092
0.30645367441583055	0.9961822389525863
0.30649889667284536	0.9960025303952542
0.3065441189298601	0.9958187706080368
0.30663456344388973	0.9954391214245737
0.30681545247194897	0.9946314757219323
0.3068606747289638	0.9944195281049089
0.3069058969859786	0.9942035785909573
0.30699634150000815	0.9937596993852055
0.30717723052806734	0.9928242013028519
0.30753900858418576	0.9907637310063854
0.30758423084120057	0.9904885413630216
0.3076294530982153	0.9902094568629606
0.30771989761224494	0.9896396315213214
0.3079007866403042	0.9884535553461783
0.30826256469642255	0.9858973335990542
0.30830778695343736	0.9855606943720219
0.30835300921045217	0.9852202778247712
0.3084434537244818	0.9845281435108753
0.30862434275254097	0.9830988872887408
0.3089861208086594	0.980062193603428
0.3090351391288986	0.9796326404058334
0.3090841574491377	0.9791987993972369
0.309182194089616	0.9783182960599895
0.30937826737057267	0.976506301531082
0.30977041393248594	0.972680779163188
0.3105547070563125	0.9642435396056039
0.3106037253765517	0.9636822164472639
0.3106527436967908	0.963116963967954
0.3107507803372691	0.9619747186007542
0.31094685361822577	0.959643601194593
0.31133900018013905	0.9547975697995371
0.31212329330396554	0.9443924622869759
0.31217141549523686	0.943723949156744
0.31221953768650823	0.9430520316441611
0.31231578206905086	0.9416980324155264
0.3125082708341361	0.9389497211736284
0.3128932483643067	0.9332946204062765
0.3136632034246479	0.921372995609588
0.3152031135453302	0.8952681607530363
0.31524799351153765	0.8944653995106212
0.31529287347774504	0.8936603923772174
0.3153826334101598	0.8920436836936958
0.3155621532749894	0.8887837918132618
0.3159211930046485	0.8821605401473271
0.3166392724639667	0.8685196705814479
0.3180754313826033	0.8398170825960979
0.3211906972662352	0.7725431570514039
0.32409846074577553	0.7061004717260299
0.32724917227167466	0.6332827124033957
0.33034253154363236	0.5637148945333833
0.33322838841149843	0.5025351908554624
0.3363571933257234	0.44189454546581075
0.33927849583585673	0.3916257661968371
0.3421424460920486	0.3488103830810554
0.34219099137802594	0.3481410290819252
0.3422395366640033	0.3474735583030599
0.34233662723595804	0.34614426549501714
0.34253080837986744	0.3435082671353407
0.3429191706676863	0.3383265372597015
0.34369589524332395	0.3283231705918471
0.3452493443945993	0.30974417476046806
0.34529464745551275	0.30923062764828524
0.3453399505164262	0.30871866851295265
0.345430556638253	0.30769950891985715
0.3456117688819067	0.3056801868735942
0.3459741933692141	0.30171721895435677
0.34669904234382887	0.29409130478904716
0.3467443454047423	0.29362785448282136
0.34678964846565574	0.29316594344406743
0.34688025458748256	0.292246732207468
0.34706146683113626	0.29042670368072177
0.34742389131844365	0.2868598169454763
0.3481487402930584	0.28001532415833646
0.3481978394171962	0.27956549345469645
0.348246938541334	0.27911739846365846
0.34834513678960954	0.2782264049023428
0.34854153328616067	0.27646512765198356
0.3489343262792629	0.2730247945318029
0.3497199122654674	0.2664678906708816
0.34976901138960514	0.26607220838512496
0.34981811051374295	0.2656781695912274
0.3499163087620185	0.2648950101266473
0.35011270525856963	0.26334827659627286
0.3505054982516719	0.26033244520657556
0.35129108423787636	0.2546055383985889
0.3513392872330463	0.2542671417289832
0.35138749022821625	0.2539302290351766
0.35148389621855614	0.2532608426890534
0.3516767081992359	0.25193973552474613
0.35206233216059546	0.24936745186395967
0.3528335800833146	0.24449666067283005
0.3528817830784846	0.24420411808324843
0.35292998607365456	0.24391295292312104
0.35302639206399444	0.24333474115262713
0.3532192040446742	0.24219469534032895
0.35360482800603377	0.23997933856325987
0.35437607592875286	0.2358012930480003
0.3544210366988589	0.2355678896318154
0.3544659974689649	0.23533558717528844
0.35455591900917693	0.23487427354776358
0.354735762089601	0.23396473014965916
0.3550954482504491	0.23219732666385617
0.3558148205721453	0.22886401058704503
0.3558597813422513	0.22866439046386677
0.35590474211235734	0.22846577762377934
0.3559946636525694	0.2280715619892012
0.35617450673299345	0.22729508822920896
0.35653419289384153	0.22578930876699813
0.35725356521553775	0.22296112040127733
0.35730232204886814	0.22277805237680792
0.3573510788821985	0.22259605730858648
0.35744859254885925	0.22223527095438214
0.35764361988218074	0.22152640781033028
0.3580336745488237	0.22015867603970785
0.3588137838821096	0.21761645802515228
0.35886254071544	0.217465859268333
0.3589112975487704	0.21731621339804877
0.3590088112154311	0.21701976543516427
0.3592038385487526	0.2164381405907713
0.35959389321539553	0.21531914529825857
0.36037400254868146	0.21325157412926832
0.36041951715694787	0.2131377190983177
0.3604650317652143	0.21302459219810477
0.3605560609817472	0.21280051102984335
0.360738119414813	0.21236095707958455
0.3611022362809445	0.21151562834323911
0.3618304700132075	0.20995489931007127
0.36187598462147397	0.20986290259836438
0.3619214992297404	0.2097715416324523
0.3620125284462733	0.20959071564506757
0.36219458687933903	0.2092365686311971
0.3625587037454705	0.20855766749514382
0.36328693747773355	0.20731248081457007
0.36333155595703215	0.2072408813235442
0.36337617443633075	0.20716980809708715
0.36346541139492794	0.20702923035029308
0.3636438853121224	0.20675427932780416
0.3640008331465112	0.20622863629440635
0.3640454516258098	0.20616515689491666
0.3640900701051084	0.20610216395721617
0.3641793070637056	0.2059776276856531
0.36435778098090005	0.20573428536568966
0.3647147288152889	0.2052699803116072
0.3647593472945875	0.2052139935161575
0.3648039657738861	0.205158454641984
0.36489320273248327	0.20504871120260884
0.3650716766496777	0.2048344956712784
0.36542862448406654	0.20442662737121325
0.3661425201528442	0.20368903392027768
0.3661909346953672	0.20364261027906042
0.36623934923789014	0.20359662786412255
0.3663361783229361	0.20350597554173416
0.3665298364930279	0.20332984317736724
0.3669171528332116	0.20299765237888556
0.36696556737573455	0.2029579575025836
0.3670139819182575	0.20291866010829518
0.36711081100330345	0.2028412471174005
0.36730446917339526	0.20269107425547916
0.36769178551357895	0.2024087555069678
0.3677402000561019	0.2023751053410154
0.3677886145986249	0.20234181104017207
0.3678854436836708	0.202276279927416
0.36807910185376264	0.20214937739556152
0.3684664181939463	0.20191165629087032
0.3685148327364693	0.20188340136247468
0.36856324727899226	0.20185546288004685
0.3686600763640382	0.2018005257046257
0.36885373453413	0.20169434416743146
0.3692410508743137	0.20149622905550874
0.36928622319177273	0.2014743187368068
0.3693313955092318	0.20145265167886067
0.3694217401441498	0.20141004004984342
0.3696024294139859	0.20132765605433672
0.3699638079536582	0.2011738453932669
0.37000898027111717	0.2011556120161383
0.3700541525885762	0.2011375935139965
0.3701444972234943	0.20110219427950327
0.37032518649333046	0.2010338992916982
0.3706865650330027	0.2009069482934714
0.3707317373504617	0.2008919509414994
0.37077690966792076	0.20087714185012856
0.3708672543028388	0.20084808203971172
0.3710479435726749	0.20079215143394313
0.3714093221123471	0.20068869637938996
0.37145449442980616	0.2006765226279618
0.3714996667472652	0.20066451231286664
0.3715900113821832	0.20064097603163625
0.37177070065201934	0.20059579953928788
0.3721320791916916	0.200512706152022
0.372181047572375	0.20050216074742547
0.3722300159530584	0.2004917802116614
0.3723279527144252	0.20047150673472303
0.37252382623715874	0.20043286162211632
0.3725727946178421	0.200423586562815
0.3726217629985255	0.2004144626021628
0.3727196997598923	0.200396661277066
0.3729155732826258	0.20036279865975423
0.37296454166330917	0.20035468596940112
0.3730135100439926	0.2003467112317977
0.37311144680535935	0.20033116922714314
0.3733073203280929	0.20030167093183096
0.37369906737355996	0.2002486720306271
0.3737480357542433	0.2002425801148005
0.3737970041349267	0.20023660173019772
0.3738949408962935	0.20022497978948142
0.37409081441902703	0.2002030354087211
0.3741397827997104	0.20019781186143712
0.3741887511803938	0.20019269056698624
0.37428668794176057	0.20018274928129448
0.37448256146449416	0.20016403427663515
0.37453152984517757	0.20015959103817524
0.3745804982258609	0.20015523939294574
0.37467843498722775	0.20014680573549892
0.3748743085099613	0.20013098146425912
0.37492327689064464	0.20012723541581875
0.37497224527132805	0.20012357091701016
0.3750701820326948	0.20011648172866914
0.37526605555542836	0.20010322924709972
0.37531178171104784	0.2001003069891789
0.3753575078666673	0.20009744768187937
0.3754489601779062	0.2000919142235386
0.375631864800384	0.20008156246711445
0.3756775909560035	0.20007911829870745
0.37572331711162293	0.20007672987732017
0.37581476942286185	0.2000721168105958
0.3759976740453396	0.2000635219280029
0.37604340020095905	0.20006149983205734
0.37608912635657854	0.20005952673942923
0.3761805786678174	0.2000557243280878
0.37636348329029523	0.20004867234749757
0.3764092094459147	0.20004701997453764
0.37645493560153415	0.20004541031771367
0.37654638791277306	0.20004231614362622
0.3767292925352509	0.2000366076871615
0.3767750186908704	0.2000352763271704
0.3768207448464898	0.20003398184896654
0.3769121971577287	0.20003150075432946
0.3769579233133482	0.20003031276360606
0.37700364946896764	0.20002915890607326
0.37709510178020655	0.20002695091884456
0.37714082793582604	0.20002589547070385
0.37718655409144547	0.20002487151884685
0.3772780064026844	0.2000229155435681
0.3774609110251622	0.2000193537718815
0.3775066371807817	0.20001853271044967
0.37755236333640113	0.20001773820436575
0.37764381564764005	0.20001622651877915
0.37768954180325953	0.20001550818670158
0.37773526795887896	0.20001481410480382
0.3778267202701179	0.20001349646168515
0.37787244642573736	0.20001287180259575
0.3779181725813568	0.20001226919792994
0.3780096248925957	0.20001112803100063
0.3781925295150735	0.20000908740038478
0.3782373595417251	0.20000863355687112
0.37828218956837667	0.20000819701292177
0.3783718496216799	0.20000737402789082
0.37841667964833153	0.20000698670438719
0.37846150967498315	0.20000661491558544
0.3785511697282864	0.20000591624520092
0.378595999754938	0.20000558853057174
0.37864082978158964	0.20000527468453244
0.3787304898348929	0.2000046869996699
0.3787753198615445	0.20000441237687047
0.3788201498881961	0.2000041500546891
0.37890980994149936	0.2000036608113403
0.378954639968151	0.20000343315495508
0.3789994699948026	0.2000032163287327
0.37908913004810585	0.20000281376301637
0.37913396007475747	0.2000026273367449
0.3791787901014091	0.20000245036706066
0.37926845015471233	0.20000212349012925
0.37931328018136395	0.20000197294421984
0.3793581102080156	0.2000018305775525
0.3794029402346672	0.20000169608574972
0.3794477702613188	0.20000156917039646
0.37949260028797044	0.20000144953902987
0.37953743031462206	0.20000133690512867
0.3796270903679253	0.2000011315132814
0.3796719203945769	0.20000103821190482
0.37971675042122854	0.2000009508211112
0.37976158044788016	0.20000086908392706
0.3798064104745318	0.2000007927492562
0.3798512405011834	0.20000072157186863
0.37989607052783503	0.20000065531238992
0.37998573058113827	0.20000053661887254
0.3800305606077899	0.20000048373526313
0.3800753906344415	0.20000043487039898
0.38012022066109313	0.20000038981401738
0.38016505068774475	0.20000034836164451
0.3802098807143964	0.20000031031458435
0.380254710741048	0.20000027547990726
0.3802995407676996	0.20000024367043873
0.38034437079435124	0.20000021470474805
0.38038920082100286	0.20000018840713674
0.3804340308476545	0.20000016460762746
0.3804788608743061	0.20000014314195208
0.3805236909009577	0.20000012385154042
0.38056852092760934	0.2000001065835087
0.38061335095426096	0.2000000911906478
0.3806581809809126	0.2000000775314116
0.3807030110075642	0.20000006546990542
0.38074784103421583	0.20000005487587416
0.38079267106086745	0.20000004562469062
0.38083750108751907	0.2000000375973437
0.3808823311141707	0.20000003068042635
0.3809271611408223	0.2000000247661239
0.38097199116747393	0.20000001975220205
0.38101682119412555	0.20000001554199495
0.3810616512207772	0.20000001204439305
0.38111027731065317	0.20000000895696268
0.38115890340052916	0.20000000650552005
0.38120752949040515	0.20000000459586903
0.3812561555802811	0.20000000314143507
0.381353407760033	0.20000000128991627
0.381450659939785	0.2000000004100953
0.3816451642992889	0.20000000000529103
0.3818396686587928	0.20000000000459056
0.38203417301829673	0.2000000003889998
0.38222867737780064	0.2000000030235184
0.38227730346767663	0.20000000443007693
0.3823259295575526	0.20000000627770023
0.3823745556474286	0.20000000864992973
0.38242318173730455	0.20000001163747286
0.3824718078271805	0.20000001533818326
0.3825204339170565	0.20000001985704105
0.38256906000693247	0.20000002530613303
0.38261768609680846	0.20000003180463294
0.38266631218668445	0.20000003947878175
0.38271493827656045	0.2000000484618675
0.38276356436643644	0.2000000588942056
0.3828121904563124	0.20000007092311872
0.3828608165461883	0.2000000847029167
0.3829094426360643	0.2000001003948766
0.3829580687259403	0.20000011816722252
0.3830066948158163	0.20000013819510545
0.3830553209056923	0.20000016066058293
0.38310394699556827	0.20000018575259895
0.38315257308544426	0.2000002136669636
0.3832011991753202	0.20000024460633253
0.38324982526519613	0.20000027878018695
0.3832984513550721	0.20000031640481272
0.3833470774449481	0.20000035770328026
0.3833957035348241	0.20000040290542376
0.3834443296247001	0.20000045224782081
0.3834929557145761	0.2000005059737717
0.3835415818044521	0.20000056433327862
0.383590207894328	0.20000062758302528
0.38363883398420395	0.20000069598635606
0.38368746007407994	0.200000769813255
0.38378471225383193	0.20000093485076867
0.3838333383437079	0.20000102663436348
0.38388196443358386	0.20000112498744493
0.3839305905234598	0.20000123021288366
0.3839792166133358	0.20000134262006453
0.3840278427032118	0.20000146252486595
0.38407646879308777	0.20000159024963848
0.3841737209728397	0.2000018704807346
0.38421910483765176	0.2000020131686291
0.38426448870246377	0.20000216382719557
0.3843552564320879	0.20000249021160219
0.3844006402968999	0.2000026665270982
0.384446024161712	0.20000285199254764
0.38453679189133605	0.20000325160521087
0.3845821757561481	0.20000346638025213
0.3846275596209602	0.2000036915608715
0.38471832735058425	0.20000417444642382
0.3847637112153963	0.20000443281686975
0.38480909508020833	0.20000470292388914
0.38489986280983246	0.20000527972992677
0.38494524667464447	0.20000558713165453
0.38499063053945654	0.20000590767534404
0.3850813982690806	0.20000658964460452
0.3851267821338927	0.20000695180959008
0.38517216599870474	0.20000732859533565
0.3852629337283288	0.2000081275578346
0.3853083175931409	0.20000855051021374
0.3853537014579529	0.20000898963457336
0.385444469187577	0.20000991799970236
0.38562600464682517	0.200011986647141
0.3856713885116372	0.200012550395545
0.38571677237644925	0.20001313363166306
0.3858075401060733	0.20001436030800043
0.3858529239708854	0.20001500462949307
0.38589830783569745	0.20001567020121522
0.3859890755653215	0.2000170669050486
0.3860344594301336	0.20001779895264687
0.3860798432949456	0.20001855408141722
0.38617061102456973	0.20002013545990915
0.3863521464838179	0.20002359607693904
0.3863975303486299	0.20002452612054827
0.38644291421344196	0.20002548310845847
0.38653368194306603	0.2000274799270495
0.38671521740231424	0.20003181923147412
0.3867606012671263	0.20003297909693174
0.3868059851319383	0.20003417003138158
0.38689675286156244	0.20003664724548795
0.3870782883208106	0.20004199824208044
0.38712746824884703	0.20004354249077233
0.3871766481768834	0.20004512841973768
0.3872750080329562	0.20004842820037316
0.3874717277451018	0.20005555991872548
0.3875209076731382	0.20005745803872854
0.3875700876011746	0.2000594037381216
0.3876684474572474	0.20006344092231557
0.387865167169393	0.20007212004529318
0.38791434709742945	0.20007442037758105
0.3879635270254658	0.2000767745140756
0.38806188688153864	0.20008164740610931
0.3882586065936842	0.2000920743828068
0.3886520460179754	0.20011583884548445
0.38870122594601186	0.20011909877596015
0.38875040587404824	0.20012242588794613
0.38884876573012106	0.20012928516267856
0.38904548544226664	0.2001438487085749
0.389094665370303	0.20014767085278998
0.38914384529833945	0.200151567306217
0.3892422051544122	0.20015958678753432
0.38943892486655785	0.20017655781473237
0.3894881047945943	0.20018100016897877
0.38953728472263066	0.2001855242362904
0.3896356445787035	0.20019482129132693
0.3898323642908491	0.20021443777963174
0.3902258037151403	0.20025797719750782
0.3902740875142089	0.20026373478250684
0.3903223713132774	0.20026958613585474
0.39041893891141455	0.20028157396215918
0.39061207410768883	0.20030671698694824
0.3906603579067574	0.2003132515880445
0.390708641705826	0.2003198876750079
0.3908052093039631	0.20033346822876733
0.3909983445002374	0.20036189049318853
0.391046628299306	0.2003692645955895
0.39109491209837455	0.20037674811214076
0.3911914796965117	0.20039204741197003
0.3913846148927859	0.2004240034206009
0.39177088528533444	0.20049357433359558
0.391819169084403	0.2005028213916416
0.3918674528834716	0.20051219430781458
0.3919640204816087	0.20053132192611953
0.392157155677883	0.20057113394023762
0.3925434260704315	0.20065722437909983
0.3925917098695001	0.20066861293110838
0.3926399936685686	0.20068014449411128
0.39273656126670575	0.20070364102977903
0.39292969646298004	0.20075239850984292
0.3933159668555286	0.20085721920799707
0.39336100842953325	0.20087009616454324
0.3934060500035379	0.2008831129713988
0.39349613315154713	0.20090956980435562
0.39367629944756566	0.2009642021122031
0.39403663203960276	0.20108054867622444
0.39408167361360735	0.20109577408890883
0.394126715187612	0.20111115419823478
0.3942167983356213	0.20114238226784426
0.39439696463163987	0.20120673621161692
0.3947572972236769	0.20134324758624197
0.39480233879768156	0.2013610616528829
0.3948473803716862	0.20137904560605008
0.3949374635196955	0.20141552701069243
0.395117629815714	0.2014905707447972
0.3954779624077511	0.20164919823372954
0.3961986275918253	0.2020023565792271
0.3962474652290543	0.2020280970147521
0.39629630286628326	0.2020540739262524
0.3963939781407413	0.20210674221315628
0.39658932868965724	0.2022149719428895
0.39698002978748914	0.20244328710050008
0.3970288674247181	0.20247296266325746
0.3970777050619471	0.20250289493721507
0.3971753803364051	0.20256353470128002
0.3973707308853211	0.20268795070211915
0.39776143198315306	0.20294961385984875
0.397810269620382	0.2029835495390059
0.39785910725761103	0.2030177623134132
0.397956782532069	0.20308702425653913
0.398152133080985	0.20322892949254082
0.398542834178817	0.20352655168027503
0.39932423637448083	0.20417933404482735
0.39936983178664587	0.20421987721477355
0.39941542719881096	0.20426069747912698
0.3995066180231411	0.2043431734425294
0.3996889996718013	0.20451149615256126
0.4000537629691218	0.2048618567885467
0.4007832895637628	0.20561929017309388
0.40082888497592783	0.2056692133806859
0.4008744803880929	0.20571944669954967
0.40096567121242305	0.2058208477625379
0.4011480528610833	0.20602741619156975
0.4015128161584038	0.20645584647435467
0.40224234275304477	0.20737569580507564
0.402287042036242	0.20743485683600055
0.4023317413194393	0.20749434697742367
0.4024211398858337	0.20761431834404798
0.4025999370186226	0.20785825162426536
0.4029575312842004	0.20836228922890332
0.403672719815356	0.20943670523916114
0.40371741909855324	0.20950685811052977
0.40376211838175047	0.20957736959546278
0.4038515169481449	0.2097194720163624
0.4040303140809338	0.21000801986355208
0.4043879083465116	0.2106026880984728
0.4051030968776672	0.2118639006901445
0.4051515922240888	0.211952958000314
0.4052000875705104	0.2120424707270975
0.40529707826335354	0.21222286681112368
0.40549105964903986	0.21258917204532013
0.4058790224204125	0.21334407730010918
0.4066549479631579	0.21494497682070535
0.4067034433095794	0.21504913992440733
0.406751938656001	0.21515379239089888
0.4068489293488442	0.21536456949644284
0.4070429107345306	0.2157920408466092
0.40743087350590323	0.2166708775577182
0.40820679904864854	0.21852589561779176
0.4082520521700062	0.2186381521349533
0.4082973052913639	0.21875086205778493
0.40838781153407916	0.21897764516346868
0.4085688240195098	0.21943668559602147
0.40893084899037097	0.2203768309778197
0.4096548989320934	0.22234669127070525
0.41110299881553825	0.2266546922989611
0.4111520480001203	0.22680940302184963
0.41120109718470227	0.22696469835368105
0.4112991955538663	0.22727704595995193
0.41149539229219434	0.22790879056034458
0.4118877857688504	0.22920064733815537
0.4126725727221625	0.23189914424827426
0.4142421466287868	0.23776500538560263
0.41429029968440095	0.23795501404407463
0.41433845274001513	0.2381456273050648
0.4144347588512435	0.23852866970464995
0.4146273710737002	0.2393020323075295
0.4150125955186136	0.24087798010938186
0.4157830444084403	0.24414760943611605
0.4173239421880939	0.25116377875117946
0.42019823534330936	0.2659812508166349
0.42331547654488366	0.2846294216453205
0.4262252153423664	0.3044467416923957
0.42937790218620797	0.32847593388393365
0.43247323677610805	0.3545286951903146
0.43536106896191656	0.3808752852126913
0.4384918491940839	0.4114473520348706
0.4414151270221596	0.44164688889535475
0.4442810525962939	0.47256068567783505
0.447389926216787	0.5072635066472725
0.4502912974331885	0.5404565526773218
0.4534356166959489	0.5769716802455355
0.4565225837047678	0.6130265684335321
0.45940204830949505	0.6465380700531589
0.4625244609605812	0.6824238755588379
0.4654393712075757	0.7152138139403348
0.46829692920062876	0.7464391601862603
0.4713974352400407	0.7790262032470334
0.474290438875361	0.8079921158499892
0.4774263905570401	0.8375905258034948
0.4805049899847778	0.8646219150278935
0.4833760870084239	0.8878657641815139
0.4864901320784288	0.9107892512122171
0.4893966747443421	0.9299319240419927
0.4925461654566143	0.9481280311850816
0.4925944801200257	0.948386165750474
0.4926427947834371	0.9486436608837305
0.49273942411025995	0.9491567321116122
0.49293268276390567	0.950175193309267
0.493319200071197	0.9521813512203207
0.4940922346857797	0.9560703154102008
0.495638303914945	0.9633528348097568
0.4956833763532925	0.9635552031305494
0.49572844879164	0.9637570074431185
0.495818593668335	0.9641589237732067
0.49599888342172493	0.9649559854264234
0.4963594629285048	0.9665230110765493
0.4970806219420646	0.9695485784025858
0.4971256943804121	0.9697328705902484
0.49717076681875955	0.9699165971760473
0.4972609116954545	0.9702823534202335
0.49744120144884446	0.9710070774101454
0.49780178095562433	0.9724293660412546
0.4985229399691841	0.9751652782642758
0.498571808470756	0.9753454319156852
0.4986206769723278	0.975524920185292
0.49871841397547145	0.975881900608079
0.49891388798175884	0.976587877276232
0.4993048359943336	0.9779678974853351
0.5000867320194831	0.980600254323214
0.5001356005210549	0.9807591266697329
0.5001844690226267	0.9809173346024359
0.5002822060257704	0.9812317574471454
0.5004776800320578	0.9818526326811657
0.5008686280446326	0.9830625155732889
0.5016505240697821	0.9853549444871362
0.50169615034629	0.9854834782835312
0.5017417766227978	0.9856114350537972
0.5018330291758137	0.9858656178449071
0.5020155342818453	0.986367062791975
0.5023805444939087	0.9873422899391907
0.5031105649180352	0.9891822657729137
0.5031561911945431	0.9892923806458352
0.5032018174710511	0.9894019216392579
0.5032930700240669	0.9896192824506305
0.5034755751300986	0.990047122669947
0.5038405853421618	0.990875304738127
0.5045706057662884	0.9924219069085947
0.5046153359138286	0.9925119221744094
0.5046600660613686	0.9926013899131017
0.5047495263564488	0.9927786833661094
0.5049284469466091	0.9931267061240892
0.5052862881269297	0.9937965273983714
0.5053310182744697	0.9938777994166119
0.5053757484220098	0.9939585262398091
0.5054652087170899	0.9941183449152613
0.5056441293072502	0.9944314467310846
0.5060019704875709	0.995031543748787
0.506046700635111	0.9951041115374797
0.5060914307826511	0.9951761366895483
0.5061808910777312	0.9953185597538463
0.5063598116678916	0.9955969016614701
0.5067176528482121	0.9961276072189048
0.5074333352088534	0.9970854257029969
0.5074818614196178	0.9971453838920118
0.5075303876303823	0.9972047102485763
0.5076274400519111	0.9973214684578295
0.5078215448949688	0.9975474138785279
0.5082097545810843	0.9979690778151911
0.5082582807918488	0.9980189570863228
0.5083068070026131	0.9980682086292518
0.508403859424142	0.9981648295955128
0.5085979642671998	0.9983505505662393
0.5089861739533152	0.9986919697108121
0.5090347001640797	0.9987318378607185
0.5090832263748442	0.9987710826690148
0.509180278796373	0.9988477033952293
0.5093743836394307	0.9989934772870029
0.5094229098501951	0.9990283666973829
0.5094714360609596	0.9990626350627123
0.5095684884824885	0.9991293098266034
0.5097625933255462	0.9992552197247981
0.5098111195363106	0.9992851490048612
0.509859645747075	0.999314459603875
0.5099566981686039	0.999371225960549
0.5101508030116617	0.99947734777891
0.5101993292224262	0.9995023360737285
0.5102478554331906	0.9995267081178908
0.5103449078547194	0.9995736046889241
0.5105390126977771	0.9996600164615184
0.5105842966834776	0.999678761827667
0.5106295806691781	0.9996969726953484
0.5107201486405791	0.9997317919645884
0.5107654326262796	0.9997484008826855
0.5108107166119802	0.9997644763353901
0.5109012845833811	0.9997950278860259
0.5109465685690816	0.9998095045065437
0.5109918525547821	0.9998234487068403
0.5110824205261831	0.9998497409002053
0.5111277045118836	0.9998620894218626
0.5111729884975842	0.9998739065804726
0.5112635564689851	0.9998959478739273
0.5113088404546856	0.9999061725433155
0.5113541244403861	0.9999158669187409
0.5113994084260867	0.999925031269325
0.5114446924117871	0.9999336658649259
0.5114899763974876	0.9999417709761373
0.5115352603831882	0.9999493468742875
0.5116258283545891	0.9999629121203782
0.5116711123402896	0.9999689020146327
0.5117163963259901	0.9999743637884508
0.5117616803116907	0.9999792977168099
0.5118069642973911	0.9999837040754124
0.5118522482830916	0.9999875831406844
0.5118975322687922	0.9999909351897758
0.5119428162544927	0.9999937605005562
0.5119881002401931	0.9999960593516157
0.5120333842258936	0.9999978320222621
0.5120786682115941	0.9999990787925199
0.5121239521972947	0.9999997999431294
0.5121692361829951	0.9999999957555442
0.5122145201686956	0.9999996665119302
0.5122598041543962	0.9999988124951644
0.5123050881400967	0.9999974339888333
0.5123503721257971	0.9999955312772308
0.5123956561114976	0.9999931046453581
0.5124409400971981	0.9999901543789211
0.5124862240828987	0.9999866807643294
0.5125315080685992	0.9999826840886942
0.5125767920542996	0.9999781646398281
0.5126220760400002	0.9999731227062428
0.5126673600257007	0.9999675585771478
0.5127126440114012	0.9999614725424483
0.5127579279971016	0.9999548648927455
0.5128032119828021	0.9999477359193328
0.5128484959685027	0.9999400859141965
0.5128937799542032	0.9999319151700132
0.5129390639399036	0.999923223980148
0.5129843479256042	0.9999140126386545
0.5130749158970052	0.9998940306804237
0.5131201998827057	0.9998832606552175
0.5131654838684062	0.9998719716614425
0.5132560518398073	0.9998478379587414
0.5134371877826093	0.9997933560645665
0.5134862678315342	0.9997771690270154
0.513535347880459	0.999760375213403
0.5136335079783088	0.9997249688016894
0.5138298281740081	0.9996468916976075
0.513878908222933	0.9996258613023882
0.5139279882718579	0.9996042272423097
0.5140261483697076	0.9995591497004647
0.5142224685654071	0.9994617679906995
0.5142715486143319	0.999435919330932
0.5143206286632568	0.9994094701754425
0.5144187887611065	0.999354771978825
0.514615108956806	0.9992381873032112
0.5150077493482048	0.9989763556402423
0.5150568293971296	0.9989409475602571
0.5151059094460545	0.9989049454921954
0.5152040695439042	0.9988311610489848
0.5154003897396037	0.9986764825817629
0.5157930301310025	0.9983387812118902
0.5158421101799273	0.9982939194841793
0.5158911902288522	0.9982484704944957
0.5159893503267019	0.9981558124397634
0.5161856705224014	0.9979634680483193
0.5165783109138002	0.9975507629719197
0.5166264948337573	0.9974975517251672
0.5166746787537143	0.9974437811427834
0.5167710465936284	0.9973345636380412
0.5169637822734564	0.9971094349777005
0.5173492536331126	0.9966324973297896
0.5173974375530697	0.9965703871023168
0.5174456214730266	0.9965077242901403
0.5175419893129407	0.996380742624162
0.5177347249927688	0.9961201671519885
0.518120196352425	0.9955726644348766
0.518168380272382	0.9955017645921438
0.5182165641923391	0.9954303190943151
0.518312932032253	0.9952857928894483
0.5185056677120812	0.9949902119725558
0.5188911390717375	0.9943730352996205
0.5196620817910498	0.9930354247862007
0.5197070234859429	0.9929532323638299
0.519751965180836	0.9928705777173303
0.5198418485706222	0.992703883242585
0.5200216153501945	0.9923649640261463
0.5203811489093393	0.9916650885854141
0.5211002160276288	0.990177868116004
0.5211451577225219	0.990081071525985
0.521190099417415	0.9899838248536734
0.5212799828072012	0.9897879828087093
0.5214597495867735	0.9893909147663713
0.5218192831459183	0.988575330007929
0.5225383502642077	0.9868590682826037
0.5225870880223251	0.9867386665132989
0.5226358257804427	0.9866177502379643
0.5227333012966775	0.9863743762064113
0.5229282523291472	0.9858814765090355
0.5233181543940868	0.984871185318712
0.524097958523966	0.9827535603665645
0.5256575667837244	0.9781376388727818
0.525703062316778	0.9779955009507382
0.5257485578498315	0.977852943903002
0.5258395489159385	0.9775665741825095
0.5260215310481526	0.976988824522654
0.5263854953125807	0.9758133828259337
0.527113423841437	0.9733835217856959
0.5285692808991496	0.9682142825953296
0.5314236427606333	0.9569314098200619
0.5345209526684758	0.9430796801883619
0.5374107601722268	0.928773467361734
0.5405435157223366	0.9119015894189864
0.5434687688683548	0.895000582243971
0.5463366697604316	0.8774799000015202
0.5494475186988672	0.857546802073049
0.5523508652332112	0.8381969800097622
0.555497159813914	0.8165511301648444
0.5585861021406754	0.7947480638422828
0.5614675420633451	0.7740305850715413
0.5645919300323737	0.7512708326011862
0.5675088155973107	0.7298481516439543
0.5703683489083062	0.7087739459187805
0.5734708302656606	0.6859227788001085
0.5763658092189233	0.664695492506231
0.5795037362185449	0.6418770675206765
0.582584310964225	0.6197478712772791
0.5854573833058135	0.5994168995501682
0.5885734036937609	0.5777657658506362
0.5914819216776167	0.557983348364916
0.5946333877078314	0.5370657945465039
0.5977275014841045	0.5170980917387267
0.6006141128562861	0.49901311132856474
0.6037436722748265	0.4800311177036978
0.6066657292892753	0.46291932688571724
0.6095304340497827	0.4467352407048886
0.6126380868566489	0.42985708667265893
0.6155382372594235	0.41475352263256093
0.6186813357085569	0.3990983360643324
0.6217670819037489	0.38445440425702676
0.6246453256948492	0.3714429548740047
0.6277665175323084	0.35803609125288477
0.630680206965676	0.346174294292866
0.6335365441451021	0.33515055477552674
0.636635829370887	0.323854746678552
0.6395276121925804	0.3139271662768208
0.6426623430606325	0.30381652720933683
0.6455895715245932	0.2949700214847966
0.6484594477346123	0.2868377858362723
0.6515722719909902	0.2786027008814267
0.6544775938432766	0.2714467718638933
0.6576258637419219	0.26424752528508383
0.6607167813866257	0.25771737758230956
0.6636001966272379	0.25208460245750364
0.6667265599142089	0.24645410261474418
0.6696454207970883	0.2416231715553114
0.6725069294260263	0.2372658075733242
0.6756113861013231	0.23293963565114606
0.6785083403725283	0.22925800191909806
0.6816482426900923	0.2256315984509683
0.6847307927537148	0.22241650980908656
0.6876058404132458	0.2197057500565688
0.6907238361191356	0.2170585694976922
0.6936343294209337	0.2148431721177178
0.6964874704687904	0.21289365274032562
0.699583559563006	0.2110083597783171
0.7024721462531299	0.20944868480304432
0.7056036809896127	0.20795701909399666
0.7085277133220039	0.20673534708387709
0.7113943934004536	0.20568390706007228
0.7145040215252623	0.20469208749364187
0.7174061472459793	0.2038927683002455
0.7205512210130551	0.20315013822934877
0.7236389425261895	0.20253278401142058
0.7236839459497684	0.20252454079317883
0.7237289493733472	0.20251631836314213
0.7238189562205047	0.20249993571846148
0.7239989699148199	0.20246741824833858
0.7243589973034502	0.20240336627973365
0.7250790520807109	0.2022791283192921
0.7265191616352323	0.2020455975237505
0.7265679611220355	0.2020380227148685
0.7266167606088387	0.20203046963126958
0.726714359582445	0.20201542846255782
0.7269095575296576	0.2019856048805574
0.7272999534240827	0.2019269828753946
0.7280807452129332	0.2018137613210672
0.729642328790634	0.20160279412942447
0.7296878860523732	0.2015969386513021
0.7297334433141124	0.2015910997301348
0.7298245578375908	0.20157947142546764
0.7300067868845477	0.20155641203666552
0.7303712449784614	0.20151107473374408
0.731100161166289	0.2014234673043625
0.732557993541944	0.20126005993103535
0.7326026546747153	0.2012552940929253
0.7326473158074867	0.20125054219579247
0.7327366380730295	0.20124108010852781
0.732915282604115	0.20122232195251222
0.7332725716662861	0.2011854632689528
0.7339871497906283	0.2011143253352633
0.7354163060393125	0.20098196626617526
0.7354647632353082	0.2009777021760084
0.735513220431304	0.20097345239559283
0.7356101348232955	0.2009649956276431
0.7358039636072784	0.2009482523113941
0.7361916211752444	0.20091543898341688
0.7369669363111762	0.20085244560560628
0.7385175665830399	0.20073652282277663
0.7385627815539717	0.20073333593166495
0.7386079965249035	0.2007301596856603
0.7386984264667671	0.2007238390281576
0.7388792863504944	0.20071132434748362
0.7392410061179489	0.20068679592393127
0.7399644456528578	0.20063969851078692
0.7400096606237896	0.20063683993473547
0.7400548755947214	0.2006339912146709
0.740145305536585	0.20062832324623817
0.7403261654203123	0.20061710452427822
0.7406878851877667	0.2005951305944912
0.7414113247226757	0.2005529944987443
0.7414603357568319	0.20055022545856974
0.741509346790988	0.20054746711177207
0.7416073688593003	0.2005419823814293
0.741803412995925	0.20053113995828792
0.7421955012691743	0.20050995677853856
0.742979677815673	0.20046954585513507
0.7430286888498292	0.20046710474054105
0.7430776998839853	0.20046467340751029
0.7431757219522976	0.20045983997532796
0.7433717660889223	0.20045028927343364
0.7437638543621716	0.20043164637448033
0.7445480309086703	0.20039614606237946
0.7445961458138586	0.20039404352100298
0.7446442607190469	0.20039194957480078
0.7447404905294236	0.20038778736870083
0.7449329501501769	0.20037956500957843
0.7453178693916835	0.2003635230023349
0.7460877078746968	0.20033300639204948
0.7461358227798851	0.20033116679884846
0.7461839376850734	0.2003293350277954
0.7462801674954501	0.20032569485833093
0.7464726271162034	0.2003185073556964
0.7468575463577101	0.20030449849650891
0.7476273848407234	0.200277904328724
0.7476722575208479	0.2002764112554378
0.7477171302009722	0.20027492435189026
0.747806875561221	0.20027196898221053
0.7479863662817186	0.20026613149164155
0.7483453477227138	0.20025474552469158
0.7490633106047042	0.20023309821395055
0.7491081832848286	0.2002317938183058
0.7491530559649531	0.20023049503303395
0.7492428013252018	0.20022791422573932
0.7494222920456994	0.20022281919076068
0.7497812734866947	0.20021289167762066
0.750499236368685	0.20019405719136296
0.7505479051120338	0.2001928284325879
0.7505965738553826	0.20019160565060298
0.7506939113420801	0.20018917793534696
0.7508885863154751	0.2001843933303966
0.751277936262265	0.20017510290288387
0.7520566361558452	0.20015760156781714
0.7521053048991939	0.20015655413895692
0.7521539736425427	0.20015551205357998
0.7522513111292402	0.20015344383683004
0.7524459861026352	0.20014937068647332
0.7528353360494253	0.2001414732890345
0.7536140359430054	0.20012664080921178
0.7536594624612902	0.2001258139433107
0.753704888979575	0.20012499121786664
0.7537957420161447	0.2001233581303085
0.753977448089284	0.2001201410038898
0.7543408602355626	0.200113899733823
0.7550676845281197	0.20010216382604648
0.7551131110464044	0.2001014624009685
0.7551585375646893	0.20010076466645066
0.755249390601259	0.20009938021482443
0.7554310966743982	0.20009665500294235
0.7557945088206769	0.20009137634288973
0.7565213331132341	0.20008148245162294
0.7565705556947433	0.200080843386748
0.7566197782762525	0.20008020816055386
0.7567182234392709	0.20007894915986843
0.7569151137653076	0.20007647651712165
0.757308894417381	0.20007170911341232
0.758096455721528	0.20006285793322653
0.7581456783030371	0.20006233391623232
0.7581949008845463	0.20006181324215114
0.7582933460475647	0.20006078186333545
0.7584902363736014	0.20005875856947616
0.7588840170256748	0.20005486655983973
0.7596715783298217	0.2000476751446567
0.7597199047823631	0.20004725861686096
0.7597682312349043	0.20004684487138624
0.7598648841399871	0.20004602567574398
0.7600581899501524	0.20004442010602413
0.7604448015704832	0.20004133740436833
0.7612180248111448	0.2000356634232955
0.7612663512636861	0.20003532968998453
0.7613146777162274	0.200034998342413
0.7614113306213102	0.20003434275718257
0.7616046364314755	0.20003305969710602
0.7619912480518063	0.20003060341240034
0.7627644712924678	0.20002610978217927
0.7628095555199452	0.20002586427515645
0.7628546397474227	0.20002562052985395
0.7629448082023775	0.20002513828942126
0.7631251451122871	0.20002419456570772
0.7634858189321065	0.20002238821922536
0.7635309031595839	0.20002216986311067
0.7635759873870613	0.20002195313161197
0.7636661558420161	0.20002152450904243
0.7638464927519258	0.20002068639303291
0.7642071665717451	0.2000190848372353
0.7642522507992225	0.20001889148521937
0.7642973350266999	0.2000186996269478
0.7643875034816547	0.20001832035976355
0.7645678403915644	0.20001757940105502
0.7649285142113837	0.20001616603214592
0.7656498618510224	0.20001359977479805
0.7656987421417241	0.20001343786416623
0.7657476224324259	0.200013277422597
0.7658453830138294	0.20001296090990117
0.7660409041766365	0.20001234511086668
0.7664319465022507	0.20001118040187152
0.7664808267929524	0.200011040910906
0.7665297070836542	0.20001090274574232
0.7666274676650577	0.20001063035812194
0.7668229888278648	0.2000101011125932
0.767214031153479	0.2000091028379882
0.7672629114441807	0.2000089835356473
0.7673117917348825	0.20000886542397556
0.767409552316286	0.2000086327399555
0.7676050734790931	0.20000818130216677
0.7679961158047073	0.2000073323573723
0.7687782004559357	0.20000583628438667
0.7688238385215735	0.20000575679610577
0.7688694765872113	0.20000567813140596
0.768960752718487	0.2000055232493373
0.7691433049810383	0.20000522311192542
0.7695084095061411	0.200004660062433
0.7695540475717789	0.2000045930612241
0.7695996856374168	0.20000452679260078
0.7696909617686924	0.20000439643115833
0.7698735140312438	0.20000414425908777
0.7702386185563466	0.20000367291790974
0.7702842566219844	0.2000036169914428
0.7703298946876223	0.20000356171236305
0.7704211708188979	0.20000345307584957
0.7706037230814493	0.20000324334704356
0.770968827606552	0.20000285294604253
0.7710144656721899	0.20000280677406784
0.7710601037378277	0.2000027611699894
0.7711513798691034	0.20000267164642038
0.7713339321316548	0.2000024992051535
0.7716990366567575	0.2000021797046035
0.7717437785934276	0.20000214279197281
0.7717885205300976	0.20000210635423904
0.7718780044034376	0.20000203488677362
0.7720569721501176	0.2000018974681467
0.7724149076434776	0.20000164378714325
0.7724596495801477	0.20000161398273458
0.7725043915168177	0.2000015845887697
0.7725938753901577	0.2000015270167487
0.7727728431368377	0.200001416629481
0.7731307786301977	0.2000012140435665
0.7731755205668678	0.2000011903539421
0.7732202625035378	0.2000011670153358
0.7733097463768778	0.20000112137700077
0.7734887141235578	0.20000103415768422
0.7735334560602278	0.2000010131779123
0.7735781979968979	0.20000099252130588
0.7736676818702378	0.20000095216402847
0.7738466496169178	0.20000087517935772
0.7738913915535879	0.20000085669091838
0.7739361334902579	0.20000083849901895
0.7740256173635979	0.20000080299188883
0.7742045851102779	0.20000073539471144
0.7745625206036378	0.2000006131678342
0.7746110586035322	0.2000005978587628
0.7746595966034266	0.20000058284000488
0.7747566726032153	0.20000055365844893
0.7749508246027927	0.20000049861575908
0.7749993626026871	0.200000485525597
0.7750479006025814	0.20000047269645815
0.7751449766023701	0.20000044780709436
0.7753391286019476	0.20000040100636404
0.775387666601842	0.20000038990655034
0.7754362046017365	0.2000003790401128
0.7755332806015252	0.20000035799402768
0.7757274326011026	0.20000031855706527
0.7757759706009969	0.200000309232132
0.7758245086008912	0.20000030011455625
0.77592158460068	0.20000028248894788
0.7761157366002575	0.20000024958960802
0.7761642746001518	0.20000024183706194
0.7762128126000463	0.2000002342674681
0.776309888599835	0.20000021966541015
0.7765040405994124	0.2000001925291211
0.7765525785993067	0.20000018615932547
0.7766011165992011	0.20000017994967556
0.7766981925989898	0.20000016799988105
0.7768923445985673	0.20000014590317364
0.7769408825984616	0.2000001407392305
0.7769894205983561	0.20000013571421071
0.7770864965981448	0.20000012607079692
0.7772806485977222	0.200000108340834
0.7773291865976165	0.2000001042184669
0.7773777245975109	0.20000010021537015
0.7774748005972996	0.20000009255762388
0.7776689525968771	0.20000007857173197
0.7777142483717074	0.20000007555191895
0.7777595441465379	0.20000007262033925
0.7778501356961989	0.20000006701488907
0.7778954314710294	0.20000006433756878
0.7779407272458597	0.20000006174158216
0.7780313187955206	0.20000005678691046
0.778076614570351	0.20000005442492103
0.7781219103451814	0.20000005213765637
0.7782125018948423	0.20000004778089192
0.778393684994164	0.2000000398945658
0.7784389807689944	0.2000000380863916
0.7784842765438248	0.2000000363405917
0.7785748680934856	0.20000003303028105
0.7786654596431466	0.20000002995214544
0.7787560511928074	0.20000002709498232
0.7788466427424683	0.20000002444787457
0.7789372342921292	0.2000000220001896
0.7791184173914509	0.20000001766197784
0.7792090089411118	0.20000001575160367
0.7792996004907726	0.2000000140009564
0.7793901920404335	0.20000001240081727
0.7794807835900943	0.20000001094224862
0.779661966689416	0.2000000084154716
0.7798431497887378	0.2000000063547158
0.7802055159873813	0.20000000338987417
0.7805678821860247	0.20000000160914233
0.7821388210037779	0.20000000000027757
0.7837097598215311	0.2000000005572917
0.7840953254942267	0.20000000150239794
0.7844808911669223	0.20000000332136245
0.7846736740032701	0.20000000468631882
0.784866456839618	0.20000000643316335
0.7850592396759658	0.20000000862683526
0.7852520225123136	0.20000001133725034
0.7853484139304876	0.20000001290943958
0.7854448053486615	0.20000001463927455
0.7855411967668353	0.20000001653688262
0.7856375881850093	0.20000001861269726
0.7857339796031833	0.2000000208774571
0.7858303710213571	0.20000002334220535
0.7860231538577049	0.20000002891735652
0.7861195452758789	0.2000000320513607
0.7862159366940528	0.20000003543255362
0.7862641324031396	0.20000003721975707
0.7863123281122266	0.20000003907348854
0.7864087195304006	0.2000000429870179
0.7864569152394876	0.20000004505010366
0.7865051109485744	0.20000004718629305
0.7866015023667483	0.20000005168476315
0.7867942852030961	0.20000006163456963
0.7868392386871192	0.2000000641467569
0.7868841921711422	0.20000006673465218
0.7869740991391883	0.20000007214354124
0.7871539130752803	0.20000008393631374
0.7871988665593033	0.2000000870966673
0.7872438200433263	0.20000009034503857
0.7873337270113724	0.20000009711225164
0.7875135409474645	0.20000011177425092
0.7875584944314875	0.20000011568434073
0.7876034479155105	0.2000001196956398
0.7876933548835565	0.20000012802872102
0.7878731688196486	0.2000001459855666
0.7879181223036718	0.20000015075398486
0.7879630757876948	0.20000015563767654
0.7880529827557408	0.20000016575816915
0.7882327966918328	0.2000001874633692
0.7882777501758558	0.2000001932056577
0.7883227036598788	0.20000019907814726
0.7884126106279249	0.20000021122144798
0.788592424564017	0.20000023715610943
0.78863737804804	0.20000024399468677
0.788682331532063	0.20000025097924753
0.788772238500109	0.20000026539446206
0.7889520524362011	0.2000002960670012
0.7889970059202243	0.20000030413109107
0.7890419594042473	0.2000003123577921
0.7891318663722933	0.20000032930759082
0.7893116803083853	0.20000036525344556
0.7896713081805695	0.20000044582645599
0.789720057727817	0.20000045768809743
0.7897688072750643	0.2000004697832555
0.789866306369559	0.20000049468610623
0.7900613045585485	0.20000054742682669
0.7901100541057959	0.2000005612413578
0.7901588036530433	0.20000057531383275
0.790256302747538	0.2000006042451611
0.7904513009365276	0.20000066534213554
0.7905000504837749	0.200000681308899
0.7905488000310223	0.20000069755915245
0.7906462991255172	0.20000073092323173
0.7908412973145067	0.20000080119836072
0.7912312936924857	0.20000095669235016
0.7912800432397331	0.20000097759712052
0.7913287927869804	0.20000099883977704
0.7914262918814752	0.2000010423529421
0.7916212900704647	0.20000113359097763
0.7916700396177121	0.20000115729901602
0.7917187891649594	0.20000118137376424
0.7918162882594542	0.2000012306381197
0.7920112864484437	0.20000133373030304
0.7920600359956911	0.20000136047593983
0.7921087855429384	0.2000013876181765
0.7922062846374331	0.20000144310770832
0.7924012828264226	0.2000015590147359
0.7927912792044017	0.200001811416203
0.7928367865265852	0.20000184272779842
0.7928822938487686	0.20000187443959364
0.7929733084931355	0.20000193907703512
0.7931553377818693	0.20000207330076375
0.7935193963593369	0.20000236230129975
0.7935649036815203	0.20000240042005865
0.7936104110037038	0.20000243899342596
0.7937014256480707	0.20000251751800724
0.7938834549368045	0.20000268017737532
0.794247513514272	0.20000302873740702
0.7942930208364555	0.20000307455682648
0.7943385281586389	0.20000312088831151
0.7944295428030058	0.20000321510225227
0.7946115720917396	0.20000340983808576
0.7949756306692072	0.20000382538380299
0.7957037478241423	0.20000476766299144
0.795748359017358	0.20000483048779316
0.7957929702105735	0.20000489392356205
0.7958821925970048	0.2000050226432855
0.7960606373698673	0.2000052875830352
0.7964175269155922	0.2000058483327495
0.7964621381088078	0.20000592139693465
0.7965067493020235	0.2000059951343995
0.7965959716884546	0.20000614464509817
0.7967744164613171	0.20000645192163882
0.797131306007042	0.2000071004001474
0.7971759172002576	0.20000718471996082
0.7972205283934732	0.20000726977792116
0.7973097507799044	0.20000744212484306
0.7974881955527668	0.20000779585915504
0.7978450850984917	0.20000854042947613
0.7985588641899415	0.20001018562399508
0.7986072714463814	0.20001030506834527
0.7986556787028214	0.2000104255437349
0.7987524932157013	0.20001066961034725
0.7989461222414612	0.2000111703666236
0.799333380292981	0.20001222365980975
0.7993817875494209	0.20001236028897842
0.7994301948058609	0.20001249804151808
0.7995270093187408	0.20001277694023303
0.7997206383445007	0.2000133484775616
0.8001078963960204	0.20001454784503192
0.8001563036524604	0.20001470316037626
0.8002047109089003	0.20001485969461386
0.8003015254217802	0.2000151764440773
0.8004951544475402	0.2000158248377895
0.8008824124990599	0.20001718258109388
0.8016569286020995	0.20002015306451432
0.8017020936334756	0.20002033719112744
0.8017472586648515	0.20002052255277591
0.8018375887276037	0.2000208970021393
0.8020182488531078	0.20002166095233545
0.802379569104116	0.20002325024343334
0.8031022096061327	0.20002668398099266
0.8031473746375086	0.20002691026900465
0.8031925396688847	0.2000271379638713
0.8032828697316368	0.20002759759620342
0.803463529857141	0.2000285339859612
0.8038248501081493	0.200030476510236
0.8045474906101658	0.20003465060037018
0.8045964517047661	0.20003494778709446
0.8046454127993665	0.2000352468394119
0.8047433349885673	0.20003585057019402
0.8049391793669689	0.20003708074251245
0.8053308681237721	0.20003963358831645
0.8061142456373784	0.20004512268922192
0.8061632067319788	0.200045483266988
0.8062121678265792	0.20004584595035296
0.80631009001578	0.20004657766456027
0.8065059343941816	0.20004806669820252
0.8068976231509848	0.200051148917193
0.807681000664591	0.2000577439385623
0.8077267195341276	0.20005814707975605
0.807772438403664	0.20005855227459357
0.8078638761427368	0.20005936885117476
0.8080467516208827	0.20006102693417677
0.8084125025771745	0.2000644442831109
0.8091440044897578	0.20007169551359075
0.8091897233592942	0.20007216762568267
0.8092354422288307	0.20007264200257016
0.8093268799679036	0.20007359757757592
0.8095097554460495	0.2000755362007848
0.8098755064023412	0.20007952485164116
0.8106070083149246	0.2000879599503827
0.8106518310554932	0.20008849713174
0.8106966537960618	0.2000890366992708
0.8107862992771991	0.20009012301891171
0.8109655902394737	0.20009232457923742
0.8113241721640226	0.20009684485056445
0.8120413360131207	0.2001063658018638
0.8120861587536893	0.20010698259885595
0.8121309814942579	0.20010760199317856
0.8122206269753952	0.20010884860056954
0.8123999179376697	0.20011137327790784
0.8127584998622187	0.20011654998774397
0.8134756637113167	0.20012742493608193
0.8135242825151097	0.20012818787816636
0.8135729013189027	0.20012895413158618
0.8136701389264887	0.20013049660740193
0.8138646141416606	0.20013362168010215
0.8142535645720045	0.2001400342766461
0.8150314654326922	0.20015352509664922
0.8150800842364851	0.20015439836945736
0.8151287030402782	0.2001552752365366
0.8152259406478641	0.20015703978929844
0.815420415863036	0.20016061242010708
0.81580936629338	0.2001679337949109
0.8165872671540677	0.200183297173347
0.8166326437327968	0.20018422360538057
0.8166780203115258	0.20018515341968818
0.8167687734689839	0.20018702322482743
0.8169502797839001	0.20019080374935225
0.8173132924137325	0.20019853012408442
0.8180393176733973	0.20021465758081375
0.819491368192727	0.20024971940679218
0.8195405408346805	0.20025097449258597
0.8195897134766339	0.20025223411836102
0.8196880587605406	0.2002547670289041
0.8198847493283543	0.2002598877595701
0.8202781304639817	0.2002703510520245
0.8210648927352362	0.20029218256540401
0.8226384172777452	0.20033960707737394
0.8226866937907308	0.20034114401132908
0.8227349703037163	0.2003426859318303
0.8228315233296875	0.2003457847704453
0.8230246293816298	0.2003520427041389
0.8234108414855144	0.20036480172830676
0.8241832656932836	0.20039130949511208
0.825728114108822	0.20044842129740337
0.8257731483967437	0.2004501705186332
0.8258181826846652	0.20045192461269543
0.8259082512605085	0.20045544745075713
0.8260883884121951	0.20046255194681564
0.8264486627155683	0.20047699798171847
0.8271692113223146	0.20050685235112634
0.8286103085358071	0.2005705236757069
0.8317354510091511	0.20072784761864662
0.8346530910784036	0.20090043237786395
0.8375133788937145	0.20109588024090863
0.8406166147553843	0.20133974412826694
0.8435123482129625	0.20159941959828798
0.8466510297168995	0.20191841624828424
0.8497323589668951	0.2022720783455162
0.8526061858127991	0.2026402886462617
0.8557229607050619	0.20308383807298763
0.8586322331932331	0.20354149339633004
0.8617844537277631	0.20408725171692577
0.8648793220083517	0.2046758392614245
0.8677666878848487	0.20527406798904835
0.8708970018077045	0.20597825115303833
0.8738198133264686	0.20668982477996345
0.8766852725912914	0.20743976808844053
0.8797936799024729	0.20831363774014688
0.8826945848095629	0.20918738342304
0.8858384377630117	0.2101994284015885
0.8889249384625191	0.21126049423289342
0.8918039367579348	0.2123118217463103
0.8949258830997094	0.21352040367439937
0.8978403270373925	0.2147141675811431
0.900697418721134	0.2159468399467265
0.9037974584512344	0.21735523388918798
0.9066899957772432	0.21873677738584477
0.9098254811496108	0.22030875591833565
0.912903614268037	0.22192805656746364
0.9157742449823716	0.22350673854578035
0.918887823743065	0.22529439138165552
0.9217939000996668	0.22703411326990786
0.9249429245026274	0.2289972994617392
0.9280345966516466	0.23100400058193152
0.9309187663965741	0.23294703320052249
0.9340458841878605	0.2351313229554074
0.9369654995750553	0.23724358131708945
0.9398277627083086	0.23938266431693292
0.9429329738879207	0.2417796977439613
0.9458306826634413	0.2440880847701287
0.9489713394853208	0.24666772773348564
0.9520546440532587	0.2492785565554898
0.954930446217105	0.25178321979954177
0.9580491964273102	0.2545748603543982
0.9609604442334239	0.2572510430367665
0.963814339785596	0.25993985029743166
0.9669111833841271	0.2629300990868257
0.9698005245785665	0.2657874220398397
0.9729328138193647	0.2689577440972915
0.9758576006560713	0.27198558612066687
0.9787250352388365	0.2750166012046628
0.9818354178679605	0.27837352883052857
0.9847382980929928	0.2815704850452987
0.987884126364384	0.2851036873873417
0.9909726023818338	0.28864086829152585
0.993853575995192	0.29200046210146147
0.996977497654909	0.295707724628289
0.9998939169105343	0.29922808028876285
1.0027529839122182	0.30273377989571437
1.005854998960261	0.3065972823890169
1.0087495116042122	0.3102574231374373
1.0118869722945223	0.3142835042648701
1.0149670807308908	0.3182940574173038
1.0178396867631678	0.3220850407435659
1.0209552408418037	0.3262505023699356
1.0238632925163478	0.33018783251315487
1.0270142922372507	0.33450638193358445
1.0301079397042123	0.3387977538738161
1.0329940847670822	0.3428459008203619
1.036123177876311	0.3472820087342874
1.0390447685814481	0.35146691832442806
1.0419090070326438	0.3556086952454811
1.0450161935301985	0.36014404428377056
1.0479158776236615	0.36441485110707983
1.0510585097634833	0.36908376789438924
1.0541437896493637	0.37370671598864247
1.0570215671311525	0.37805242797689803
1.0601422926593	0.38280027933931815
1.063055515783356	0.38726419234336124
1.0659113866534706	0.391668718361382
1.069010205569944	0.3964784339495013
1.0719015220823258	0.40099338818561725
1.0750357866410665	0.4059160172343488
1.0779625487957154	0.4105379709587369
1.080831958696423	0.4150917436116721
1.0839443166434894	0.4200547415236191
1.0868491721864642	0.4247077718227836
1.0899969757757977	0.4297713092237434
1.09308742711119	0.4347627419922649
1.0959703760424904	0.4394357527537226
1.09909627302015	0.44451941372819415
1.1020146675937177	0.4492801784460575
1.104875709913344	0.4539598719264122
1.1079797002793292	0.45904963983981645
1.1108761882412228	0.46380987844541705
1.1140156242494752	0.4689797559420841
1.1170977080037863	0.47406435672373703
1.1199722893540056	0.4788136608874831
1.1230898187505838	0.4839707761467736
1.1259998457430704	0.4887895299578944
1.129152820781916	0.4940146670101287
1.1322484435668199	0.4991476445197484
1.1351365639476323	0.5039380387131264
1.1382676323748036	0.5091318496812223
1.141191198397883	0.513980818814626
1.1440574121670213	0.5187330927368072
1.1471665739825183	0.5238853531652756
1.1500682333939236	0.5286901170298217
1.153212840851688	0.5338921171208176
1.1563000960555108	0.5389930528311337
1.1591798488552418	0.5437446744814354
1.162302549701332	0.5488891068500177
1.1652177481433303	0.5536832239202817
1.1680755943313872	0.5583742565326736
1.171176388565803	0.5634533534911846
1.1740696803961272	0.5681816648435912
1.1772059202728102	0.573294214306771
1.180284807895552	0.5782994213525917
1.1831561931142018	0.5829541509743882
1.1862705263792106	0.5879875359540575
1.1891773572401279	0.5926705519523521
1.192327136147404	0.5977277910640924
1.1954195628007385	0.6026747577324785
1.1983044870499815	0.6072728311999701
1.2014323593455833	0.6122388903391475
1.2043527292370935	0.6168567724152281
1.2072157468746623	0.6213657993096284
1.21032171255859	0.6262364495090702
1.2132201758384258	0.6307613869022184
1.2163615871646207	0.6356427964711955
1.2194456462368741	0.6404113647605226
1.2223222029050358	0.6448373513290466
1.2254417076195565	0.6496128417329861
1.2283537099299855	0.6540473293561385
1.2312083599864732	0.6583721205929534
1.2343059580893196	0.6630394211700743
1.2371960537880744	0.6673696150207244
1.240329097533188	0.6720366425653369
1.24325463887421	0.6763685982708125
1.2461228279612906	0.6805908719149166
1.24923396509473	0.6851426355314449
1.2521375998240778	0.6893639825236506
1.2552841825997845	0.6939088564501288
1.2583734131215496	0.6983404479807549
1.2612551412392232	0.7024468220595169
1.2643798174032557	0.7068689683751777
1.2672969911631964	0.7109685528161275
1.2701568126691958	0.7149601562117717
1.273259582221554	0.7192598768841021
1.2761548493698205	0.7232426867715518
1.279293064564446	0.7275273875692085
1.28237392750513	0.7317007919094891
1.2852472880417223	0.735563402881261
1.2883635966246736	0.7397199403126142
1.2912724028035332	0.7435688179314974
1.2944241570287516	0.7477052530010475
1.2975185590000287	0.7517318827655497
1.300405458567214	0.7554574550992351
1.3035353061807582	0.7594625067444056
1.3064576513902109	0.7631698872236842
1.309322644345722	0.7667742280995491
1.312430585347592	0.7706501590460169
1.3153310239453704	0.7742352116259744
1.3184744105895077	0.7780854250094681
1.3215604449797034	0.7818297123481663
1.3244389769658076	0.7852902698111476
1.3275604569982706	0.7890079252013327
1.330474434626642	0.7924455214337036
1.333331060001072	0.7957845279068867
1.3364306334218607	0.799372796198515
1.3393227044385578	0.8026882091163201
1.342457723501614	0.8062464904887284
1.3453852401605784	0.809535733785462
1.3482554045656014	0.8127290789850168
1.3513685170169834	0.8161574872578463
1.3542741270642735	0.8193242733747481
1.3574226851579225	0.8227197515621505
1.3605138909976302	0.8260168548089939
1.3633975944332462	0.8290600128329413
1.366524245915221	0.832323986538675
1.3694433949931042	0.8353379621253657
1.372305191817046	0.8382614540553045
1.3754099366873465	0.8413981536637378
1.3783071791535555	0.8442924191256407
1.3814473696661234	0.8473936764419236
1.3845302079247497	0.8504022174261041
1.3874055437792845	0.8531760983919799
1.3905238276801781	0.8561493396501234
1.39343460917698	0.8588919193696175
1.3962880384198406	0.8615497779528885
1.39938441570906	0.8643996474817848
1.402273290594188	0.8670264369488123
1.4054051135256747	0.869839227914242
1.4083294340530697	0.8724329635211245
1.4111964023265233	0.8749452746882375
1.4143063186463358	0.8776363807780427
1.4172087325620566	0.8801160210108272
1.4203540945241362	0.8827685614014156
1.4234421042322745	0.8853377927079716
1.426322611536321	0.8877032902796369
1.4294460668867264	0.8902345184658718
1.4323620198330402	0.8925659921040237
1.4352206205254125	0.8948221147257112
1.4383221692641437	0.8972370913011801
1.4412162155987833	0.8994597602975987
1.4443532099797818	0.9018356544757155
1.4474328521068387	0.9041345096656986
1.450304991829804	0.90624861278385
1.4534200795991283	0.9085091268917291
1.456327664964361	0.9105887775799577
1.4594781983759526	0.91280935907445
1.4625713795336026	0.9149564657822999
1.465457058287161	0.9169301697961135
1.4685856850870784	0.9190381903262121
1.471506809482904	0.920976649281299
1.4743705816247883	0.922849316447295
1.4774773018130314	0.9248499767689694
1.4803765195971827	0.9266881935273003
1.483518685427693	0.9286492228845656
1.4866034990042618	0.9305430543918111
1.489480810176739	0.932281623943132
1.492601069395575	0.9341367771514115
1.4955138262103194	0.9358403659085026
1.4983692307711223	0.9374841530719401
1.501467583378284	0.93923857909025
1.5043584335813542	0.9408482596599331
1.5074922318307833	0.9425637062375849
1.5104185276761208	0.944138031856741
1.5132874712675168	0.9456558632394114
1.5163993629052717	0.9472737234499464
1.519303752138935	0.9487571278325178
1.5224510894189571	0.950335857034655
1.5255410744450377	0.9518569280521156
1.5284235570670268	0.9532502383552981
1.5315489877353747	0.9547332499962036
1.534466915999631	0.9560919489463588
1.5373274920099458	0.9573998875612226
1.5404310160666195	0.9587921737348918
1.5433270377192014	0.9600664636028178
1.5464660074181422	0.9614207095369514
1.5495476248631417	0.9627231609554621
1.5524217399040494	0.9639139471941125
1.555538802991316	0.9651794545568118
1.558448363674491	0.9663365572090022
1.561600872404025	0.9675641626467097
1.5646960288796172	0.9687432280537318
1.567583682951118	0.9698200290383318
1.5707142850689777	0.97096231531938
1.5736373847827458	0.9720055002848126
1.5765031322425724	0.9730064735703087
1.5796118277487579	0.9740681656265866
1.5825130208508518	0.9750365184913111
1.5856571619993045	0.9760616778693731
1.5887439508938157	0.9770437796991225
1.5916232373842354	0.9779382991061916
1.594745471921014	0.978884983122865
1.5976602040537007	0.9797470501326612
1.6005175839324461	0.9805719926728603
1.6036179118575504	0.9814446953256172
1.606510737378563	0.9822381678949315
1.6096465109459344	0.9830757843587072
1.6127249322593644	0.9838755283957099
1.6155958511687027	0.9846014157332261
1.6187097181244	0.9853671660880903
1.6216160826760055	0.986061827539799
1.62476539527397	0.9867928995410369
1.627857355617993	0.9874889527045234
1.6307418135579244	0.9881190901390259
1.6338692195442146	0.9887815591419872
1.6367891231264133	0.989380777865637
1.6396516744546705	0.9899503109816458
1.6427571738292865	0.9905483124786678
1.645655170799811	0.9910878845187185
1.6487961158166944	0.9916527515115778
1.6518797085796362	0.9921873288243017
1.6547557989384865	0.9926682729743718
1.6578748373436956	0.993170770566032
1.660786373344813	0.9936221061449712
1.663640557091989	0.9940480966637399
1.6667376888855239	0.9944921007791749
1.669627318274967	0.994889402434433
1.672759895710769	0.9953018092204154
1.6756849707424795	0.995669886321148
1.6785526935202484	0.9960149602843779
1.6816633643443761	0.9963717768747937
1.6845665327644124	0.9966885384640718
1.6877126492308074	0.997014279233498
1.690801413443261	0.9973165337626023
1.693682675251623	0.9975829763704342
1.6968068851063438	0.9978551525533299
1.6997235925569731	0.9980937035045425
1.702582947753661	0.998313143855297
1.7056852509967075	0.9985352524250057
1.7085800518356626	0.9987276673204125
1.7117178007209766	0.9989202307199236
1.714798197352349	0.9990932619520407
1.7176710915796298	0.9992404975386106
1.7207869338532695	0.9993849279325016
1.7236952737228175	0.9995055714752547
1.7268465616387243	0.9996210250579115
1.7299404973006898	0.9997191030388886
1.729985597820344	0.9997204216904303
1.7300306983399985	0.9997217371639476
1.730120899379307	0.9997243585790607
1.7303013014579238	0.9997295632966644
1.730662105615158	0.9997398204018284
1.7313837139296266	0.999759726254821
1.7328269305585635	0.9997971122220328
1.732875827141442	0.999798322380131
1.7329247237243206	0.9997995288431039
1.733022516890078	0.999801930686399
1.7332181032215925	0.9998066900614498
1.7336092758846218	0.9998160317178496
1.7343916212106798	0.9998340078744294
1.735956311862796	0.9998671412946231
1.736001966220611	0.9998680517947931
1.7360476205784257	0.999868959111446
1.736138929294055	0.9998707641964022
1.7363215467253137	0.9998743361883204
1.7366867815878315	0.9998813275833691
1.7374172513128667	0.9998947010030339
1.7374629056706814	0.999895509903319
1.737508560028496	0.9998963156376679
1.7375998687441254	0.999897917610749
1.7377824861753843	0.9999010835897985
1.738147721037902	0.9999072638022105
1.7388781907629371	0.9999190182255919
1.738922948991784	0.9999197122236101
1.7389677072206309	0.9999204031955856
1.7390572236783246	0.9999217760634684
1.739236256593712	0.999924485509377
1.739594322424487	0.9999297593570398
1.7403104540860368	0.9999397277972097
1.7403552123148835	0.9999403252170067
1.7403999705437305	0.9999409196272122
1.7404894870014243	0.9999420994209015
1.7406685199168117	0.9999444229157585
1.7410265857475866	0.9999489256502683
1.7417427174091367	0.9999573550167729
1.7417912717012078	0.999957898768475
1.7418398259932792	0.9999584389977789
1.7419369345774216	0.9999595088918038
1.7421311517457063	0.9999616064397991
1.7425195860822762	0.9999656327217142
1.7425681403743474	0.999966120193351
1.7426166946664186	0.9999666041530267
1.7427138032505611	0.9999675615391017
1.742908020418846	0.9999694341963885
1.743296454755416	0.9999730111973794
1.7433450090474871	0.9999734425557979
1.7433935633395583	0.9999738704126732
1.7434906719237009	0.9999747156243949
1.7436848890919858	0.9999763640579318
1.7440733234285555	0.999979493110978
1.744850192101695	0.9999850811247134
1.7448955041687024	0.999985379520989
1.7449408162357096	0.9999856748857973
1.7450314403697242	0.9999862565231201
1.7452126886377535	0.9999873834433309
1.7455751851738117	0.9999894919839136
1.745620497240819	0.9999897419398857
1.7456658093078263	0.9999899888728102
1.7457564334418407	0.9999904736716211
1.74593768170987	0.999991407015806
1.7463001782459284	0.9999931288081152
1.7463454903129358	0.9999933304583893
1.746390802379943	0.9999935290940212
1.7464814265139577	0.9999939173234573
1.746662674781987	0.9999946576297113
1.7467079868489943	0.9999948351775392
1.7467532989160015	0.9999950097149217
1.7468439230500161	0.9999953497604482
1.7470251713180451	0.9999959937492253
1.7470704833850523	0.9999961472281694
1.7471157954520597	0.9999962977008615
1.7472064195860741	0.9999965896295845
1.7473876678541034	0.9999971374350523
1.7474329799211108	0.999997266878645
1.747478291988118	0.9999973933201751
1.7475689161221326	0.9999976371991413
1.7477501643901618	0.9999980889553483
1.7477992725203935	0.9999982030944765
1.747848380650625	0.9999983137124389
1.7479465969110883	0.9999985243875283
1.74799570504132	0.9999986244459866
1.7480448131715516	0.9999987209859413
1.748143029432015	0.9999989035130012
1.748192137562247	0.999998989501437
1.7482412456924785	0.9999990719740304
1.7483394619529418	0.999999226374349
1.7483885700831734	0.9999992983034046
1.748437678213405	0.9999993667192775
1.7485358944738683	0.9999994930141334
1.7485850026040999	0.9999995508944459
1.7486341107343315	0.999999605264234
1.7486832188645631	0.9999996561241624
1.7487323269947948	0.9999997034748948
1.7487814351250264	0.9999997473170965
1.748830543255258	0.9999997876514307
1.7488796513854896	0.999999824478562
1.7489287595157215	0.9999998577991541
1.7489778676459533	0.9999998876138712
1.749026975776185	0.9999999139233774
1.7490760839064166	0.9999999367283361
1.7491251920366482	0.9999999560294107
1.7491743001668798	0.9999999718272656
1.7492234082971114	0.9999999841225637
1.749272516427343	0.9999999929159689
1.7493216245575747	0.9999999982081444
1.749419840818038	0.9999999982914591
1.7495180570785012	0.9999999843778138
1.7495671652087328	0.9999999721737887
1.7496162733389644	0.9999999564725123
1.749665381469196	0.9999999372746475
1.7497144895994279	0.9999999145808571
1.7497635977296597	0.9999998883918041
1.7498127058598913	0.9999998587081507
1.749861813990123	0.9999998255305592
1.7499109221203546	0.9999997888596927
1.7499600302505862	0.9999997486962129
1.7500091383808178	0.9999997050407823
1.750107354641281	0.9999996072567172
1.7501564627715127	0.9999995531294067
1.7502055709017443	0.9999994955127939
1.7503037871622076	0.9999993698143076
1.7503528952924392	0.9999993017337577
1.7504020034226708	0.9999992301665522
1.7505002196831343	0.9999990765748203
1.7505493278133661	0.9999989945516168
1.7505984359435978	0.9999989090444033
1.750696652204061	0.999998727580591
1.7508930847249875	0.999998322873935
1.7509412967262512	0.9999982150333638
1.7509895087275151	0.9999981038398602
1.7510859327300428	0.9999978713965556
1.751278780735098	0.9999973663022539
1.7513269927363617	0.9999972316557204
1.7513752047376256	0.9999970936612528
1.7514716287401533	0.9999968076310133
1.7516644767452085	0.9999961954227978
1.7517126887464722	0.999996034010273
1.7517609007477362	0.9999958692548078
1.7518573247502638	0.9999955297175518
1.752050172755319	0.9999948105552012
1.7524358687654296	0.9999932120187943
1.7524840807666933	0.9999929971940476
1.7525322927679572	0.9999927790363334
1.7526287167704848	0.999992332724494
1.75282156477554	0.9999914001326012
1.7532072607856506	0.9999893752153417
1.7532554727869143	0.9999891071377992
1.7533036847881782	0.9999888357372435
1.7534001087907058	0.9999882829695782
1.753592956795761	0.9999871375854295
1.7539786528058716	0.9999846875609736
1.7540236225820716	0.9999843880922241
1.7540685923582715	0.9999840857409812
1.7541585319106712	0.9999834723930294
1.7543384110154707	0.9999822111293519
1.7546981692250698	0.999979550443584
1.755417685644268	0.999973677339106
1.755462655420468	0.9999732858799728
1.755507625196668	0.9999728915544266
1.7555975647490676	0.9999720943061023
1.7557774438538671	0.9999704654345658
1.7561372020634662	0.9999670703042196
1.7568567184826642	0.9999597313919063
1.7569054843220884	0.99995920755922
1.7569542501615127	0.9999586803746585
1.757051781840361	0.9999576159524589
1.757246845198058	0.9999554469135943
1.7576369719134521	0.999950948200657
1.7584172253442398	0.9999413093741301
1.7584659911836642	0.9999406785971593
1.7585147570230883	0.9999400444886686
1.7586122887019369	0.9999387662796672
1.758807352059634	0.9999361699113533
1.7591974787750277	0.999930817515576
1.7599777322058157	0.9999194752231276
1.760023255820176	0.9999187872593691
1.7600687794345362	0.9999180964099926
1.7601598266632568	0.9999167060564439
1.760341921120698	0.9999138907445627
1.7607061100355805	0.9999081218168112
1.7614344878653456	0.9998960316657288
1.7628912435248756	0.9998696495315148
1.762935871010268	0.9998687951078646
1.7629804984956605	0.9998679379425988
1.7630697534664455	0.9998662153891438
1.7632482634080153	0.9998627374040083
1.763605283291155	0.9998556500285135
1.7643193230574348	0.9998409505173385
1.765747402589994	0.9998094593281451
1.7657958261386109	0.9998083427624511
1.7658442496872278	0.99980722300506
1.7659410967844613	0.9998049739176269
1.7661347909789287	0.9998004374692337
1.7665221793678634	0.9997912116148893
1.7672969561457326	0.9997721491673434
1.7688465097014712	0.9997315900315183
1.7717381144088569	0.9996472831393046
1.7748726671626014	0.9995433404516199
1.7777997175122542	0.9994346276573123
1.7806694156079657	0.9993172508783877
1.783782061750036	0.9991779976625736
1.7866872054880145	0.9990369515014792
1.789835297272352	0.9988721855869461
1.792926036802748	0.9986985039707822
1.7958092739290523	0.9985259689329393
1.7989354591017155	0.9983275701993968
1.8018541418702871	0.9981318338382658
1.8047154723849173	0.9979302152634209
1.8078197509459062	0.9977007176523135
1.8107165271028036	0.9974765837676229
1.8138562513060599	0.9972229126729012
1.8169386232553746	0.996963145939894
1.8198134928005978	0.9967114073226431
1.8229313103921798	0.9964282069413116
1.8258416255796703	0.9961544086087534
1.8286945885132193	0.9958772642933211
1.8317904994931271	0.9955668512765524
1.8346789080689434	0.9952682842932085
1.8378102646911185	0.9949349617407093
1.840734118909202	0.9946147870667486
1.843600620873344	0.9942926195235637
1.8467100708838449	0.9939340046049108
1.849612018490254	0.9935908493498502
1.852756914143022	0.993209854194285
1.8558444575418487	0.9928267112409994
1.8587244985365836	0.9924613032504475
1.8618474875776774	0.9920564465034671
1.8647629742146796	0.9916704984889642
1.8676211085977403	0.9912847518412466
1.8707221910271599	0.9908580493444706
1.8736157710524879	0.9904523357828897
1.8767522991241747	0.9900044257551017
1.87983147494192	0.9895565906380099
1.8827031483555738	0.9891317894681088
1.8858177698155865	0.9886633621603487
1.8887248888715076	0.9882190238335421
1.8918749559737875	0.9877299035084839
1.894967670822126	0.9872420592153397
1.8978528832663728	0.9867802282316301
1.9009810437569785	0.9862722868478667
1.9039017018434925	0.9857913519596901
1.9067650076760652	0.9853136809376084
1.9098712615549966	0.9847886584869029
1.9127700130298364	0.9842923955214039
1.915911712551035	0.9837477591013623
1.9189960598182922	0.9832063045185212
1.9218729046814578	0.982695328557449
1.9249926975909821	0.9821348081886946
1.927904988096415	0.9816056538188352
1.9307599263479063	0.981081457397125
1.9338578126457564	0.9805066246307217
1.936748196539515	0.9799647203463748
1.9398815284796325	0.9793712803779961
1.9428073580156584	0.9788116021852009
1.9456758352977428	0.9782577808059895
1.948787260626186	0.9776514148732443
1.9516911835505377	0.9770802747363453
1.9548380545212483	0.9764557588197207
1.9579275732380172	0.9758370545918025
1.9608095895506947	0.9752550079584763
1.963934553909731	0.9746186398799271
1.9668520158646756	0.9740196689191265
1.9697121255656789	0.9734279899004762
1.972815183313041	0.97278111088606
1.9757107386563113	0.9721729245799935
1.9788492420459405	0.9715088143303803
1.9819303931816283	0.9708519682764319
1.9848040419132245	0.9702350798827877
1.9879206386911794	0.969561447652764
1.9908297330650429	0.9689284265690029
1.9939817754852651	0.9682379981142941
1.9970764656515458	0.9675556149871213
1.999963653413735	0.9669150199008737
2.0030937892222833	0.9662162693400941
2.0060164226267396	0.9655599151554699
2.0088817037772544	0.9649128240358835
2.011989932974128	0.9642068858456336
2.01489065976691	0.9635444033287923
2.0180343346060505	0.9628225035025418
2.02112065719125	0.9621098667728639
2.023999477372358	0.9614417161782168
2.0271212455998247	0.9607135093066053
2.0300355114231996	0.96003032138419
2.032892424992633	0.9593574631672962
2.0359922866084252	0.9586239601474514
2.038884645820126	0.9579364001573434
2.042019953078186	0.9571877100100674
2.044947757932154	0.9564854567541428
2.0478182105321805	0.9557940956837897
2.050931611178566	0.9550410740832755
2.05383750942086	0.9543353428945878
2.0569863557095127	0.9535675135240809
2.060077849744224	0.9528105992383517
2.0629618413748436	0.9521018018674067
2.066088781051822	0.951330423091616
2.0690082183247087	0.9506075890656203
2.0718703033436543	0.9498965266547018
2.0749753364089587	0.9491224414933266
2.0778728670701714	0.9483976366206339
2.081013345777743	0.9476094446881662
2.084096472231373	0.9468330575634925
2.086972096280911	0.946106660703682
2.090090668376808	0.9453164790917639
2.093001738068614	0.9445766554790258
2.095855455506478	0.9438493729296253
2.098952120990701	0.9430579449305951
2.1018412840708325	0.9423175031757863
2.1049733951973226	0.9415126181057625
2.1078980039197215	0.9407590557819789
2.110765260388179	0.9400184382503176
2.113875464902995	0.9392130626861882
2.1167781670137193	0.9384595816744622
2.1199238171708026	0.9376410824864627
2.1230121150739443	0.9368355780932417
2.1258929105729947	0.9360825162055888
2.129016654118404	0.9352641604620701
2.1319328952597214	0.9344985315528771
2.1347917841470974	0.9337464667815127
2.137893621080832	0.9329288626034281
2.140787955610475	0.9321644641056406
2.143925238186477	0.9313343230585365
2.147005168508538	0.9305178034409434
2.149877596426507	0.9297549457892702
2.1529929723908348	0.9289261361731397
2.155900845951071	0.928151225568244
2.159051667557666	0.9273101927892212
2.1621451369103193	0.9264831148277658
2.1650311038588814	0.9257103428030311
2.1681600188538024	0.9248712780484439
2.1710814314446316	0.9240867309449801
2.1739454917815193	0.9233165626821702
2.177052500164766	0.9224799552565113
2.179952006143921	0.9216982144942899
2.183094460169435	0.9208499129806251
2.1861795619410076	0.9200160598398096
2.1890571613084884	0.9192374013721223
2.192177708722328	0.9183920679838646
2.195090753732076	0.9176021002689301
2.1979464464878826	0.9168269234670853
2.201045087290048	0.9159849783238094
2.203936225688122	0.9151986755383956
2.207070312132555	0.9143455265265651
2.2099968961728957	0.9135481693531271
2.212866127959295	0.9127658163913573
2.2159783077920534	0.9119165547314054
2.2188829852207204	0.911123322853454
2.222030610695746	0.9102631297855517
2.2251208839168304	0.9094180202329913
2.228003654733823	0.908629158860088
2.2311293735971742	0.9077733026439921
2.2340475900564343	0.9069738091574472
2.2369084542617528	0.9061896287512617
2.24001226651343	0.9053384358780416
2.2429085763610157	0.904543781758925
2.24604783425496	0.9036820996656927
2.249129739894963	0.9028358137824833
2.2520041431308746	0.9020462241665399
2.255121494413145	0.9011896156495743
2.2580313432913237	0.9003897865327958
2.2611841402158612	0.8995229449566193
2.264279584886457	0.8986716634673965
2.2671675271529614	0.897877285418849
2.2702984174658245	0.8970159297603051
2.2732218053745963	0.8962115434839912
2.2760878410294265	0.8954228495766405
2.2791968247306156	0.8945672248495576
2.282098306027713	0.893768659027923
2.285242735371169	0.8929031999003734
2.2883298124606837	0.8920535230541218
2.291209387146107	0.8912609774077652
2.294331909877889	0.8904016090877225
2.2972469302055796	0.8895994112003729
2.3001045982793284	0.8888130744197316
2.303205214399436	0.8879599952649522
2.3060983281154526	0.8871641288931216
2.309234389877828	0.886301585306364
2.3123130993862615	0.885454995096165
2.3151843064906035	0.8846656436699846
2.3182984616413043	0.8838097174455672
2.3212051143879133	0.8830110453442175
2.324354715180881	0.882145880404353
2.327446963719908	0.8812967564376906
2.330331709854843	0.880504886681417
2.333459404036137	0.8796466461689811
2.336379595813339	0.8788456618894568
2.3392424353365997	0.8780607229344611
2.342348222906219	0.8772095417990139
2.3452465080717473	0.876415593248224
2.3483877412836343	0.8755555074212857
2.3514716222415797	0.8747115636230479
2.3543480007954334	0.8739248135212659
2.357467327395646	0.8730720744992868
2.360379151591767	0.8722765110727592
2.363233623533947	0.8714970537478465
2.3663310435224854	0.8706517605991126
2.369220961106932	0.8698635840136542
2.3723538267377378	0.8690096967485208
2.3752791899644516	0.8682128967956114
2.3781472009372244	0.8674322297414119
2.381258159956356	0.8665860204495467
2.384161616571396	0.8657968194971647
2.3873080212327946	0.8649422140401133
2.390397073640252	0.8641038413918963
2.393278623643617	0.8633223838877362
2.3964031216933415	0.862475708037241
2.3993201173389744	0.8616859012310325
2.402179760730666	0.8609122352663237
2.405282352168716	0.8600735394239689
2.4081774412026746	0.8592916041336429
2.411315478282992	0.858444793237493
2.4143961631093678	0.8576142237689883
2.4172693455316523	0.8568402928151277
2.4203854760002956	0.8560016912054702
2.4232941040648472	0.8552196671126258
2.4264456801757577	0.8543731372825715
2.4295399040327266	0.8535428491004563
2.432426625485604	0.852768999560081
2.4355562949848406	0.8519308616027875
2.4384784620799853	0.8511490926247669
2.4413432769211885	0.8503834261644638
2.4444510398087504	0.8495536888483145
2.4473513002922207	0.848780170533019
2.4504945088220498	0.8479427595965764
2.4535803650979378	0.8471215534832632
2.456458718969734	0.8463564037284143
2.459580020887889	0.8455275936971163
2.4624938204019524	0.8447547580786436
2.465350267662074	0.8439979635649716
2.468449662968555	0.8431777402335068
2.471341555870944	0.8424133199673864
2.4744763968196923	0.8415856606052844
2.4774037353643488	0.8408137151927706
2.4802737216550637	0.8400577730786138
2.4833866559921374	0.8392388327921142
2.48629208792512	0.8384754223595167
2.489440467904461	0.8376492112386164
2.4925314956298608	0.8368391066565192
2.4954150209511687	0.8360843359743767
2.4985414943188355	0.835267018813935
2.5014604652824106	0.8345049364112029
2.5043220839920446	0.8337587624061336
2.5074266507480374	0.8329502936954732
2.5103237150999385	0.8321968583083733
2.5134637274981984	0.8313813346753666
2.5165463876425167	0.8305818223010952
2.5194215453827433	0.8298371304773892
2.5225396511693288	0.8290306145878337
2.525450254551823	0.8282788114069302
2.5283035056803755	0.8275428039271212
2.531399704855287	0.82674523328573
2.5342884016261067	0.8260021589369156
2.5374200464432852	0.8251977354443479
2.5403441888563725	0.8244476950649509
2.543210979015518	0.8237133855732708
2.5463207172210227	0.8229179946436045
2.5492229530224355	0.8221767609662045
2.552368136870207	0.8213746654442503
2.555455968464037	0.8205884036619537
2.558336297653776	0.8198560626251997
2.5614595748898736	0.8190631386346638
2.5643753497218795	0.8183240152812467
2.567233772299944	0.8176004855534938
2.570335142924367	0.8168166473391216
2.5732290111446985	0.8160863720766776
2.5763658274113888	0.8152960135262742
2.579445291424138	0.8145213506522548
2.5823172530327954	0.8138000028378887
2.5854321626878116	0.8130188566789853
2.588339569938736	0.8122908995740687
2.5914899252360195	0.8115033738349539
2.5945829282793613	0.8107314654302912
2.597468428918612	0.8100124905227708
2.600596877604221	0.8092342370466281
2.603517823885739	0.8085087871016807
2.606381417913315	0.8077986946418592
2.60948795998725	0.8070296083055312
2.6123869996570934	0.8063130708608011
2.615528987373296	0.8055377731730794
2.6186136228355568	0.8047779343015193
2.621490755893726	0.8040703800775799
2.624610836998254	0.8033043597721673
2.62752341569869	0.8025904896420489
2.6303786421451854	0.8018918094544191
2.6334768166380393	0.8011349514763627
2.6363674887268016	0.8004299815148124
2.6395011088619227	0.7996670703935349
2.642427226592952	0.7989559096430722
2.64529599207004	0.7982598452604148
2.6484077055934865	0.7975061316794331
2.651311916712842	0.7968039007632841
2.654459075878556	0.7960442602850528
2.6575488827903286	0.7952998164294452
2.6604311872980095	0.7946065784808162
2.6635564398520493	0.7938562315117239
2.6664741900019977	0.7931569494854999
2.6693345878980046	0.7924725822088912
2.6724379338403703	0.791731399912113
2.6753337773786443	0.7910410094451006
2.678472568963277	0.7902940453055015
2.6815540082939684	0.7895620949079044
2.6844279452205684	0.7888806545145454
2.687544830193527	0.7881429425256722
2.6904542127623943	0.7874555969378725
2.69360654337762	0.7867122233818288
2.6967015217389045	0.7859837613881009
2.699588997696097	0.7853053796824762
2.7027194216996486	0.7845712745797148
2.705642343299109	0.7838871039344424
2.7085079126446274	0.7832175532318537
2.711616430036505	0.7824925766257547
2.7145174450242906	0.7818172533133243
2.717661408058435	0.7810867483386386
2.7207480188386386	0.7803709607929044
2.7236271272147503	0.7797045371482964
2.726749183637221	0.7789832366768514
2.7296637376555997	0.7783111525588448
2.732520939420037	0.7776534908083265
2.735621089230833	0.7769412497228422
2.738513736637538	0.7762779412547922
2.7416493320906015	0.7755602977207023
2.7447275752897236	0.774857172612609
2.747598316084754	0.7742026884468322
2.750712004926143	0.7734941736426967
2.7536181913634405	0.7728341510312206
2.756767325847097	0.7721203433468866
2.759859108076812	0.7714209434220736
2.7627433879024355	0.770769741238113
2.7658706157744177	0.7700650597501719
2.7687903412423083	0.7694084258018441
2.7716527144562573	0.7687658992339711
2.7747580357165655	0.7680701914370519
2.777655854572782	0.7674222433258118
2.7807966214753574	0.7667213587514241
2.7838800361239913	0.766034675815857
2.7867559483685334	0.7653954571953615
2.7898748086594343	0.7647036065177044
2.792786166546244	0.7640590694552518
2.795640172179112	0.7634284326494285
2.798737125858339	0.7627454603353593
2.801626577133474	0.7621095133612407
2.804758976454968	0.7614214744144555
2.8076838733723704	0.7607803090477562
2.8105514180358315	0.7601529299417671
2.8136619107456515	0.759473756095252
2.81656490105138	0.7588411657992968
2.819710839403467	0.7581570248520682
2.8227994255016124	0.7574867624889402
2.8256805091956663	0.7568627865199189
2.828804540936079	0.7561875629264065
2.8317210702724003	0.755558474060508
2.83458024735478	0.7549429604552667
2.8376823724835187	0.7542764941888498
2.8405769952081656	0.7536558732443384
2.8437145659791714	0.7529845418849087
2.846794784496236	0.7523268765241508
2.849667500609209	0.7517147601812812
2.8527831647685407	0.7510522338919622
2.8556913265237807	0.75043510536983
2.8588424363253795	0.74976780932109
2.8619361938730368	0.7491140615796771
2.8648224490166028	0.7485054142619851
2.8679516522065276	0.7478468999135681
2.8708733529923607	0.7472333341790985
2.8737377015242522	0.7466330131351339
2.8768449981025026	0.7459831173561877
2.8797447922766612	0.7453778811176492
2.8828875344971787	0.7447233102106642
2.885972924463755	0.7440820726361083
2.8888508120262397	0.7434851989762745
2.891971647635083	0.7428392880011184
2.894884980839835	0.7422375899932843
2.897740961790645	0.7416489234220793
2.9008398907878146	0.7410115086432016
2.9037313173808923	0.7404180197302656
2.906865692020329	0.7397760200738821
2.9097925642556737	0.739177795021501
2.912662084237077	0.7385924844942503
2.915774552264839	0.7379589519906677
2.91867951788851	0.7373689065677667
2.9218274315585395	0.7367308763464117
2.9249179929746276	0.7361058471397645
2.927801051986624	0.7355240112590804
2.930927059044979	0.7348944840058304
2.9338455636992427	0.7343080000493862
2.936706716099565	0.7337342170432383
2.939810816546246	0.7331130278015727
2.9427074145888357	0.7325345969546756
2.945846960677784	0.7319089940829945
2.9489291545127907	0.7312961770146025
2.9518038459437057	0.7307258273906164
2.95492148542098	0.730108595330387
2.9578316224941625	0.7295336821092016
2.960984707613704	0.7289121201257308
2.9640804404793037	0.7283032251146686
2.966968670940812	0.7277363580763411
2.9700998494486788	0.727123131066157
2.9730235255524544	0.7265517834422347
2.9758898494022885	0.7259928056073977
2.9789991212984814	0.7253877483042864
2.9819008907905826	0.7248242886110721
2.9850456083290426	0.7242149798612134
2.988132973613561	0.7236181235353184
2.9910128364939883	0.7230625772820329
2.9941356474207743	0.722461466591886
2.9970509559434686	0.7219015190827315
2.99709703470993	0.7218926781238278
2.9971431134763913	0.7218838374590613
2.9972352710093144	0.7218661570119131
2.99741958607516	0.7218307996469812
2.9977882162068505	0.7217600990331634
2.998525476470233	0.7216187542584138
2.998571555236694	0.7216099227087613
2.9986176340031556	0.7216010914530439
2.9987097915360783	0.7215834298233877
2.9988941066019237	0.721548110091018
2.999262736733615	0.7214774847326263
2.9993088155000764	0.7214686578851744
2.9993548942665376	0.7214598313315559
2.9994470517994607	0.721442179105795
2.999631366865306	0.7214068781799994
2.999677445631767	0.7213980536830399
2.9997235243982288	0.7213892294798634
2.9998156819311514	0.7213715819548341
2.9998617606976126	0.721362758632969
2.999907839464074	0.7213539356048612
2.9999539182305357	0.721345112870505
2.999999996996997	0.7213362904298938

==> file22.dat <==
1.0003334444814938e-9	0.2
0.00001503418950392302	0.24029728163526173
0.000030067378674401557	0.8964895923218263
0.0000451005678448801	0.2998478802432751
0.00006013375701535863	0.2033865336488277
0.00007516694618583716	0.9299999192282797
0.0000902001353563157	0.20000034601425415
0.00010523332452679423	0.5122165052459838
0.00012026651369727278	0.9979706968162287
0.00013529970286775133	0.6003378525825914
0.00015033289203822986	0.2693195347061936
0.0001653660812087084	0.4103949604232249
0.00018039927037918693	0.20001058081642553
0.00019543245954966546	0.20001097575246185
0.00021046564872014402	0.24526889749381225
0.00022549883789062255	0.3302610850180512
0.0002405320270611011	0.4498497402651733
0.00025556521623157965	0.20000890770678847
0.00027059840540205816	0.708466023986912
0.00028563159457253666	0.20000738779411345
0.0003006647837430152	0.8974724156888633
0.0003156979729134938	0.9538292686006209
0.0003307311620839723	0.7975561278383473
0.0003457643512544508	0.2980720828844454
0.00036079754042492936	0.9962447857481298
0.0003758307295954079	0.9808025370516789
0.0003908639187658864	0.20000359846113805
0.00040589710793636493	0.3675962649298378
0.0004209302971068435	0.8915737713159537
0.00043596348627732205	0.9850860287180474
0.0004509966754478006	0.817540536088412
0.0004660298646182792	0.930357192081485
0.0004810630537887577	0.7435774452285416
0.0004960962429592362	0.20284399819104215
0.0005111294321297147	0.2000016771492148
0.0005261626213001933	0.6424038258366854
0.0005411958104706719	0.6122052375239367
0.0005562289996411504	0.234667529546733
0.000571262188811629	0.20000118956940593
0.0005862953779821076	0.20000109585584364
0.000601328567152586	0.509797303601068
0.0006163617563230645	0.20000292629701144
0.000631394945493543	0.4687630560236146
0.0006464281346640216	0.26082791669888916
0.0006614613238345001	0.2823888118767541
0.0006764945130049787	0.4178832109739459
0.0006915277021754573	0.8567235465680526
0.0007065608913459358	0.20585050194149251
0.0007215940805164143	0.377568805582308
0.0007366272696868927	0.6572980383431669
0.0007516604588573713	0.3554485650291106
0.0007666936480278498	0.20000045423709545
0.0007817268371983284	0.20000042533026754
0.000796760026368807	0.46620789867701246
0.0008117932155392855	0.21443013924276833
0.0008268264047097641	0.23713822926764871
0.0008418595938802426	0.3061005986039067
0.0008568927830507212	0.2000003107495677
0.0008719259722211998	0.36085968472583974
0.0008869591613916783	0.20023101253144074
0.0009019923505621568	0.2834429695063631
0.0009170255397326352	0.2002029828104441
0.0009320587289031138	0.490624113677228
0.0009470919180735924	0.27019676786775676
0.0009621251072440709	0.6055542886981721
0.0009784228069717794	0.3043450568861339
0.0009947205066994876	0.9933974293890062
0.0010110182064271961	0.38692639214466634
0.0010273159061549046	0.7312441575681211
0.001043613605882613	0.23983225581009113
0.0010599113056103215	0.5985213102057377
0.00107620900533803	0.22656906360749024
0.0010925067050657385	0.735070656535472
0.001108804404793447	0.2518292676242913
0.0011251021045211554	0.45968945603063194
0.0011413998042488639	0.6755786313231504
0.0011576975039765723	0.5937833877954554
0.0011739952037042808	0.35888724238989494
0.0011902929034319893	0.8492089774985662
0.0012065906031596978	0.2921348394123425
0.0012228883028874062	0.935940792589978
0.0012391860026151147	0.5070787793545112
0.0012554837023428232	0.7144058680617017
0.0012717814020705316	0.7940485113996845
0.0012880791017982401	0.2038882289128605
0.0013043768015259486	0.4335532321561326
0.001320674501253657	0.9244367113506512
0.0013369722009813655	0.9068683100731907
0.001353269900709074	0.3867669369437702
0.0013695676004367825	0.20581870892050877
0.001385865300164491	0.8803721476798327
0.0014021629998921994	0.3682828560751024
0.0014184606996199079	0.2000599475630545
0.0014347583993476163	0.20013690930899986
0.0014510560990753248	0.20009897154973477
0.0014673537988030333	0.3652119617407202
0.0014836514985307418	0.936118681099824
0.0014999491982584502	0.2000067529667119
0.0015162468979861587	0.8830696681216733
0.0015325445977138672	0.47050178889406163
0.0015488422974415756	0.20238012115072085
0.001565139997169284	0.20000758298988677
0.0015814376968969926	0.2000000666808726
0.001597735396624701	0.2100300414881293
0.0016140330963524095	0.6107799425334001
0.001630330796080118	0.768463391202213
0.0016466284958078265	0.2000712810501531
0.001662926195535535	0.9921165446593716
0.0016792238952632434	0.20767434990824613
0.0016955215949909519	0.36357605547162397
0.0017118192947186603	0.9978289572377271
0.0017281169944463688	0.6666963604465052
0.0017444146941740773	0.38315114604588757
0.0017607123939017858	0.3395274603597982
0.0017770100936294942	0.47584396285312797
0.0017933077933572027	0.864688022949533
0.0018096054930849112	0.8555767328690227
0.0018259031928126196	0.22407671794702028
0.001842200892540328	0.2843847014383903
0.0018584985922680366	0.887307971329285
0.001874796291995745	0.20028771318062677
0.0018910939917234535	0.9414212946283875
0.001907391691451162	0.22578540901428248
0.0019236893911788705	0.34301529881077714
0.001939987090906579	0.9825402482212948
0.001956284790634287	0.3196714558832862
0.001972582490361996	0.20000338353348035
0.0019888801900897046	0.22128122605741618
0.002005177889817413	0.34856973503932726
0.0020203955685918476	0.20217563894314894
0.0020356132473662828	0.21654914541812673
0.002050830926140718	0.7443441126008437
0.0020660486049151527	0.7299012779751892
0.0020812662836895875	0.20017482945521642
0.0020964839624640222	0.6043987188054644
0.002111701641238457	0.4951777238980233
0.002126919320012892	0.23315223102946936
0.0021421369987873274	0.8010478207214629
0.002157354677561762	0.21692457932214199
0.002172572356336197	0.6550593879197151
0.0021877900351106316	0.37543139886263227
0.0022030077138850664	0.2355303413801887
0.0022182253926595016	0.9981886367822059
0.0022334430714339368	0.24563363477068628
0.0022486607502083715	0.22152414448647342
0.0022638784289828063	0.8467768804368625
0.002279096107757241	0.7635245937421417
0.002294313786531676	0.24733654138426112
0.002309531465306111	0.20000127007443616
0.002324749144080546	0.24143470251246854
0.002339966822854981	0.47429174876132074
0.0023551845016294157	0.7646032615574904
0.0023704021804038505	0.9333934257435352
0.0023856198591782852	0.9880146861285912
0.0024008375379527204	0.9964570482470605
0.0024160552167271556	0.98795762736614
0.0024312728955015904	0.9350010931983411
0.002446490574276025	0.775866098402921
0.00246170825305046	0.5020161320006895
0.0024769259318248946	0.2624420003448223
0.00249214361059933	0.20030707622386823
0.002507361289373765	0.21073066425846623
0.0025225789681481998	0.5058689443709012
0.0025377966469226345	0.9974872838188817
0.0025530143256970693	0.517352097765713
0.002568232004471504	0.20047551541418593
0.0025834496832459392	0.31790959146779196
0.0025986673620203744	0.9997037008836724
0.002613885040794809	0.29778488191771396
0.002629102719569244	0.21526873240508215
0.0026443203983436787	0.9787677016532534
0.0026595380771181135	0.2608475868032539
0.0026747557558925487	0.3014467773006829
0.002689973434666984	0.8507365680908802
0.0027051911134414186	0.20000696081276087
0.0027204087922158534	0.9626925260041267
0.002735626470990288	0.20675916022712013
0.002750844149764723	0.7679420929003106
0.002766061828539158	0.22984231655072868
0.0027812795073135933	0.7259723568920521
0.002796497186088028	0.21731651365490856
0.0028117148648624628	0.8769559489926
0.0028269325436368975	0.20023067030792685
0.0028421502224113323	0.9911866670712911
0.0028573679011857675	0.20856277632502485
0.0028725855799602027	0.5432247868584704
0.0028878032587346374	0.575096219599911
0.002903020937509072	0.20133655071836254
0.002918238616283507	0.9162411324960602
0.0029334562950579417	0.34853689999232657
0.002948673973832377	0.20872415080038564
0.002963891652606812	0.9124301754595096
0.002979109331381247	0.45538518498545577
0.0029940284997059096	0.200000015037896
0.003008947668030572	0.40184341379631694
0.0030238668363552343	0.9991845119211157
0.003038786004679897	0.4741134482193301
0.0030537051730045593	0.20095016302837979
0.0030686243413292217	0.2312062324006076
0.0030835435096538844	0.6748237433287118
0.0030984626779785467	0.9911002386327376
0.003113381846303209	0.5574576387277154
0.003128301014627872	0.22946846045089445
0.003143220182952534	0.20000004796218454
0.0031581393512771965	0.22879241732586264
0.0031730585196018592	0.45668490672616535
0.0031879776879265216	0.8224397602732266
0.003202896856251184	0.9996389371793305
0.0032178160245758466	0.8759226895110835
0.0032327351929005094	0.6125129827795561
0.0032476543612251717	0.38860349733828264
0.003262573529549834	0.2644036264863031
0.003277492697874497	0.21561208373574897
0.0032924118661991596	0.20233042470831017
0.003307331034523822	0.2001413445980345
0.0033222502028484842	0.20000036086426087
0.003337169371173147	0.20000117506110043
0.0033520885394978097	0.20001612412333653
0.003367007707822472	0.2000204448336434
0.0033819268761471344	0.2000040710618888
0.003396846044471797	0.2000000001230875
0.0034117652127964595	0.20003528891166156
0.003426684381121122	0.20094217953997565
0.0034416035494457846	0.20758992585317168
0.003456522717770447	0.23484986036528857
0.003471441886095109	0.3114047357705876
0.003486361054419772	0.46862464705149326
0.0035012802227444343	0.7028561559203281
0.0035161993910690966	0.9289313183212123
0.0035311185593937594	0.992792051354172
0.0035460377277184217	0.8012645359931
0.003560956896043084	0.4707270022610816
0.0035758760643677468	0.24679022911271942
0.0035907952326924095	0.20028309980339254
0.003605714401017072	0.20359151679870388
0.003620633569341734	0.3274550801509364
0.003635552737666397	0.7334175026626143
0.0036504719059910597	0.9990958187397807
0.003665391074315722	0.6621125810102151
0.0036803102426403844	0.2593919911756341
0.003695229410965047	0.20000008872103978
0.00371014857928971	0.25357213816423735
0.003725067747614372	0.7111749026513897
0.0037399869159390345	0.9738569776132175
0.0037549060842636973	0.43606945371647615
0.0037698252525883596	0.20113335144108954
0.003784744420913022	0.23056508391101752
0.0037996635892376847	0.7359497475820088
0.003814582757562347	0.9036544993272742
0.0038295019258870093	0.2850344466669113
0.003844421094211672	0.20017716929700186
0.0038593402625363344	0.47389917015734256
0.0038742594308609967	0.992796869250153
0.0038891785991856595	0.3500477907088928
0.003904097767510322	0.20004160895038778
0.003919016935834984	0.5070875557822195
0.003933936104159647	0.9527412361441924
0.00395011978304154	0.3607480780169356
0.003966303461923432	0.20000505089282028
0.003982487140805324	0.3091541093098269
0.003998670819687217	0.9413942300340328
0.00401485449856911	0.6244460174249081
0.004031038177451002	0.20353118511803903
0.004047221856332894	0.24883984014726784
0.0040634055352147865	0.904452441158576
0.004079589214096679	0.6045343263323377
0.004095772892978571	0.20060600997363612
0.0041119565718604634	0.3301546308521469
0.004128140250742356	0.9998426152898671
0.004144323929624249	0.3314989958466725
0.004160507608506141	0.20174146185615474
0.004176691287388033	0.7483145804034557
0.004192874966269926	0.6593574705712462
0.004209058645151819	0.20007009176244753
0.004225242324033711	0.48148429716313323
0.004241426002915603	0.865652143812925
0.004257609681797496	0.20354946383490652
0.004273793360679389	0.383247264789234
0.004289977039561281	0.9161527270005708
0.004306160718443173	0.20465329879165073
0.004322344397325066	0.4058065907779518
0.004338528076206959	0.8583249666973931
0.004354711755088851	0.20049078488835526
0.004370895433970743	0.5604405227291439
0.0043870791128526355	0.651140716633317
0.004403262791734528	0.2000782088116091
0.0044194464706164205	0.8591260612806881
0.0044356301494983125	0.33947002994847725
0.004451813828380205	0.23885442296854675
0.004467997507262098	0.9760117538852173
0.00448418118614399	0.20209702178551492
0.004500364865025882	0.6061525230134693
0.004516548543907775	0.49156366638727605
0.004532732222789668	0.21375079950795747
0.00454891590167156	0.9914063843303436
0.004565099580553452	0.2015208026726487
0.004581283259435345	0.6941002314183629
0.004597466938317238	0.36450688453786184
0.00461365061719913	0.2753237335178018
0.004629834296081022	0.8184882576423297
0.004646017974962915	0.20026414777597845
0.004662201653844808	0.9917379220563416
0.0046783853327267	0.20387315966735461
0.004694569011608592	0.7262374501817046
0.004710752690490485	0.2913813747899632
0.0047269363693723775	0.40501208746731127
0.0047431200482542695	0.5265515567793184
0.0047593037271361615	0.2452273808909506
0.004775487406018054	0.7896425628216334
0.004791671084899947	0.20424861874627018
0.004807854763781839	0.9536108968591024
0.004824038442663731	0.2000371749350104
0.004840222121545624	0.9999740526810902
0.004856405800427517	0.2000130627819564
0.004872589479309409	0.9770978366698273
0.004888773158191301	0.2006012951681144
0.004904956837073194	0.9371027408919723
0.004921140515955086	0.20203101713670826
0.004937324194836978	0.9116728313770711
0.004953507873718871	0.2027519701635641
0.004969691552600763	0.9133423244728661
0.004984795210529382	0.2001556885172037
0.004999898868458001	0.9998310959329508
0.005015002526386619	0.20037445969102752
0.005030106184315238	0.8716226875728972
0.005045209842243856	0.2281807020365025
0.005060313500172476	0.5600543888851295
0.005075417158101095	0.39755726820506987
0.005090520816029714	0.2855865474874499
0.005105624473958332	0.7551158562840066
0.005120728131886952	0.20198080927778939
0.005135831789815571	0.9993040612271904
0.0051509354477441895	0.2010446131270281
0.005166039105672808	0.7646758445391244
0.0051811427636014274	0.30134789458844224
0.005196246421530047	0.3350578499770187
0.005211350079458665	0.7235664813432994
0.005226453737387284	0.20127517561686067
0.005241557395315903	0.9947075930580361
0.005256661053244523	0.20820731278012655
0.005271764711173141	0.5735798142616931
0.00528686836910176	0.48122849353283653
0.005301972027030378	0.21899948481290427
0.005317075684958997	0.9816517399181777
0.005332179342887616	0.20113766040635683
0.0053472830008162355	0.668662159595208
0.005362386658744854	0.4311258969206801
0.0053774903166734726	0.2228211009779486
0.005392593974602091	0.9864961652600128
0.00540769763253071	0.2028160765336646
0.005422801290459329	0.5801982396711074
0.005437904948387948	0.5433155071521695
0.005453008606316567	0.2039929403022306
0.005468112264245185	0.9852641582072628
0.005483215922173805	0.23321987088615553
0.005498319580102424	0.35389888154517435
0.005513423238031043	0.8330985759343573
0.005528526895959661	0.20000624878743403
0.00554363055388828	0.7249844594912648
0.005558734211816898	0.4596506710044165
0.005573837869745518	0.20648374339671116
0.005588941527674137	0.9800469859610351
0.005604045185602756	0.2542282410885773
0.005619148843531374	0.284169624325993
0.005634252501459993	0.954637124390127
0.005649356159388611	0.2041169759218248
0.0056644598173172305	0.4566966885807957
0.00567956347524585	0.7772433334351808
0.0056946671331744685	0.20001106373510097
0.005709770791103087	0.6470914864453212
0.005724874449031706	0.5986310922242023
0.005739978106960326	0.20006807051382547
0.005755081764888944	0.7887624304622646
0.005770185422817563	0.47763481953901565
0.005785289080746181	0.20128935877885878
0.0058003927386748	0.868045709741314
0.005815496396603419	0.41450799854851034
0.005830600054532039	0.20332915435433924
0.005845703712460657	0.8981542880872052
0.005860807370389276	0.3966115213896849
0.005875911028317894	0.20363124394779436
0.005891014686246513	0.8903185331561224
0.005906118344175132	0.41815969114163765
0.0059212220021037515	0.20181992247792482
0.00593632566003237	0.842499366957855
0.005952693828518219	0.4090381670813808
0.005969061997004067	0.20607666433542984
0.005985430165489917	0.9490738186008332
0.0060017983339757655	0.31736950682982973
0.006018166502461614	0.2203984197792409
0.006034534670947464	0.9879246215295311
0.006050902839433312	0.27719382733766046
0.006067271007919161	0.23360805022035117
0.00608363917640501	0.9966678278457677
0.006100007344890858	0.26650893620058824
0.006116375513376707	0.23559429042846244
0.0061327436818625555	0.9951415765889788
0.006149111850348404	0.2780583961026723
0.006165480018834253	0.22509401689569764
0.006181848187320102	0.979275641730064
0.006198216355805951	0.31814737145932614
0.0062145845242918	0.21018876418152932
0.006230952692777649	0.9241344472430358
0.006247320861263498	0.4056535315634404
0.0062636890297493465	0.2013218587145449
0.006280057198235195	0.7973321203950435
0.006296425366721044	0.5635717711728825
0.006312793535206892	0.20000006238139126
0.006329161703692741	0.5924756248565475
0.00634552987217859	0.7847684441725757
0.006361898040664438	0.2016636927970724
0.006378266209150288	0.36882196132060163
0.0063946343776361365	0.9737585087378312
0.006411002546121985	0.23974686267475206
0.006427370714607835	0.22950085378742102
0.006443738883093683	0.951334433322087
0.006460107051579532	0.42161943484715114
0.006476475220065381	0.20016033893008542
0.006492843388551229	0.6483186121069064
0.006509211557037078	0.7792241751954267
0.0065255797255229266	0.2033559650219388
0.006541947894008775	0.31022343269720165
0.006558316062494624	0.9999028272492204
0.006574684230980473	0.3221257515134963
0.006591052399466322	0.20193606601916114
0.006607420567952171	0.7231661009810992
0.00662378873643802	0.7387807276341237
0.006640156904923869	0.20289899969136235
0.0066565250734097175	0.29817565120753564
0.006672893241895566	0.9941660448934103
0.006689261410381415	0.37916396193658125
0.006705629578867263	0.20011519597698932
0.006721997747353112	0.5743824809414605
0.006738365915838961	0.8954472341861579
0.006754734084324809	0.22909272251375007
0.006771102252810659	0.2183519691310406
0.0067874704212965075	0.8464775292080701
0.006803838589782356	0.653781209244831
0.006820206758268206	0.20155121377672025
0.006836574926754054	0.2932310008741245
0.006852943095239903	0.9789281645282844
0.006869311263725752	0.46274105181745945
0.0068856794322116	0.20000123147758264
0.006902047600697449	0.3991847725921792
0.006918415769183298	0.9986262222088392
0.006934783937669146	0.3579371169930709
0.006951152106154995	0.2000301815176777
0.006967520274640844	0.4848419554138305
0.006983888443126693	0.9799953441777213
0.00699995810116277	0.32268658024340324
0.0070160277591988455	0.20008777553869372
0.007032097417234922	0.4800988464957124
0.007048167075270999	0.9902134430141842
0.0070642367333070746	0.3542317544911717
0.007080306391343151	0.20000209770035787
0.007096376049379228	0.4129748670710706
0.007112445707415304	0.9997788343435081
0.00712851536545138	0.4357448623931086
0.007144585023487457	0.20002864288784297
0.007160654681523533	0.3190026947376956
0.007176724339559609	0.9615623857667702
0.007192793997595686	0.5872858158955045
0.007208863655631762	0.20295237516743558
0.0072249333136678385	0.23784995185778335
0.007241002971703915	0.8187176344609997
0.007257072629739992	0.8015179199845588
0.007273142287776068	0.23449536078284436
0.007289211945812144	0.2029129637961055
0.007305281603848221	0.5666886013107563
0.0073213512618842975	0.9806421619371579
0.007337420919920373	0.37149720293377053
0.00735349057795645	0.20000196608937382
0.0073695602359925266	0.31661636176642105
0.007385629894028603	0.9368157577568277
0.00740169955206468	0.677178336635289
0.007417769210100756	0.21467138178371215
0.007433838868136832	0.20752135320354387
0.007449908526172909	0.6084888984630183
0.007465978184208985	0.9757438429614518
0.007482047842245061	0.3819469501674677
0.007498117500281138	0.20003367332133087
0.007514187158317215	0.2804201412962199
0.007530256816353291	0.8689601740278263
0.007546326474389367	0.7986929289911959
0.007562396132425444	0.25033846879795346
0.00757846579046152	0.20032715818634
0.007594535448497596	0.4177564362227541
0.007610605106533673	0.9834862210908455
0.0076266747645697495	0.6155352996380032
0.007642744422605825	0.2120487365200665
0.007658814080641902	0.20574715668651578
0.0076748837386779786	0.5462140055214608
0.007690953396714054	0.9991490723149798
0.007707023054750131	0.5036605013492356
0.007723092712786208	0.20349878517339395
0.007739162370822283	0.2151018211202473
0.00775523202885836	0.6185402329807358
0.007771301686894437	0.9896573665046212
0.0077873713449305125	0.46231100497872313
0.007803441002966589	0.20212314008043492
0.007819510661002666	0.21800873625562023
0.007835580319038742	0.6237296538805123
0.007851649977074819	0.9915822151212986
0.007867719635110895	0.4814189005842444
0.00788378929314697	0.20362863322906286
0.007899858951183048	0.21124278750324868
0.007915928609219124	0.5633320592687557
0.0079319982672552	0.9999973669167779
0.007948067925291277	0.5632280602908858
0.007964137583327353	0.2121619118772908
0.007980207241363429	0.20267809179783242
0.007996276899399506	0.4479211793384374
0.008012346557435582	0.9726445815769748
0.008027336194518384	0.7531918489537771
0.008042325831601187	0.27912073573114615
0.00805731546868399	0.2000032322284523
0.008072305105766793	0.24338768419893728
0.008087294742849596	0.6529238532356447
0.0081022843799324	0.9991088081859648
0.008117274017015202	0.6060528760012416
0.008132263654098006	0.2322001553105619
0.008147253291180809	0.20002385697220304
0.008162242928263612	0.2863480331453001
0.008177232565346415	0.7501439107594706
0.008192222202429216	0.9820142377157319
0.008207211839512018	0.5340160962032069
0.008222201476594821	0.21930176556745484
0.008237191113677624	0.2001730905331317
0.008252180750760427	0.3052667403123768
0.00826717038784323	0.7742368591281772
0.008282160024926034	0.9774535430948421
0.008297149662008837	0.5325946425450651
0.008312139299091638	0.22115219043527734
0.00832712893617444	0.2000804430559275
0.008342118573257243	0.28805577293051665
0.008357108210340046	0.7306839135009332
0.008372097847422849	0.9933607731686799
0.008387087484505652	0.5992950512255808
0.008402077121588455	0.23985244100529776
0.008417066758671259	0.20000001860184022
0.008432056395754062	0.24706514022223833
0.008447046032836865	0.6173894715986765
0.008462035669919668	0.9950006018131827
0.008477025307002471	0.7347281149061455
0.008492014944085273	0.29848441513021057
0.008507004581168074	0.20030485491996403
0.008521994218250877	0.21128789181384733
0.00853698385533368	0.44789982446608695
0.008551973492416483	0.9121396122784096
0.008566963129499287	0.907304203337975
0.00858195276658209	0.4448575594464521
0.008596942403664893	0.21170834871045874
0.008611932040747696	0.2002031252305411
0.0086269216778305	0.28454581504201254
0.008641911314913302	0.6893940622072532
0.008656900951996106	0.9998760091651105
0.008671890589078907	0.7092176700552967
0.008686880226161708	0.2968583285742228
0.008701869863244512	0.2005029004117871
0.008716859500327315	0.20703789019769303
0.008731849137410118	0.39563969725116777
0.008746838774492921	0.8462018009573845
0.008761828411575724	0.9684390638933403
0.008776818048658527	0.5656372801337871
0.008791807685741329	0.2432078141079027
0.00880679732282413	0.20000256256808277
0.008821786959906933	0.22149330723152938
0.008836776596989736	0.47710450578200875
0.00885176623407254	0.9119038318596728
0.008866755871155343	0.9293766248880676
0.008881745508238146	0.5047474326690721
0.008896735145320949	0.22917639761387287
0.008911724782403752	0.2000000000244514
0.008926714419486555	0.22771008467388315
0.008941704056569359	0.494492489355876
0.008956693693652162	0.9173515973828965
0.008971683330734963	0.9310595505954942
0.008987937478374997	0.4819624669655112
0.00900419162601503	0.2186904204851361
0.009020445773655062	0.20002463420615202
0.009036699921295095	0.2593553415926823
0.009052954068935127	0.623735143325293
0.00906920821657516	0.9903716322308278
0.009085462364215192	0.7838374241889511
0.009101716511855224	0.34534342437110277
0.009117970659495257	0.20278121469892219
0.009134224807135289	0.2017874054403883
0.009150478954775321	0.3262685690187144
0.009166733102415356	0.7484064567166532
0.00918298725005539	0.998382796399829
0.009199241397695422	0.6851812529428294
0.009215495545335455	0.2936688643502131
0.009231749692975487	0.2006579369034971
0.00924800384061552	0.20485733801671202
0.009264257988255552	0.3613307307762873
0.009280512135895584	0.7887866791486515
0.009296766283535618	0.9939083179678168
0.009313020431175652	0.6656245976030125
0.009329274578815685	0.28967348685644495
0.009345528726455717	0.20070860918841937
0.00936178287409575	0.20397545089050995
0.009378037021735782	0.34395861574234765
0.009394291169375815	0.7536663764080551
0.009410545317015847	0.9996350430172424
0.009426799464655881	0.7247714786779821
0.009443053612295915	0.3282606879257708
0.009459307759935948	0.20309699583997395
0.00947556190757598	0.2008119384921508
0.009491816055216012	0.28592388609307573
0.009508070202856045	0.6405685035537947
0.009524324350496077	0.9823435410375136
0.00954057849813611	0.849385005590237
0.009556832645776144	0.4341212834796224
0.009573086793416178	0.21903566302542635
0.00958934094105621	0.20000007916666906
0.009605595088696243	0.22581451461128366
0.009621849236336275	0.46042449741748315
0.009638103383976308	0.8684213116758918
0.00965435753161634	0.9779066390343595
0.009670611679256372	0.6407539607729357
0.009686865826896405	0.2939584246699501
0.009703119974536437	0.2016230862626047
0.00971937412217647	0.20115753644721504
0.009735628269816502	0.2837530563013698
0.009751882417456536	0.6139929264234896
0.00976813656509657	0.9636265007410194
0.009784390712736603	0.9032727404046554
0.009800644860376635	0.5156122697885419
0.009816899008016668	0.24638841326163174
0.0098331531556567	0.20012573883202056
0.009849407303296732	0.20514955835576876
0.009865661450936765	0.32833311773182533
0.009881915598576797	0.6861184048394722
0.00989816974621683	0.9861637241412083
0.009914423893856862	0.8656861393368079
0.009930678041496895	0.4796017645554317
0.009946932189136929	0.2379403250483031
0.009963186336776963	0.20006533057449044
0.009979440484416995	0.20562869541983286
0.009995694632057028	0.32605356383213807
0.01001194877969706	0.6717232988138536
0.010027122906383818	0.9678408458669822
0.010042297033070578	0.9284302952811011
0.010057471159757338	0.5986638739854987
0.010072645286444096	0.3024053452262858
0.010087819413130856	0.20505437990870135
0.010102993539817615	0.20001756406451587
0.010118167666504373	0.2224657585555012
0.010133341793191133	0.39094453880870655
0.010148515919877893	0.7302763238397191
0.010163690046564651	0.9854816301270152
0.01017886417325141	0.9025832799616542
0.01019403829993817	0.5697491531870161
0.010209212426624929	0.29240668294060124
0.010224386553311688	0.2044397913041591
0.010239560679998448	0.20001752710404466
0.010254734806685206	0.22063977562427262
0.010269908933371966	0.37661945747923753
0.010285083060058726	0.7017010172956376
0.010300257186745484	0.9721857766766417
0.010315431313432244	0.9338188978005096
0.010330605440119003	0.6268405032673816
0.010345779566805761	0.3294547421016784
0.010360953693492521	0.21107863151550849
0.010376127820179281	0.20000003311063574
0.010391301946866039	0.20789451189074415
0.010406476073552799	0.30991651925395913
0.010421650200239559	0.5882916359093056
0.010436824326926317	0.9041523551770579
0.010451998453613076	0.9898735105600484
0.010467172580299836	0.7661353547625007
0.010482346706986594	0.4388268376027368
0.010497520833673354	0.24341520506008513
0.010512694960360114	0.20075989227018126
0.010527869087046872	0.20039686864836392
0.010543043213733632	0.23503409410099071
0.010558217340420391	0.41146400237449776
0.01057339146710715	0.7281579528573902
0.01058856559379391	0.9752214115784853
0.010603739720480669	0.9402594004588494
0.010618913847167427	0.6568038239842452
0.010634087973854187	0.36103377409365817
0.010649262100540947	0.2211590918668005
0.010664436227227705	0.20007075954316542
0.010679610353914465	0.2018121236865863
0.010694784480601224	0.25445195054557823
0.010709958607287982	0.45606925085256744
0.010725132733974742	0.7708087990493097
0.010740306860661502	0.986671319729344
0.01075548098734826	0.924960352337778
0.01077065511403502	0.6405161335772067
0.01078582924072178	0.35626502965458445
0.010801003367408538	0.2215785991686656
0.010816177494095297	0.20010865561225155
0.010831351620782057	0.20124790292302874
0.010846525747468815	0.24460781231266315
0.010861699874155575	0.4234767266743406
0.010876874000842335	0.7247081572497542
0.010892048127529093	0.9663172649399698
0.010907222254215853	0.961090908140734
0.010922396380902612	0.7150431094742884
0.01093757050758937	0.4183609941757078
0.01095274463427613	0.24428308461627235
0.01096791876096289	0.2013956666834735
0.010983092887649648	0.2000619471278048
0.010997968503886634	0.21623318695217916
0.011012844120123622	0.32462048273205196
0.01102771973636061	0.5711818372888997
0.011042595352597596	0.8586041324067715
0.011057470968834582	0.9993980051013047
0.01107234658507157	0.8904145264209714
0.011087222201308557	0.6141961685826747
0.011102097817545543	0.3547723204763202
0.01111697343378253	0.22594828699602873
0.011131849050019517	0.2004229363937191
0.011146724666256505	0.200247911085356
0.011161600282493491	0.2216449080176954
0.011176475898730477	0.3386938765358993
0.011191351514967463	0.5850722544818108
0.01120622713120445	0.8629482473678725
0.011221102747441437	0.9991823919811158
0.011235978363678425	0.8991087668837449
0.01125085397991541	0.6348335735026164
0.011265729596152397	0.3751672617655397
0.011280605212389383	0.23492996845884395
0.011295480828626369	0.2011724076686174
0.011310356444863357	0.20003289540833463
0.011325232061100345	0.21187137192875652
0.01134010767733733	0.297527421497405
0.011354983293574317	0.5080028458923606
0.011369858909811304	0.7859099389408514
0.011384734526048292	0.9786971584440757
0.011399610142285278	0.9614925544969894
0.011414485758522264	0.7473252543397639
0.011429361374759252	0.47364109021515266
0.01144423699099624	0.28132710512990045
0.011459112607233226	0.20882895575431443
0.011473988223470212	0.20001093458211452
0.0114888638397072	0.2014465712436465
0.011503739455944188	0.23514756389215097
0.011518615072181174	0.36734187889884207
0.01153349068841816	0.6105583099340399
0.011548366304655146	0.8697806157345451
0.011563241920892132	0.9984885893660188
0.01157811753712912	0.9165165821506722
0.011592993153366107	0.6771960295521089
0.011607868769603093	0.4204342572123489
0.01162274438584008	0.2589135246253169
0.011637620002077066	0.2050832527723348
0.011652495618314052	0.2000003213385568
0.01166737123455104	0.2023595594269795
0.011682246850788027	0.24071350205982278
0.011697122467025013	0.37567362553933664
0.011711998083262	0.6138795538209071
0.011726873699498987	0.8658205456159348
0.011741749315735975	0.9969669565522591
0.01175662493197296	0.9301815268730071
0.011771500548209947	0.7068591776715422
0.011786376164446935	0.45216539670071526
0.011801251780683922	0.27779268124988116
0.011816127396920909	0.20974101029055064
0.011831003013157895	0.2000423307705651
0.011845878629394882	0.2006136252901478
0.01186075424563187	0.22194884794801367
0.011875629861868856	0.31925156966491036
0.011890505478105842	0.5216792891180009
0.011905381094342828	0.77619748488475
0.011920256710579814	0.9646181374424168
0.011935132326816802	0.9845345311818909
0.01195127245361102	0.8063373749980803
0.011967412580405234	0.5345472212712377
0.011983552707199452	0.31683438036708383
0.011999692833993669	0.21828112200886182
0.012015832960787886	0.2002469723319984
0.012031973087582103	0.20024537437180634
0.01204811321437632	0.21799792660580902
0.012064253341170537	0.3141807181800813
0.012080393467964754	0.5259000655961602
0.01209653359475897	0.7926583976130344
0.012112673721553186	0.9771105530057252
0.012128813848347403	0.9686634848859175
0.01214495397514162	0.7739486675724282
0.012161094101935836	0.5097354681265284
0.012177234228730053	0.30703620052938096
0.01219337435552427	0.21684983875696498
0.012209514482318487	0.20024616754462166
0.012225654609112704	0.2001901075766771
0.012241794735906919	0.2153130603042849
0.012257934862701136	0.30016504413448764
0.012274074989495353	0.49393705740103244
0.012290215116289568	0.7522914017700002
0.012306355243083785	0.9549291812262116
0.012322495369878003	0.9889303456378462
0.01233863549667222	0.8354809639104481
0.012354775623466437	0.5834327289835639
0.012370915750260654	0.3592733072376185
0.01238705587705487	0.23661280985483157
0.012403196003849088	0.20219238172518256
0.012419336130643305	0.20000009372156807
0.01243547625743752	0.20388797291747124
0.012451616384231737	0.24716541117162383
0.012467756511025954	0.3822356530137505
0.01248389663782017	0.610836389330039
0.012500036764614387	0.8536057153227002
0.012516176891408604	0.9922543281649123
0.01253231701820282	0.9521536253691668
0.012548457144997038	0.7566940487613543
0.012564597271791255	0.5086918945312782
0.012580737398585472	0.3158721496333467
0.012596877525379689	0.22260489178778126
0.012613017652173906	0.20083465637974607
0.012629157778968121	0.20001063533849692
0.012645297905762338	0.20617517299464705
0.012661438032556555	0.2562072762453073
0.01267757815935077	0.3957928002781945
0.012693718286144988	0.6205074980487726
0.012709858412939205	0.8546971060856173
0.012725998539733422	0.9906890672558494
0.012742138666527639	0.9597099235248735
0.012758278793321854	0.7790082892117199
0.012774418920116071	0.5387167447906913
0.012790559046910288	0.3400211130892456
0.012806699173704503	0.2333669967462694
0.01282283930049872	0.2023522561299146
0.012838979427292938	0.2000000000069414
0.012855119554087155	0.2021982104048922
0.012871259680881372	0.23186894308229916
0.012887399807675589	0.334339594501254
0.012903539934469806	0.5260740737625764
0.012919680061264023	0.7612988063319475
0.01293582018805824	0.9468230823908286
0.012951960314852455	0.9968610090052877
0.012968100441646672	0.887909208344632
0.012983160547487615	0.6891340839139013
0.01299822065332856	0.47539062527868126
0.013013280759169502	0.3134441498175316
0.013028340865010445	0.22846802850645728
0.013043400970851389	0.2024875068112988
0.013058461076692332	0.2000004898903514
0.013073521182533274	0.2008576583935113
0.013088581288374219	0.2169424925168535
0.013103641394215161	0.28148932784246694
0.013118701500056104	0.4191905216350922
0.013133761605897049	0.6185021593352967
0.013148821711737991	0.8261849437259325
0.013163881817578934	0.9694246853758796
0.013178941923419878	0.9927970957998135
0.013194002029260821	0.887658501747414
0.013209062135101764	0.696252652052126
0.013224122240942706	0.48854122093124497
0.013239182346783649	0.3262687450444408
0.013254242452624593	0.2357401649187407
0.013269302558465536	0.20428427155967765
0.013284362664306479	0.20001982853153988
0.013299422770147423	0.20024178401018267
0.013314482875988366	0.2093070570039756
0.013329542981829309	0.2546284067879941
0.013344603087670251	0.3639662631112941
0.013359663193511194	0.5393231759328946
0.013374723299352138	0.7449630623028848
0.013389783405193081	0.9183143550522758
0.013404843511034024	0.998429067006822
0.013419903616874968	0.9559524993094982
0.01343496372271591	0.8075816701557372
0.013450023828556854	0.6070806440124087
0.013465083934397796	0.41841264592222793
0.013480144040238739	0.2863906363523005
0.013495204146079683	0.2208469633381832
0.013510264251920626	0.20171561514395553
0.013525324357761569	0.20000014858956572
0.013540384463602513	0.20073401401573054
0.013555444569443456	0.21370681830715654
0.013570504675284398	0.26575109166397426
0.013585564781125341	0.37975972494098253
0.013600624886966284	0.5536040260171794
0.013615684992807228	0.7522183534641527
0.013630745098648171	0.9184765019707722
0.013645805204489114	0.9976801756569817
0.013660865310330058	0.9627228604305845
0.013675925416171	0.8265714197870632
0.013690985522011943	0.6356639804652442
0.013706045627852886	0.44809959507812763
0.013721105733693829	0.3083534326267935
0.013736165839534773	0.23150090986998537
0.013751225945375716	0.20416477438424302
0.013766286051216658	0.20003712686376174
0.013781346157057603	0.20010128697113552
0.013796406262898546	0.20569892518632532
0.013811466368739488	0.23718051152163128
0.013826526474580431	0.3192811827722532
0.013841586580421374	0.4618765024991282
0.013856646686262318	0.647352764191763
0.01387170679210326	0.8322267529228885
0.013886766897944203	0.96296392857418
0.013901827003785148	0.99836308763576
0.01391688710962609	0.927396325156662
0.013931947215467033	0.7737304531238334
0.013948271831865207	0.5691766719621004
0.013964596448263379	0.38737360720233316
0.01398092106466155	0.2679986943269863
0.013997245681059724	0.21394419266307718
0.014013570297457898	0.2007155336109957
0.014029894913856072	0.20000025579269687
0.014046219530254245	0.20184427657446397
0.014062544146652417	0.22164193554191203
0.01407886876305059	0.2880497188407927
0.014095193379448763	0.41979657280907007
0.014111517995846937	0.6061261146589936
0.01412784261224511	0.8034627850991569
0.014144167228643284	0.9513532414526991
0.014160491845041456	0.9995204810830534
0.014176816461439628	0.931463910116304
0.014193141077837802	0.771959173156748
0.014209465694235975	0.5747384935946774
0.014225790310634149	0.39736131277293574
0.014242114927032323	0.2768092211318233
0.014258439543430495	0.21823108716171014
0.014274764159828666	0.20145961984279925
0.01429108877622684	0.20000007929930305
0.014307413392625014	0.20069046294523107
0.014323738009023188	0.21255922305360953
0.014340062625421361	0.2600804315732079
0.014356387241819533	0.36511952817331034
0.014372711858217705	0.5282931751925947
0.014389036474615879	0.7208021438392631
0.014405361091014052	0.892034256606792
0.014421685707412226	0.9896574263108175
0.0144380103238104	0.9822049634167158
0.014454334940208572	0.8728193794794843
0.014470659556606744	0.6974232517948117
0.014486984173004917	0.5085476537086513
0.014503308789403091	0.35313767139582447
0.014519633405801265	0.2552570461321433
0.014535958022199438	0.21157832302548898
0.01455228263859761	0.20066394006712215
0.014568607254995782	0.20000002070670045
0.014584931871393956	0.2011395270601721
0.01460125648779213	0.21483231835417743
0.014617581104190303	0.2636705159829136
0.014633905720588477	0.3665062777288252
0.014650230336986649	0.5232319888715095
0.01466655495338482	0.7083226408667247
0.014682879569782994	0.8770550185490941
0.014699204186181168	0.9819088821696376
0.014715528802579342	0.9915675928588423
0.014731853418977515	0.9036500518641755
0.014748178035375687	0.7453489661982331
0.01476450265177386	0.5619180396399951
0.014780827268172033	0.39857685217425276
0.014797151884570207	0.2841996876810479
0.01481347650096838	0.22390094114937034
0.014829801117366554	0.20308870180706126
0.014846125733764726	0.2000258644610352
0.014862450350162898	0.2000813386154425
0.014878774966561072	0.20442809516349414
0.014895099582959245	0.22900554082432079
0.014911424199357419	0.29451727676180445
0.014927748815755593	0.41266110242655735
0.014944073432153765	0.5756090119122573
0.014960398048551937	0.7541920997812387
0.01497672266495011	0.9061258739813376
0.014992748770898512	0.9901475221917085
0.015008774876846912	0.9868960736324471
0.015024800982795312	0.8978000398979589
0.015040827088743713	0.7474174023899731
0.015056853194692113	0.5741551615564662
0.015072879300640513	0.41652886615160134
0.015088905406588915	0.3006473644229882
0.015104931512537315	0.2338233829643367
0.015120957618485715	0.2063951280474187
0.015136983724434117	0.2002785916282771
0.015153009830382516	0.20000058419481312
0.015169035936330916	0.2011313088876218
0.015185062042279318	0.21241540489374897
0.015201088148227718	0.250817707629767
0.015217114254176118	0.33185830173587433
0.01523314036012452	0.4596632760793975
0.015249166466072921	0.6212701515854651
0.015265192572021321	0.7879082318122714
0.015281218677969721	0.9230356300143694
0.015297244783918123	0.9941041387604841
0.015313270889866525	0.9834939621554135
0.015329296995814925	0.8944036874086136
0.015345323101763324	0.7495068429576238
0.015361349207711726	0.5830320088276728
0.015377375313660128	0.4294274349692604
0.015393401419608528	0.31295178526486156
0.015409427525556928	0.24197236505884173
0.01542545363150533	0.20973985792087355
0.01544147973745373	0.20079496918493206
0.01545750584340213	0.20000009806524385
0.015473531949350531	0.2003097401358902
0.01548955805529893	0.2060903830819396
0.01550558416124733	0.23073819196701595
0.015521610267195732	0.28971305407072845
0.015537636373144132	0.39196509726064
0.015553662479092532	0.5333636056342947
0.015569688585040934	0.6949368784940755
0.015585714690989334	0.846844485555214
0.015601740796937734	0.956784994892432
0.015617766902886136	0.9998485542174997
0.015633793008834537	0.9662834803720067
0.015649819114782935	0.8644322792418401
0.015665845220731337	0.7178752596323362
0.01568187132667974	0.5579091380226114
0.01569789743262814	0.41410475852192513
0.015713923538576542	0.30625629341841076
0.01572994964452494	0.24038515332738042
0.015745975750473342	0.20987867897986834
0.015762001856421744	0.20093946428227502
0.015778027962370142	0.20000092969766523
0.015794054068318544	0.20016540657867143
0.015810080174266945	0.20422369522991934
0.015826106280215343	0.2231948312723438
0.015842132386163745	0.2710485601006503
0.015858158492112147	0.35770391384575495
0.015874184598060545	0.4830269974507383
0.015890210704008947	0.6341761312340749
0.01590623680995735	0.7874245233817914
0.015922262915905747	0.9139850238703945
0.01593828902185415	0.987945519256817
0.01595431512780255	0.9936891824158928
0.015970341233750948	0.9303593280026146
0.01598636733969935	0.8119454260913357
0.01600239344564775	0.6630426242145876
0.01601733953064288	0.5214959016524889
0.016032285615638006	0.39767235435928117
0.016047231700633133	0.30408477189821587
0.01606217778562826	0.24422587589081896
0.016077123870623388	0.2134703658487107
0.016092069955618515	0.20219927506307922
0.016107016040613643	0.2000615851561058
0.01612196212560877	0.20000277301522723
0.016136908210603897	0.20081961823234773
0.016151854295599025	0.20749251562419113
0.016166800380594152	0.2292444029261711
0.01618174646558928	0.2759685481249953
0.016196692550584407	0.3541537494101372
0.016211638635579534	0.46357938769149
0.016226584720574658	0.5958216360543658
0.016241530805569785	0.7350819604726065
0.016256476890564912	0.861178872697181
0.016271422975560036	0.9539277108223841
0.016286369060555164	0.9977439232117981
0.01630131514555029	0.9852468197697726
0.016316261230545418	0.91892126759282
0.016331207315540545	0.8104280060611923
0.016346153400535673	0.6777855660718584
0.0163610994855308	0.5412022689413077
0.016376045570525927	0.4186664186975193
0.016390991655521055	0.32242433664050685
0.016405937740516182	0.25719384464148254
0.01642088382551131	0.22046198999815708
0.016435829910506437	0.2046426196467917
0.016450775995501564	0.20037918104413902
0.01646572208049669	0.20000006347519844
0.01648066816549182	0.2001352858466123
0.016495614250486946	0.20277421460934822
0.016510560335482073	0.21450219136121418
0.0165255064204772	0.24417011676853312
0.016540452505472328	0.29968474573992115
0.016555398590467455	0.3848448677386194
0.016570344675462582	0.49713159512584487
0.01658529076045771	0.6271006456515439
0.016600236845452837	0.7595955003340182
0.016615182930447964	0.8765193125826084
0.01663012901544309	0.9604971968984704
0.01664507510043822	0.9985326470338468
0.016660021185433346	0.9847668222549992
0.016674967270428474	0.9216803657059995
0.0166899133554236	0.8194698349445075
0.016704859440418725	0.6937812219807804
0.016719805525413852	0.5623765160631491
0.01673475161040898	0.4415489960514594
0.016749697695404103	0.3431339397649628
0.01676464378039923	0.2727828287039712
0.016779589865394358	0.22983237231579745
0.016794535950389485	0.20869379739705016
0.016809482035384612	0.2013158734741674
0.01682442812037974	0.20002802436684464
0.016839374205374867	0.20000443138755522
0.016854320290369994	0.20071621252386151
0.016869266375365122	0.20601893469440516
0.01688421246036025	0.22288266991686695
0.016899158545355376	0.25912024894117397
0.016914104630350504	0.32072082352074976
0.01692905071534563	0.40949124976220797
0.01694399680034076	0.5216278693350864
0.016958942885335886	0.6476097686270581
0.016975153480888242	0.7836173751827746
0.0169913640764406	0.8991195423468423
0.017007574671992955	0.9754562083837893
0.017023785267545312	0.9998822461506132
0.01703999586309767	0.968466518180173
0.017056206458650025	0.8869157450295134
0.017072417054202385	0.7691436318243549
0.01708862764975474	0.6339988182000772
0.017104838245307098	0.5010314938545494
0.01712104884085946	0.386396865175474
0.017137259436411815	0.29991401671259493
0.01715347003196417	0.2439527958485803
0.017169680627516528	0.21431093306684962
0.017185891223068885	0.20271055948167557
0.01720210181862124	0.2001301535708648
0.017218312414173598	0.2000000677923941
0.017234523009725954	0.20036880883841668
0.01725073360527831	0.20446265764968682
0.017266944200830667	0.21952120060245758
0.017283154796383024	0.2542692915369851
0.01729936539193538	0.31575497662371027
0.017315575987487737	0.4064489484043421
0.017331786583040097	0.5224262038197053
0.017347997178592454	0.6531606673804915
0.01736420777414481	0.7830393278051411
0.01738041836969717	0.8942567122533767
0.017396628965249527	0.9703980969850609
0.017412839560801883	0.9998482134521366
0.01742905015635424	0.9782102923116209
0.017445260751906597	0.9091703928257344
0.017461471347458953	0.8036262535208284
0.01747768194301131	0.6773192176083904
0.017493892538563666	0.5475575474228621
0.017510103134116023	0.42981581249535794
0.01752631372966838	0.33499490445216207
0.017542524325220736	0.26793729907566427
0.017558734920773093	0.22746541609450235
0.01757494551632545	0.2078317975535005
0.01759115611187781	0.20113247898357978
0.017607366707430166	0.2000198764632276
0.017623577302982522	0.2000066192526706
0.017639787898534882	0.20078190843484936
0.01765599849408724	0.20622956212503718
0.017672209089639596	0.22317248204390686
0.017688419685191952	0.2591884622108954
0.01770463028074431	0.3200702053862583
0.017720840876296665	0.4075858820033026
0.017737051471849022	0.518119455874181
0.01775326206740138	0.6425548404589294
0.017769472662953735	0.7674691982248075
0.01778568325850609	0.8773908080656094
0.017801893854058448	0.9576287601486708
0.017818104449610805	0.9970515662089618
0.01783431504516316	0.9902068132831467
0.01785052564071552	0.9383271420403047
0.017866736236267878	0.8490205335092945
0.017882946831820234	0.7347350650472806
0.017899157427372595	0.6103528358146421
0.01791536802292495	0.49044601512377456
0.017931578618477308	0.3867827106538941
0.017947789214029664	0.30659339187871376
0.01796399980958202	0.2519215295155542
0.017980210405134377	0.22013035160830877
0.017996421000686734	0.20537939084837273
0.01801155157528582	0.20081003183166513
0.018026682149884902	0.20001750487670822
0.018041812724483984	0.20000254902434414
0.01805694329908307	0.20042919865894945
0.018072073873682152	0.20366136988055292
0.018087204448281234	0.21414788441073745
0.01810233502288032	0.2372927752741012
0.018117465597479402	0.27804862732942864
0.018132596172078484	0.33952332903049487
0.01814772674667757	0.42188610464487475
0.018162857321276652	0.5217993023035311
0.018177987895875734	0.632500674801038
0.01819311847047482	0.744536954116878
0.018208249045073902	0.8470271224483812
0.018223379619672984	0.9292357064323149
0.01823851019427207	0.9821803027192924
0.018253640768871156	0.9999927756941718
0.018268771343470238	0.9807998413215586
0.01828390191806932	0.9269764230722631
0.018299032492668406	0.8447373305469444
0.018314163067267488	0.7431486145150331
0.01832929364186657	0.6327385039431664
0.018344424216465656	0.5239519821372927
0.018359554791064738	0.4257123644794524
0.01837468536566382	0.3443256046142642
0.018389815940262906	0.2828948254641965
0.01840494651486199	0.24131711110727372
0.01842007708946107	0.21682966923068642
0.018435207664060156	0.2049769403194397
0.01845033823865924	0.20080066743191552
0.01846546881325832	0.20002280065311615
0.018480599387857406	0.20000087895876978
0.018495729962456492	0.20028418264268177
0.018510860537055574	0.20267673100967035
0.018525991111654656	0.21080557116108373
0.018541121686253742	0.22928312774827717
0.018556252260852824	0.26262488931780265
0.018571382835451906	0.314126191214326
0.018586513410050992	0.38490767199482295
0.018601643984650074	0.4733080027852943
0.018616774559249157	0.5747409184843149
0.018631905133848242	0.6820526820610177
0.018647035708447324	0.7863301374813699
0.018662166283046407	0.8780331721811385
0.018677296857645492	0.9482714025317489
0.018692427432244575	0.9900217965440868
0.018707558006843657	0.9990949241605254
0.018722688581442742	0.97469997286779
0.018737819156041825	0.9195248276967098
0.018752949730640907	0.8393259312838635
0.018768080305239992	0.7421001645794312
0.018783210879839075	0.6369750064953107
0.018798341454438157	0.5329937102413267
0.018813472029037243	0.43798328437686007
0.018828602603636325	0.3576737602105269
0.018843733178235407	0.29519158522935135
0.018858863752834493	0.2509861566605262
0.018873994327433575	0.22317732594438017
0.018889124902032657	0.20824482807836864
0.018904255476631743	0.20192861827804773
0.018919386051230825	0.20017990189493792
0.018934516625829907	0.20000019614137543
0.018949647200428993	0.2000296398612881
0.018964777775028075	0.20079136365361425
0.018981172860184387	0.2051142358558905
0.0189975679453407	0.2175197960979435
0.019013963030497016	0.24316250014707183
0.01903035811565333	0.2865088849359693
0.019046753200809646	0.3500936914553647
0.019063148285965958	0.43358856771124155
0.01907954337112227	0.5333699944083536
0.019095938456278584	0.6426798868307152
0.0191123335414349	0.7523634662273878
0.01912872862659121	0.8520645123981707
0.019145123711747522	0.9316766870046218
0.019161518796903837	0.9828052686101524
0.019177913882060152	0.9999933710297996
0.019194308967216463	0.9815095142289675
0.019210704052372775	0.9295707010611066
0.01922709913752909	0.8499725415304124
0.019243494222685405	0.7511979964143323
0.019259889307841716	0.6431615988843233
0.019276284392998028	0.53580227405591
0.019292679478154343	0.43775630426522394
0.019309074563310658	0.3553205811279838
0.01932546964846697	0.29185995548355304
0.01934186473362328	0.2477319785750615
0.019358259818779595	0.2207121349921288
0.01937465490393591	0.20681847529412256
0.019391049989092222	0.20137048873482508
0.019407445074248533	0.20008334331336483
0.019423840159404848	0.20000000002227003
0.019440235244561163	0.2000988228723326
0.019456630329717475	0.20147614694244462
0.019473025414873786	0.20708055065443198
0.0194894205000301	0.22105479088203117
0.019505815585186416	0.24780909041172194
0.019522210670342727	0.290994643085984
0.01953860575549904	0.35256184543181956
0.019555000840655354	0.4320720103600268
0.01957139592581167	0.5263875528367982
0.01958779101096798	0.6298017602049075
0.01960418609612429	0.7345962441756488
0.019620581181280607	0.8319441699809045
0.01963697626643692	0.9130216877353716
0.019653371351593233	0.970157327280921
0.019669766436749545	0.9978441815898539
0.01968616152190586	0.9934626324846221
0.019702556607062174	0.9576078484035266
0.01971895169221849	0.8939783703781452
0.019735346777374804	0.8088496242306982
0.019751741862531116	0.710218426250708
0.019768136947687427	0.6067519159867278
0.019784532032843742	0.5066999058988446
0.019800927118000057	0.416930058186014
0.019817322203156372	0.34222127637026434
0.019833717288312687	0.28490669703813626
0.019850112373469	0.24490109780586045
0.01986650745862531	0.22008751238491286
0.019882902543781625	0.2069837075568343
0.01989929762893794	0.20156906204212222
0.01991569271409425	0.20013200680130155
0.019932087799250563	0.20000004379761394
0.019948482884406878	0.2000374787496747
0.019964877969563193	0.20083619460632823
0.019981273054719504	0.20457540336760963
0.019997668139875815	0.2145793187784385
0.02001406322503213	0.23464895185773688
0.02003015979973867	0.2675286961469913
0.020046256374445213	0.31578463508817295
0.020062352949151756	0.3801361267081276
0.020078449523858295	0.4593525546663207
0.020094546098564835	0.5501588908822793
0.020110642673271378	0.647433279834172
0.02012673924797792	0.7446739938598244
0.02014283582268446	0.8346749640957267
0.020158932397391	0.9103200704623919
0.020175028972097542	0.9653903529006076
0.020191125546804085	0.9952772337089553
0.020207222121510625	0.9975085267645621
0.020223318696217164	0.9720202177861655
0.020239415270923704	0.9211418245567586
0.020255511845630243	0.8493016040647081
0.020271608420336786	0.7624946256923533
0.02028770499504333	0.6675868251834007
0.02030380156974987	0.5715476958246228
0.020319898144456408	0.4807109144873871
0.020335994719162948	0.4001554133933679
0.020352091293869487	0.3332804970372444
0.02036818786857603	0.28162046513739014
0.020384284443282573	0.2449108850639705
0.020400381017989112	0.22138477744434626
0.020416477592695652	0.20824708344822504
0.020432574167402195	0.20225374311037855
0.020448670742108738	0.2003102331919675
0.020464767316815277	0.20000470290129235
0.020480863891521817	0.20000251745020928
0.02049696046622836	0.200250187352343
0.020513057040934903	0.2019642416008885
0.020529153615641442	0.20741075842481413
0.02054525019034798	0.21950993667443092
0.020561346765054524	0.24132352707595459
0.020577443339761067	0.2754981923844763
0.020593539914467607	0.3237431284422891
0.020609636489174146	0.3864151038046808
0.02062573306388069	0.46226937905860255
0.020641829638587232	0.548412868229029
0.02065792621329377	0.6404694186556915
0.02067402278800031	0.732939708422791
0.020690119362706854	0.8197135079384307
0.020706215937413397	0.8946730131049254
0.020722312512119936	0.9523149144767271
0.020738409086826476	0.9883170335307634
0.020754505661533015	0.9999827584465358
0.020770602236239555	0.9865120170446254
0.020786698810946098	0.9490690247336391
0.02080279538565264	0.8906417457963514
0.02081889196035918	0.8157127947149185
0.02083498853506572	0.7297833450240802
0.02085108510977226	0.6388079193752935
0.0208671816844788	0.5486068710494056
0.02088327825918534	0.4643240517535139
0.020899374833891884	0.3899897408539419
0.020915471408598424	0.3282345138759
0.020931567983304963	0.2801802904713586
0.020947664558011506	0.2455128114369689
0.02096376113271805	0.2227179699608787
0.02097985770742459	0.20944538023507855
0.020995954282131128	0.20294850911465026
0.02101205085683767	0.2005431615393608
0.021028147431544214	0.20002580930698968
0.021044244006250754	0.20000001224860553
0.02105926056000402	0.20005639203172826
0.021074277113757287	0.20069085838917353
0.021089293667510556	0.2031249935375672
0.02110431022126382	0.2091303926905136
0.02111932677501709	0.22078722326782146
0.021134343328770358	0.2401972399178276
0.021149359882523623	0.26918311264541767
0.02116437643627689	0.3090070938019925
0.02117939299003016	0.3601397906924337
0.021194409543783425	0.42210442659941805
0.021209426097536694	0.49341407489889727
0.021224442651289963	0.5716097874967698
0.021239459205043228	0.6533973051183184
0.021254475758796496	0.7348701707125457
0.021269492312549765	0.8117985441050838
0.02128450886630303	0.8799566546360013
0.0212995254200563	0.9354582136847102
0.021314541973809567	0.9750685406630857
0.021329558527562832	0.9964646278027054
0.0213445750813161	0.9984195772841526
0.02135959163506937	0.98089522626134
0.021374608188822634	0.9450355714431965
0.021389624742575903	0.8930629377947948
0.02140464129632917	0.8280877989262155
0.021419657850082437	0.7538509021315023
0.021434674403835705	0.6744221699515287
0.021449690957588974	0.5938842365384345
0.02146470751134224	0.5160291703764299
0.021479724065095507	0.444094937564849
0.021494740618848776	0.38056372961142576
0.02150975717260204	0.32703789749866996
0.02152477372635531	0.2842015518250485
0.02153979028010858	0.2518676637566402
0.021554806833861843	0.22910252015591032
0.021569823387615112	0.21441239066343024
0.02158483994136838	0.205971883760083
0.021599856495121646	0.20187016346202413
0.021614873048874914	0.20035022226289573
0.021629889602628183	0.20001778906803827
0.021644906156381448	0.20000000267411375
0.021659922710134717	0.20003931514434978
0.021674939263887985	0.2005146638217574
0.02168995581764125	0.2023891240752799
0.02170497237139452	0.20709034727827486
0.021719988925147787	0.21633644533060814
0.021735005478901052	0.23192503411302534
0.02175002203265432	0.2555064576445096
0.02176503858640759	0.2883635165396846
0.021780055140160855	0.33121924223945315
0.021795071693914123	0.38409150709790724
0.021810088247667392	0.4462088298305603
0.021825104801420657	0.515996060543641
0.021840121355173926	0.591132245446975
0.021855137908927194	0.668676464920636
0.02187015446268046	0.7452513932719764
0.021885171016433728	0.8172692727946954
0.021900187570186996	0.8811813568522834
0.02191520412394026	0.9337299494969088
0.02193022067769353	0.9721820879489425
0.0219452372314468	0.9945256493722852
0.021960253785200064	0.9996120271212547
0.021975270338953332	0.9872341890951204
0.0219902868927066	0.9581344719434025
0.022005303446459866	0.9139423845734278
0.022021584510770364	0.8517687186677354
0.02203786557508086	0.7784821095901238
0.02205414663939136	0.6983687874778151
0.022070427703701857	0.615839580606647
0.022086708768012355	0.535081261958441
0.022102989832322853	0.459745106551938
0.022119270896633347	0.3927004033017175
0.022135551960943845	0.33587352671435516
0.022151833025254343	0.2901842185648268
0.022168114089564837	0.2555808898609709
0.022184395153875335	0.23116702099987815
0.022200676218185833	0.2154020656659774
0.02221695728249633	0.2063534725151892
0.02223323834680683	0.20197214068950375
0.022249519411117327	0.20036217180192045
0.022265800475427824	0.2000172356228035
0.022282081539738322	0.20000000771649493
0.02229836260404882	0.20004748846799086
0.022314643668359318	0.2005928972788863
0.022330924732669816	0.20270344690624165
0.022347205796980314	0.20794178698121366
0.02236348686129081	0.21816644445966726
0.022379767925601306	0.23529247697158484
0.022396048989911804	0.2610372646288913
0.0224123300542223	0.29667759076208017
0.022428611118532796	0.34284284077489113
0.022444892182843294	0.39936546249194144
0.02246117324715379	0.4652041815780441
0.02247745431146429	0.5384484271957511
0.022493735375774787	0.6164046871622668
0.022526297504395783	0.7727933937853342
0.02254257856870628	0.8436616442246386
0.02255885963301678	0.9046598176619549
0.022575140697327276	0.9525083368610722
0.022591421761637774	0.984596833170607
0.022607702825948272	0.9991790601454096
0.02262398389025877	0.9955004184415257
0.022640264954569264	0.9738479294189724
0.022656546018879762	0.9355193894863295
0.02267282708319026	0.8827154855207038
0.022689108147500754	0.8183652206730847
0.022705389211811252	0.7459005162164468
0.02272167027612175	0.6689998548740616
0.022737951340432248	0.5913229979492041
0.022754232404742745	0.5162589976845932
0.022770513469053243	0.44670797194071654
0.02278679453336374	0.384913615667112
0.02280307559767424	0.3323585454799049
0.022819356661984737	0.2897287747185752
0.02283563772629523	0.2569474291586749
0.02285191879060573	0.23327178961938932
0.022868199854916227	0.2174424086587631
0.02288448091922672	0.20786884149282958
0.02290076198353722	0.20283379205872804
0.022917043047847717	0.20069640252338808
0.022933324112158215	0.20007605707561738
0.022949605176468713	0.20000032719362093
0.02296588624077921	0.2000043177589439
0.022982167305089708	0.2001733313146378
0.022998448369400206	0.2011260226819389
0.023014729433710704	0.20394059968316813
0.023031010498021198	0.21003167107719778
0.023047291562331696	0.22098962452949028
0.02306249260568892	0.23701376128825663
0.023077693649046147	0.25980151686291125
0.02309289469240337	0.29021666622053877
0.023108095735760593	0.3287390283872327
0.023123296779117817	0.3753821734432297
0.02313849782247504	0.4296440127227202
0.023153698865832264	0.49049437029775655
0.023168899909189487	0.5564008926825771
0.02318410095254671	0.6253918495960019
0.023199301995903934	0.6951517157590301
0.023214503039261158	0.7631430914101217
0.02322970408261838	0.8267466787352078
0.023244905125975605	0.8834098050647526
0.023260106169332828	0.9307934471731028
0.02327530721269005	0.9669078892076929
0.023290508256047275	0.9902280133082858
0.0233057092994045	0.9997807024447781
0.023320910342761722	0.9951988134881186
0.023336111386118946	0.9767385068538547
0.02335131242947617	0.945259228046399
0.023366513472833392	0.9021681483105475
0.023381714516190616	0.8493332126428449
0.023396915559547843	0.7889709559428506
0.023412116602905066	0.7235168009756826
0.02342731764626229	0.6554865488838765
0.023442518689619517	0.5873381586909959
0.02345771973297674	0.5213426744071471
0.023472920776333964	0.4594723278491746
0.023488121819691187	0.4033124927448918
0.02350332286304841	0.3540023955536481
0.023518523906405634	0.3122074309523073
0.023533724949762858	0.27812373154859266
0.02354892599312008	0.25151345435843026
0.023564127036477304	0.23176721850929038
0.023579328079834528	0.21798839256485691
0.02359452912319175	0.2090925957555454
0.023609730166548975	0.2039149252955187
0.0236249312099062	0.20131709747202217
0.023640132253263425	0.20028690233527163
0.02365533329662065	0.20002309344539762
0.023670534339977872	0.20000000471423443
0.0236857353833351	0.20000771693672098
0.023700936426692323	0.2001653764042561
0.023716137470049546	0.20090717246887657
0.02373133851340677	0.2029423803100149
0.023746539556763993	0.2071926431696691
0.023761740600121217	0.21471119041435208
0.02377694164347844	0.22658986833974548
0.023792142686835663	0.2438606287502709
0.023807343730192887	0.26739843380830675
0.02382254477355011	0.2978323829404366
0.023837745816907334	0.3354712678401379
0.023852946860264557	0.3802487625567095
0.02386814790362178	0.4316921298291561
0.023883348946979004	0.488916764196072
0.023898549990336228	0.5506472020203488
0.02391375103369345	0.615263519416342
0.023928952077050675	0.6808704208857872
0.023944153120407898	0.7453848957387654
0.02395935416376512	0.8066371730899391
0.023974555207122345	0.862478906735095
0.02398975625047957	0.9108921124853451
0.024004957293836796	0.9500923809526732
0.02402015833719402	0.9786202906479361
0.024035060870101467	0.9952034639120989
0.02404996340300892	0.9999317857823284
0.02406486593591637	0.9926722551822128
0.02407976846882382	0.9737396167485368
0.024094671001731273	0.943877198688091
0.024109573534638724	0.9042164204912009
0.024124476067546176	0.8562175149331637
0.024139378600453627	0.8015950253946494
0.02415428113336108	0.7422324309447622
0.02416918366626853	0.6800907765638828
0.024184086199175982	0.6171164195998937
0.024198988732083433	0.5551529388892001
0.024213891264990885	0.4958619003126787
0.024228793797898336	0.4406565587622957
0.024243696330805788	0.39065174292586313
0.02425859886371324	0.34663216904156186
0.02427350139662069	0.3090403242521975
0.024288403929528142	0.2779839154101837
0.024303306462435594	0.25326176180597987
0.024318208995343045	0.23440598377772803
0.024333111528250496	0.2207374602152782
0.024348014061157948	0.21143084347361848
0.0243629165940654	0.20558496478378038
0.02437781912697285	0.20229425760714026
0.024392721659880302	0.2007168765084849
0.024407624192787754	0.20013548632356326
0.024422526725695205	0.20000721815544242
0.024437429258602657	0.20000000035376925
0.024452331791510108	0.2000133295049273
0.02446723432441756	0.20018249683762435
0.02448213685732501	0.20086627352409092
0.024497039390232463	0.2026190275088797
0.024511941923139914	0.2061491404722404
0.024526844456047366	0.2122663674191405
0.024541746988954817	0.22182139219310995
0.02455664952186227	0.23564124896818248
0.02457155205476972	0.254464482969083
0.02458645458767717	0.2788799060723818
0.024601357120584623	0.30927256967596595
0.024616259653492074	0.3457801451888265
0.024631162186399526	0.38826229914604965
0.024646064719306977	0.43628491154382476
0.02466096725221443	0.4891201553689004
0.02467586978512188	0.5457625794221603
0.024690772318029332	0.604960463820751
0.024705674850936783	0.6652608952185848
0.024735479916751686	0.7826994190221263
0.024750382449659138	0.8364738229426507
0.02476528498256659	0.8847657095729711
0.02478018751547404	0.9260840407078729
0.024795090048381492	0.9591351017896823
0.024809992581288944	0.9828784296581072
0.024824895114196395	0.9965713682677422
0.024839797647103846	0.9998001382571259
0.024854700180011298	0.9924960124848135
0.02486960271291875	0.9749359571427031
0.0248845052458262	0.9477278857957547
0.024899407778733652	0.9117814405081625
0.024914310311641104	0.8682659209259648
0.024929212844548555	0.8185575936093845
0.024944115377456007	0.7641791005740193
0.024973920443270906	0.6478398545002082
0.02499008748673559	0.5841281613950289
0.02500625453020027	0.5223991411841645
0.025022421573664952	0.4642656616418959
0.025038588617129633	0.41104359290835524
0.025054755660594313	0.3637083850712486
0.025070922704058994	0.3228728570559205
0.025087089747523675	0.2887867263394763
0.025103256790988356	0.2613571136235391
0.025119423834453036	0.24018803861782845
0.025135590877917717	0.2246358527253427
0.025151757921382398	0.2138766913758172
0.025167924964847082	0.20698141896164063
0.025184092008311766	0.2029932126270449
0.025200259051776447	0.20100289997083767
0.025216426095241128	0.2002174248021511
0.02523259313870581	0.20001734231033128
0.02524876018217049	0.20000000311623647
0.02526492722563517	0.20000602485279304
0.02528109426909985	0.20012771105187988
0.02529726131256453	0.20069919543231374
0.025313428356029212	0.20226919869572513
0.025329595399493893	0.20555832030268173
0.025345762442958573	0.21140369088372532
0.025361929486423258	0.22069453241774886
0.025378096529887942	0.23430267517972259
0.025394263573352623	0.25301233829858427
0.025410430616817303	0.2774534846728569
0.025426597660281984	0.3080428157723111
0.025442764703746665	0.34493599636666983
0.025458931747211345	0.38799402494658214
0.025475098790676026	0.4367658345368032
0.025491265834140707	0.49048827062866285
0.025507432877605388	0.5481036028453498
0.02552359992107007	0.6082937411534085
0.02553976696453475	0.6695294009027464
0.025555934007999433	0.7301316441434225
0.025572101051464118	0.7883425607533323
0.0255882680949288	0.8424013757232109
0.02560443513839348	0.8906220012463305
0.02562060218185816	0.9314680047995417
0.02563676922532284	0.9636211356309508
0.02565293626878752	0.9860399285341928
0.025669103312252202	0.9980054611771959
0.025685270355716883	0.9991520459830142
0.025701437399181563	0.989481448847598
0.025717604442646244	0.9693600992226834
0.025733771486110925	0.9394996414615607
0.02574993852957561	0.9009220283901762
0.025766105573040293	0.8549111303320451
0.025782272616504974	0.8029534870306165
0.025814606703434335	0.687751365752195
0.025830773746899016	0.6278728412246585
0.025846940790363697	0.5686385915936816
0.02587927487729306	0.4577646924794361
0.02589544192075774	0.408431906736533
0.02591160896422242	0.3642863158561202
0.0259277760076871	0.3258222792853325
0.025943943051151785	0.29325619358112925
0.02596011009461647	0.26654062729404604
0.02597627713808115	0.24539127772275282
0.02599244418154583	0.22932489652475196
0.02600861122501051	0.21770580971094572
0.026023698247521918	0.21022644880198016
0.026038785270033327	0.20534509558102637
0.026053872292544737	0.2024320823680731
0.026068959315056144	0.20089970811410662
0.02608404633756755	0.200235531911191
0.026099133360078956	0.20003045557796506
0.026114220382590363	0.20000036284643707
0.026129307405101772	0.20000040403770214
0.026144394427613182	0.2000313713677751
0.02615948145012459	0.20023798458555234
0.026174568472635995	0.20089928248536293
0.0261896554951474	0.20241167624697354
0.026204742517658808	0.20526554987171988
0.026219829540170218	0.2100165772474882
0.026234916562681627	0.21725315290804456
0.026250003585193034	0.22756149540780238
0.02626509060770444	0.2414900725242892
0.02628017763021585	0.25951501358196716
0.02629526465272726	0.28200811669878134
0.026310351675238666	0.3092089315012511
0.026325438697750073	0.34120220758458236
0.02634052572026148	0.3779017550365109
0.026355612742772885	0.41904147714019957
0.026370699765284295	0.46417401994474067
0.026385786787795705	0.5126771527436396
0.02640087381030711	0.563767662004913
0.026431047855329924	0.6699044221675353
0.02644613487784133	0.7227968482265568
0.02646122190035274	0.774036968628059
0.02647630892286415	0.8224553549543523
0.026491395945375557	0.8669147371257679
0.026506482967886963	0.9063483414135192
0.026521569990398373	0.9397960085456245
0.026536657012909783	0.966436690071399
0.02655174403542119	0.985616078973963
0.026566831057932595	0.9968683367610969
0.026581918080444	0.9999311246163546
0.026597005102955408	0.9947534199305009
0.026612092125466818	0.9814958899911725
0.026627179147978228	0.9605238896798934
0.026642266170489634	0.932393437666042
0.02665735319300104	0.8978307943096824
0.026672440215512447	0.857706503810256
0.026687527238023853	0.8130049640015689
0.026702614260535263	0.7647907422761473
0.02673278830555808	0.6622691183842324
0.026747875328069486	0.6101697303675532
0.026762962350580895	0.5589050698772774
0.026778049373092305	0.5094152327301401
0.02679313639560371	0.4625245549094551
0.026808223418115118	0.41892123847690316
0.026823310440626528	0.37914281426797547
0.026838397463137938	0.3435678283366446
0.026853484485649344	0.31241388691773675
0.02686857150816075	0.28574194252423357
0.02688365853067216	0.26346646162737203
0.02689874555318357	0.24537089150374858
0.026913832575694976	0.23112764863328425
0.026928919598206383	0.22032169057684214
0.02694400662071779	0.2124766131175716
0.026959093643229196	0.20708213847625576
0.026974180665740605	0.20362183065708575
0.026990532198809244	0.20148111392177814
0.02700688373187788	0.20046105436058778
0.02702323526494652	0.2000868421220056
0.02703958679801516	0.20000460403401457
0.027055938331083794	0.2000000002462936
0.027072289864152433	0.20000861248877913
0.027088641397221072	0.20011775786347272
0.027104992930289708	0.2005597720481073
0.027121344463358343	0.201697206055916
0.027137695996426982	0.2040007533537057
0.02715404752949562	0.20802105292695822
0.027170399062564257	0.21435578486570864
0.027186750595632893	0.22361367719551328
0.027203102128701532	0.23637716827685487
0.02721945366177017	0.25316551400346404
0.027235805194838807	0.27440009277599636
0.027252156727907442	0.3003735469456255
0.02726850826097608	0.3312242136201065
0.02728485979404472	0.3669170499184641
0.027301211327113356	0.40723195998020806
0.027317562860181995	0.45176009724163535
0.027333914393250634	0.49990836091709884
0.02736661745938791	0.6038544579381502
0.027382968992456548	0.6576947776372308
0.027399320525525184	0.7112995829509178
0.027415672058593823	0.7634801935587882
0.027432023591662462	0.8130322369436837
0.027448375124731098	0.8587765231326737
0.027464726657799737	0.8995994782377038
0.027481078190868376	0.9344915182996747
0.02749742972393701	0.9625818437415955
0.027513781257005647	0.9831682954155074
0.027530132790074286	0.9957411279234368
0.027546484323142925	0.9999998146387773
0.02756283585621156	0.99586229005927
0.0275791873892802	0.9834663460843409
0.02759553892234884	0.9631632162833519
0.027611890455417475	0.9355036929771576
0.027628241988486114	0.90121741333313
0.027644593521554753	0.8611862110934343
0.02766094505462339	0.8164126499678344
0.027693648120760667	0.7170402333206847
0.027709999653829302	0.6647259725250794
0.02772635118689794	0.6121637212018911
0.027759054253035216	0.5104444577423018
0.02777540578610385	0.46310409289552334
0.02779175731917249	0.41910085406228276
0.02780810885224113	0.37898695131456483
0.027824460385309766	0.34315009015950176
0.0278408119183784	0.31181150023194726
0.02785716345144704	0.28503052387741196
0.02787351498451568	0.262715375910578
0.027889866517584315	0.24463944855932993
0.02790621805065295	0.23046232860222818
0.02792256958372159	0.2197545245803609
0.02793892111679023	0.21202477662353375
0.027955272649858864	0.20674874391102194
0.027971624182927503	0.2033978371284517
0.027987975715996143	0.20146698550069653
0.028004327249064778	0.20050019811659903
0.028020678782133417	0.20011289350662287
0.02803673180475228	0.20001075083317021
0.028052784827371148	0.20000001666195183
0.02806883784999001	0.20000141878541228
0.028084890872608875	0.20004148132977104
0.028100943895227742	0.2002500820744534
0.028116996917846606	0.20085319729720286
0.02813304994046547	0.20216118705726208
0.028149102963084337	0.20455314324124274
0.028165155985703204	0.2084579694383879
0.028181209008322067	0.2143329807041151
0.02819726203094093	0.22264089857527233
0.028213315053559798	0.23382616964102293
0.028229368076178665	0.2482915532041227
0.02824542109879753	0.2663759050921665
0.028261474121416393	0.2883340318183782
0.02827752714403526	0.31431940460704755
0.028293580166654127	0.344370409964585
0.02830963318927299	0.37840067712514913
0.028325686211891854	0.4161938682258982
0.02834173923451072	0.4574031504149426
0.028357792257129588	0.5015553965365191
0.028373845279748452	0.5480599889235854
0.028405951324986183	0.6452588534219728
0.02842200434760505	0.6943212438840103
0.028438057370223913	0.7425153617320372
0.028454110392842777	0.7889279055547697
0.028470163415461644	0.8326516885254996
0.02848621643808051	0.8728114257605107
0.028502269460699375	0.9085887755447472
0.02851832248331824	0.9392458045673089
0.028534375505937105	0.9641461083723044
0.028550428528555973	0.9827729050689318
0.028566481551174836	0.9947435294806
0.0285825345737937	0.9998198821648698
0.028598587596412567	0.9979145283734593
0.028614640619031434	0.9890922909462923
0.028630693641650298	0.973567333065477
0.02864674666426916	0.9516958764580288
0.02866279968688803	0.9239648429427348
0.028678852709506895	0.8909768374377219
0.02869490573212576	0.8534320044661249
0.028710958754744623	0.8121073842508472
0.02872701177736349	0.7678344658616503
0.028743064799982357	0.7214756815893414
0.02875911782260122	0.6739006076753781
0.02879122386783895	0.5784768152046994
0.02880727689045782	0.5321996311712788
0.028823329913076682	0.48781117035069377
0.028839382935695546	0.4459003291554107
0.028855435958314413	0.40695337275379756
0.02887148898093328	0.3713461521451505
0.028887542003552143	0.339340125835943
0.028903595026171007	0.3110822078050518
0.028919648048789874	0.28660833627968224
0.02893570107140874	0.26585053681951937
0.028951754094027605	0.24864714222020698
0.02896780711664647	0.23475573427719418
0.028983860139265336	0.22386829145082254
0.0289999131618842	0.21562796428531722
0.029015966184503063	0.20964685872831756
0.02903201920712193	0.2055241872304394
0.029048072229740794	0.20286414890458138
0.029063045231406383	0.20137151526387248
0.029078018233071976	0.2005514718778632
0.029092991234737568	0.20016778695043744
0.02910796423640316	0.2000303459132499
0.029122937238068754	0.2000014230345292
0.029137910239734343	0.20000000071100948
0.029152883241399932	0.20000403406388811
0.029167856243065525	0.20005062053484016
0.029182829244731118	0.2002340964016227
0.02919780224639671	0.20070214273786396
0.029212775248062303	0.2016500406415343
0.029227748249727892	0.2033132679902776
0.02924272125139348	0.20595867615487462
0.029257694253059074	0.20987452382235966
0.029272667254724667	0.21535967538643322
0.02928764025639026	0.22271229254658748
0.029302613258055853	0.23221835937746083
0.029317586259721445	0.24414038301932384
0.029332559261387038	0.25870660440418747
0.029347532263052627	0.2761010364397706
0.029362505264718217	0.2964546214423726
0.02937747826638381	0.3198377661843977
0.029392451268049402	0.3462544727437591
0.029407424269714995	0.37563823762023185
0.029422397271380588	0.4078498416532286
0.02943737027304618	0.4426771005646435
0.029467316276377362	0.5189773206052942
0.02952720828303973	0.686322751875622
0.029542181284705323	0.728215867394543
0.029557154286370915	0.7689822250497271
0.029572127288036508	0.8080329692344854
0.029587100289702097	0.8447909237082665
0.029602073291367687	0.8787028925069639
0.02961704629303328	0.9092514923840632
0.029632019294698872	0.9359662252143548
0.029646992296364465	0.9584335205461216
0.029661965298030057	0.9763055069469608
0.029676938299695647	0.9893073051043244
0.029691911301361236	0.9972426748324715
0.02970688430302683	0.9999978911076035
0.02972185730469242	0.9975437698323862
0.029736830306358014	0.9899358110022276
0.029751803308023607	0.9773124740774233
0.029766776309689196	0.9598916464460276
0.029781749311354785	0.9379654097290697
0.029796722313020378	0.9118932492498311
0.02981169531468597	0.8820938882823836
0.029826668316351564	0.8490359598619984
0.029841641318017156	0.8132277542778074
0.029856614319682746	0.7752062993335248
0.029886560323013928	0.6947474108895242
0.02990153332467952	0.6534255180482014
0.029916506326345113	0.6120992887174621
0.029946452329676295	0.5314481841700918
0.029961425331341884	0.49303295727596635
0.029976398333007477	0.4564175078046794
0.030006344336338663	0.3898273757267674
0.030022581848561485	0.3579512223768301
0.030038819360784307	0.32929525971296575
0.03005505687300713	0.3039450436474188
0.03007129438522995	0.28190251509004394
0.030087531897452773	0.263091835911716
0.030103769409675595	0.24736726756094868
0.030120006921898416	0.23452280363608807
0.030136244434121235	0.22430322265501565
0.030152481946344054	0.2164161928181219
0.030168719458566876	0.21054503751326248
0.030184956970789698	0.20636175910417975
0.03020119448301252	0.20353991926406395
0.03021743199523534	0.2017669865069175
0.030233669507458164	0.20075578504258546
0.030249907019680985	0.20025471274295878
0.030266144531903807	0.20005643868915574
0.03028238204412663	0.20000484107075345
0.03029861955634945	0.20000000253803007
0.030314857068572273	0.2000011407372977
0.030331094580795095	0.20002741487154446
0.030347332093017917	0.2001566128743258
0.03036356960524074	0.20052178633458412
0.03037980711746356	0.20130595990543132
0.03039604462968638	0.2027350969316721
0.0304122821419092	0.205069551962457
0.03042851965413202	0.20859428240092037
0.030444757166354842	0.21360812473793317
0.030460994678577664	0.2204124648339767
0.030477232190800486	0.22929964603599712
0.03049346970302331	0.24054146330953952
0.03050970721524613	0.25437808607689777
0.030525944727468952	0.271007737398591
0.030542182239691774	0.2905774330971132
0.030558419751914596	0.3131750522139499
0.03057465726413742	0.338822970838351
0.03059089477636024	0.367473446052039
0.030607132288583062	0.3990058868389558
0.030623369800805884	0.4332260957564003
0.030655844825251525	0.5085944192800887
0.030672082337474343	0.5490070717108738
0.030688319849697165	0.5906485536396352
0.03072079487414281	0.6755566833667702
0.03073703238636563	0.7177064560465094
0.030753269898588453	0.7588740475982343
0.030785744923034097	0.8359021378493282
0.03080198243525692	0.8706166796933861
0.03081821994747974	0.9020816322704945
0.030834457459702563	0.9298124672359585
0.030850694971925385	0.9533796238389741
0.030866932484148207	0.9724176468067114
0.03088316999637103	0.9866328770371919
0.03089940750859385	0.9958095170684008
0.030915645020816673	0.9998139360436853
0.030931882533039495	0.9985971245115665
0.030948120045262317	0.9921952566529306
0.03096435755748514	0.9807283651742907
0.03098059506970796	0.9643971809093543
0.030996832581930783	0.9434782339457704
0.031013070094153605	0.9183173547279732
0.031029307606376427	0.8893217510720434
0.031045545118599246	0.8569508694814676
0.031060702609868797	0.824129217427146
0.031075860101138345	0.7892360112807698
0.03110617508367744	0.7150370560094775
0.031121332574946987	0.6766432859979674
0.031136490066216535	0.6379859241967316
0.03116680504875563	0.5615832405055604
0.031181962540025178	0.5246256239054232
0.031197120031294726	0.4889678606535457
0.031212277522564273	0.45491462368026775
0.031227435013833824	0.42272717498416984
0.031242592505103375	0.3926205908070203
0.03125774999637292	0.36476202866301577
0.03127290748764247	0.33927004843168257
0.03128806497891202	0.3162149767813646
0.031303222470181566	0.2956202818883001
0.03131837996145112	0.27746490422747366
0.03133353745272067	0.26168646957299435
0.031348694943990216	0.24818529265520578
0.03136385243525976	0.23682906452665853
0.03137900992652931	0.22745810387835583
0.03139416741779886	0.21989104255341393
0.031409324909068406	0.21393080849040597
0.031424482400337954	0.20937076539139934
0.0314396398916075	0.2060008675797693
0.03145479738287705	0.20361369075266628
0.0314699548741466	0.20201020454027915
0.031485112365416144	0.2010051607948964
0.03150026985668569	0.20043198212685215
0.03151542734795524	0.20014704811026807
0.03153058483922479	0.2000332914838201
0.031545742330494335	0.20000303321861665
0.03156089982176388	0.20000000313656996
0.03157605731303343	0.20000051143851777
0.03159121480430298	0.20001375563111123
0.031606372295572525	0.20008126651242164
0.03162152978684207	0.20027551568234225
0.03163668727811162	0.20069772509426095
0.03165184476938117	0.2014749360912197
0.031667002260650716	0.2027564108351129
0.031682159751920264	0.20470945274027016
0.03169731724318981	0.2075147442041434
0.03171247473445936	0.2113613093754313
0.031727632225728906	0.21644121675192457
0.031742789716998454	0.2229441409469967
0.03175794720826801	0.23105190494936081
0.031773104699537556	0.24093312362357447
0.031788262190807104	0.2527380661097264
0.03180341968207666	0.26659384928147034
0.031818577173346206	0.28260006666147347
0.031833734664615754	0.3008249473658473
0.0318488921558853	0.32130212798495383
0.03186404964715485	0.34402810707462406
0.0318792071384244	0.36896043741945855
0.031894364629693944	0.3960166957542734
0.03190952212096349	0.42507425351743644
0.03192467961223304	0.45597085579589197
0.031954994594772135	0.522443083725172
0.032015624559850325	0.6663954256565702
0.032030483540670104	0.7020557129034143
0.03204534252148988	0.7371745751877584
0.03206020150230965	0.7713979152877664
0.03207506048312943	0.804372758168643
0.03208991946394921	0.8357525781335439
0.03210477844476898	0.8652025547521529
0.03211963742558875	0.8924046645448694
0.03213449640640853	0.9170625190880508
0.03214935538722831	0.938905865503243
0.03216421436804808	0.9576946720803982
0.032179073348867854	0.9732227299118072
0.03219393232968763	0.9853207107125738
0.03220879131050741	0.9938586312833604
0.032223650291327184	0.998747686129478
0.032238509272146956	0.999941421370751
0.032253368252966735	0.9974362350386445
0.032268227233786514	0.991271200935098
0.03228308621460629	0.981527225199757
0.03229794519542606	0.9683255563812566
0.03231280417624584	0.9518256809272714
0.03232766315706562	0.9322226464022418
0.03234252213788539	0.9097438642349114
0.03235738111870516	0.8846454522304121
0.03237224009952494	0.857208184319943
0.03238709908034472	0.8277331209506535
0.03240195806116449	0.7965369980554
0.03243167602280404	0.7302981885096756
0.032491111946083145	0.5917214541772117
0.032505970926902925	0.5576588098690534
0.0325208299077227	0.5244048029970402
0.03255054786936225	0.46129850867240113
0.03256540685018203	0.4318662699776928
0.0325802658310018	0.4040787757033941
0.03260998379264135	0.3539426269825208
0.03262484277346113	0.33176623463236016
0.0326397017542809	0.31157957984806345
0.032654560735100674	0.29339075122597225
0.03266941971592045	0.2771788867687441
0.03268427869674023	0.2628961756872074
0.032699137677560004	0.25047027595213606
0.032713996658379776	0.23980709524537241
0.032728855639199556	0.2307938774719896
0.032743714620019335	0.2233025326136775
0.03275857360083911	0.21719314448696028
0.03277343258165888	0.2123175889542316
0.03278829156247866	0.2085231943364101
0.03280315054329844	0.20565637618674218
0.03281800952411821	0.20356618017859904
0.03283286850493798	0.20210766958897103
0.03284772748575776	0.20114509765718624
0.03286258646657754	0.20055480988200403
0.03287744544739731	0.20022782699034514
0.032892304428217084	0.20007206575506695
0.03290716340903686	0.20001416193322405
0.03292202238985664	0.20000086720726795
0.032936881370676414	0.20000000000001014
0.032951740351496187	0.2000009382563162
0.032966599332315966	0.20001465059526125
0.03298272282369297	0.20008187130246294
0.032998846315069975	0.2002703400063095
0.033014969806446984	0.20067422212272223
0.033031093297823985	0.2014112177637647
0.033047216789200994	0.20261936944992148
0.033063340280578	0.2044533640473022
0.033079463771955	0.20708041221752121
0.03309558726333201	0.21067579651768376
0.03311171075470902	0.21541818519809497
0.03312783424608602	0.2214848126294988
0.03314395773746303	0.22904662910474904
0.03316008122884004	0.23826352249844357
0.03317620472021704	0.24927971197008594
0.03319232821159405	0.2622194096377229
0.033208451702971056	0.27718284004440613
0.03322457519434806	0.29424269943668263
0.03324069868572506	0.3134411275505837
0.03325682217710207	0.3347872539616897
0.033272945668479076	0.3582553693279487
0.03328906915985608	0.38378375928104225
0.03330519265123308	0.4112742255595933
0.03332131614261009	0.44059230548842643
0.0333535631253641	0.5039983058991836
0.0333696866167411	0.5376475891675832
0.03338581010811811	0.5722523159010707
0.033418057090872116	0.6431509578886081
0.03348255105638014	0.782522789106351
0.03349867454775715	0.8148513375995254
0.03351479803913415	0.8454888592333942
0.03353092153051116	0.8741104876550181
0.03354704502188817	0.9004094665252631
0.03356316851326517	0.9241017644586468
0.03357929200464218	0.9449303349044831
0.03359541549601919	0.9626689490410165
0.03361153898739619	0.9771255380115303
0.03362766247877319	0.9881449901403553
0.0336437859701502	0.99561135894193
0.03365990946152721	0.9994494485774438
0.03367603295290421	0.9996257547144145
0.03369215644428121	0.9961487502917032
0.03370827993565822	0.9890685172731447
0.03372440342703523	0.9784757368770347
0.03374052691841223	0.9645000617929664
0.03375665040978923	0.947307904349588
0.03377277390116624	0.9270996842978256
0.033788897392543246	0.9041065886620734
0.03380502088392025	0.8785869038437571
0.033821144375297256	0.850821986717352
0.033837267866674264	0.821111946739621
0.033869514849428274	0.7571233788844155
0.03388563834080528	0.7234974614229155
0.033901761832182284	0.6892222255434032
0.0339340088149363	0.6200125619420487
0.03399850278044432	0.4872566684404335
0.034013546250868054	0.45874884442598934
0.03402858972129179	0.4315272875541973
0.03404363319171552	0.40572265056506684
0.03405867666213925	0.3814423346154675
0.034073720132562976	0.3587700746093237
0.03408876360298671	0.33776588287390014
0.034103807073410444	0.31846634453526046
0.03411885054383418	0.3008852527509457
0.03413389401425791	0.2850145670248702
0.034148937484681646	0.270825673229087
0.03416398095510538	0.258270919753353
0.03417902442552911	0.2472854004537445
0.034194067895952834	0.2377889518246936
0.03420911136637657	0.22968832911569212
0.0342241548368003	0.2228795239864752
0.034239198307224036	0.21725018476507466
0.03425424177764777	0.21268209945555805
0.034269285248071504	0.2090537013398806
0.03428432871849524	0.20624255732602315
0.034299372188918965	0.2041278000979749
0.03431441565934269	0.20259246659911545
0.034329459129766426	0.20152570739788597
0.03434450260019016	0.20082483400469986
0.034359546070613894	0.20039717418626016
0.03437458954103763	0.20016170870627323
0.034389633011461355	0.20005046665337362
0.03440467648188508	0.2000096605369512
0.03441971995230882	0.20000054657548005
0.03443476342273255	0.20000000000352425
0.034449806893156285	0.2000007997153385
0.03446485036358002	0.20001162107716253
0.034479893834003746	0.20005674021002406
0.03449493730442747	0.200175457404963
0.03450998077485121	0.20042125152062026
0.03452502424527494	0.20086068117018518
0.034540067715698675	0.20157205217620586
0.03455511118612241	0.20264387410822673
0.034570154656546136	0.20417313167580817
0.03458519812696986	0.20626339929059637
0.0346002415973936	0.20902282920477325
0.03461528506781733	0.21256204525546596
0.034630328538241065	0.21699197537874168
0.0346453720086648	0.22242165669309114
0.034660415479088526	0.2289560470888053
0.03467545894951225	0.23669387690118815
0.03469050241993599	0.24572557340437165
0.03470554589035972	0.25613128955722736
0.034720589360783455	0.26797906668869204
0.03473563283120719	0.2813231586574662
0.03475067630163092	0.2962025424971118
0.03476571977205466	0.3126396377025538
0.034780763242478384	0.3306392531734079
0.03479580671290211	0.35018777745101826
0.034810850183325845	0.37125262432137973
0.03484093712417331	0.4177045915928835
0.03485598059459705	0.44293039232313336
0.03487102406502078	0.46935063603463406
0.03490111100586824	0.5252518625911078
0.03496128488756317	0.6447784006659746
0.034977592868544134	0.6777306969329651
0.0349939008495251	0.7104253502666286
0.03502651681148702	0.773945631045887
0.03504282479246798	0.8042217812516157
0.03505913277344894	0.8331483335798935
0.03509174873541086	0.8859225917283503
0.035108056716391826	0.9092880217192946
0.03512436469737279	0.9303454888850233
0.03514067267835375	0.9489001335479585
0.035156980659334716	0.96478032510129
0.03517328864031568	0.9778398137970052
0.03518959662129664	0.9879595361855187
0.0352059046022776	0.9950490501838726
0.03522221258325856	0.9990475815634628
0.035238520564239526	0.9999246696688534
0.03525482854522048	0.9976804063097321
0.035271136526201445	0.9923452679114482
0.03528744450718241	0.9839795470713574
0.03530375248816337	0.9726723955556982
0.035320060469144335	0.9585404963973556
0.0353363684501253	0.9417263880359017
0.03535267643110626	0.9223964683026742
0.035368984412087225	0.9007387104266869
0.03538529239306819	0.8769601270638175
0.03541790835503011	0.8239470684204374
0.03543421633601107	0.7951962662965233
0.03545052431699203	0.7652858092203968
0.035483140278953954	0.7030196979146373
0.03549944825993492	0.6711800062828819
0.03551575624091588	0.6392064745056927
0.0355483722028778	0.5758211764301225
0.03556468018385876	0.5448615696333369
0.03558098816483972	0.5146677194601289
0.035613604126801646	0.4573038127058011
0.03562991210778261	0.43044772953244037
0.03564622008876357	0.4049829437601868
0.035662528069744535	0.3810123168622793
0.0356788360507255	0.35861605683879616
0.03569514403170646	0.3378516823668024
0.035711452012687425	0.3187543153658017
0.03572775999366838	0.30133729069970405
0.035744067974649345	0.28559306724924066
0.03576037595563031	0.27149442040699256
0.035776683936611264	0.2589958922299981
0.03579299191759223	0.24803547208084087
0.03580929989857319	0.23853647764130348
0.035825607879554154	0.23040960372838637
0.03584191586053512	0.22355510440905865
0.03585822384151608	0.21786507251671156
0.035874531822497044	0.2132257798308464
0.03589083980347801	0.20952004089474674
0.03590714778445897	0.2066295637092143
0.03592345576543993	0.2044372513404249
0.03593976374642089	0.2028294197964453
0.03595607172740185	0.20169789933194582
0.03597237970838281	0.20094198859991216
0.03598868768936377	0.20047023374242945
0.036004995670344736	0.20020200755412995
0.036020223630372425	0.2000746803835406
0.036035451590400114	0.20001973814382445
0.0360506795504278	0.20000264219295288
0.03606590751045549	0.20000003810301392
0.03608113547048318	0.20000002336182776
0.03609636343051087	0.20000223514975005
0.03611159139053856	0.2000177589536044
0.03612681935056625	0.20006886109786148
0.036142047310593936	0.20018855052220902
0.036157275270621625	0.2004199772874035
0.036172503230649314	0.20081567732225675
0.036187731190677	0.20143667481020514
0.03620295915070469	0.20235145533273158
0.03621818711073238	0.2036348244199524
0.03623341507076007	0.20536666748955545
0.03624864303078775	0.20763062827028117
0.03626387099081543	0.2105127236945771
0.03627909895084312	0.2140999138989737
0.03629432691087081	0.2184786463854363
0.0363095548708985	0.22373339357054453
0.03632478283092619	0.2299452028829042
0.03634001079095388	0.23719027826704622
0.03635523875098157	0.24553861142066818
0.036370466711009256	0.2550526803414409
0.036385694671036944	0.26578623180134237
0.03640092263106463	0.27778316321540836
0.03641615059109232	0.2910765180440929
0.03643137855112001	0.3056876073826235
0.0364466065111477	0.3216252687667515
0.03646183447117539	0.33888527148386627
0.03649229039123077	0.3772875519521791
0.036507518351258456	0.3983528615952704
0.036522746311286144	0.42058650482893434
0.03655320223134152	0.46825371143259303
0.03661411407145227	0.5735425976804668
0.03662934203147995	0.6012138268195661
0.03664456999150764	0.6291378750632108
0.03667502591156302	0.6851133246830394
0.036735937751673775	0.792939872249157
0.036751165711701464	0.8180585020660089
0.03676639367172915	0.8421128395725269
0.03678162163175684	0.8649459949223623
0.03679684959178453	0.8864078131271191
0.03681207755181222	0.9063562635429726
0.03682730551183991	0.9246587507578763
0.0368425334718676	0.9411933332251913
0.036857761431895286	0.9558498371129596
0.036872989391922975	0.9685308540887452
0.036888217351950664	0.9791526131242864
0.03690344531197835	0.9876457178635629
0.03691867327200604	0.9939557426353336
0.03693390123203373	0.9980436817884286
0.03694912919206142	0.9998862486661064
0.03696435715208911	0.9994760221958382
0.03697958511211679	0.996821440734176
0.03699451456169471	0.9920633123781445
0.037009444011272624	0.9852082306823281
0.03702437346085054	0.9763071311519642
0.03703930291042845	0.9654242376339017
0.037054232360006364	0.9526364165123209
0.037069161809584285	0.9380324220105433
0.037084091259162205	0.9217120411416728
0.03709902070874012	0.903785147781806
0.03711395015831803	0.8843706761597258
0.03712887960789595	0.8635955247601864
0.037158738507051786	0.8185036272215233
0.03721845630536345	0.7181811499023125
0.03723338575494137	0.6918520546323097
0.03724831520451928	0.6653191667826239
0.03727817410367511	0.6122128032446195
0.03729310355325302	0.585913265273897
0.03730803300283094	0.5599557549924506
0.037337891901986775	0.5095429453732757
0.03735282135156469	0.48530509918689974
0.03736775080114261	0.46184282281473304
0.03739760970029844	0.4175756165523435
0.037412539149876356	0.3969100344151245
0.03742746859945427	0.3772982081878424
0.0374573274986101	0.3413959908956359
0.037472256948188024	0.32515871615905223
0.03748718639776594	0.3100817952473941
0.03750211584734385	0.2961658196439815
0.037517045296921764	0.2834016727993755
0.03753197474649968	0.2717710495243075
0.0375469041960776	0.2612470573531583
0.03756183364565552	0.2517948921634906
0.03757676309523343	0.24337257969030004
0.037591692544811345	0.23593177402112253
0.037606621994389265	0.22941860370446251
0.037621551443967186	0.22377455575245944
0.0376364808935451	0.2189373875710251
0.03765141034312301	0.21484205670826553
0.037666339792700926	0.21142165827452672
0.03768126924227884	0.20860835995368918
0.03769619869185676	0.2063343246934994
0.03771112814143468	0.2045326114292616
0.03772605759101259	0.20313804455624657
0.03774098704059051	0.2020880433166207
0.03775591649016842	0.2013234028007451
0.037770845939746334	0.20078901887378767
0.037785775389324254	0.2004345500194917
0.037800704838902174	0.20021500983583618
0.03781563428848009	0.2000912847138416
0.037830563738058	0.20003057207224606
0.03784549318763592	0.20000673539809644
0.03786042263721384	0.20000057324723286
0.037875352086791755	0.20000000027979042
0.03789028153636967	0.20000013933477767
0.03790521098594758	0.20000332447516345
0.037920140435525496	0.20001901585151743
0.037935069885103416	0.20006362812914516
0.03795126384523856	0.20017174750953234
0.03796745780537371	0.20037914051608113
0.03798365176550885	0.20073193080816695
0.037999845725643994	0.201283686853155
0.03801603968577914	0.20209457882953866
0.038032233645914286	0.20323044177715924
0.03804842760604943	0.20476175727463777
0.03806462156618458	0.20676256677796162
0.03808081552631973	0.20930933044511757
0.03809700948645487	0.21247974579411189
0.03811320344659001	0.2163515408919306
0.03812939740672516	0.22100125694848174
0.03814559136686031	0.22650303519267584
0.038161785326995455	0.23292742273981598
0.0381779792871306	0.2403402118247982
0.03819417324726575	0.2488013262801436
0.0382103672074009	0.2583637684895755
0.03822656116753604	0.26907263925607056
0.03824275512767118	0.28096424209868576
0.03825894908780633	0.2940652824476803
0.03827514304794148	0.3083921710552483
0.038291337008076624	0.32395043969443366
0.03832372492834692	0.35872618209140317
0.038339918888482066	0.37789676309049025
0.03835611284861721	0.3982046443830371
0.0383885007688875	0.4420073452791197
0.038453276609428086	0.5401487947481367
0.038469470569563236	0.5662960884847075
0.03848566452969838	0.5928512596193836
0.03851805244996867	0.6466514990979766
0.03853424641010382	0.673615629746287
0.03855044037023896	0.7004280646457071
0.038582828290509255	0.75299947310347
0.038599022250644405	0.7784573075551757
0.03861521621077955	0.8031637296856945
0.03863141017091469	0.8269719802176765
0.03864760413104984	0.8497391060780256
0.03866379809118499	0.8713271872022488
0.03867999205132013	0.8916045194121843
0.038696186011455275	0.9104467417646259
0.038712379971590424	0.9277378974281345
0.038728573931725574	0.943371417911587
0.03874476789186072	0.9572510213326151
0.03876096185199586	0.9692915163651666
0.03877715581213101	0.9794195045331519
0.03879334977226616	0.9875739746090173
0.0388095437324013	0.9937067840200007
0.038825737692536444	0.9977830233482146
0.038841931652671594	0.9997812612207571
0.03885812561280674	0.999693668109686
0.038874319572941886	0.9975260187863495
0.03889051353307703	0.9932975743870998
0.03890670749321218	0.987040846236015
0.03892290145334732	0.9788012447226091
0.038939095413482464	0.9686366176373622
0.03895528937361761	0.956616683414755
0.038971483333752756	0.9428223657121318
0.03898659727293463	0.928427666173916
0.0390017112121165	0.9126487261685867
0.03903193909048025	0.8772980930678145
0.03904705302966212	0.8579205489180431
0.039062166968843993	0.8375455787066404
0.03909239484720774	0.7942376700614502
0.039107508786389605	0.7715283099156979
0.03912262272557148	0.7482670577966462
0.039152850603935224	0.700546784640069
0.03921330636066271	0.6034581714386196
0.03922842029984458	0.57946882147913
0.039243534239026455	0.555792479614641
0.0392737621173902	0.509739180176392
0.039288876056572074	0.487527730043502
0.03930398999575395	0.4659594419042968
0.03933421787411769	0.42501018777283006
0.03934933181329957	0.4057400228947515
0.039364445752481436	0.3873342637468155
0.03937955969166331	0.36982950164503176
0.03939467363084519	0.3532547099207105
0.039409787570027055	0.33763129172665063
0.03942490150920893	0.3229731903888249
0.039455129387572674	0.29657249584879986
0.03947024332675454	0.28482231546174547
0.03948535726593642	0.27402289731410345
0.03950047120511829	0.2641545629837998
0.03951558514430016	0.2551920048739274
0.03953069908348203	0.24710475295756493
0.039545813022663905	0.23985767611028352
0.03956092696184578	0.23341151306680305
0.03957604090102765	0.22772342785259428
0.039591154840209516	0.22274758440246434
0.03960626877939139	0.21843573498627405
0.03962138271857327	0.21473781701694694
0.039636496657755135	0.2116025528181086
0.03965161059693701	0.2089780469768269
0.039666724536118886	0.20681237600026342
0.039681838475300754	0.20505416513205452
0.03969695241448263	0.203653147363273
0.039712066353664505	0.20256069989164677
0.03972718029284637	0.20173035353903704
0.03974229423202825	0.20111827092831522
0.039757408171210123	0.20068368954380056
0.03977252211039199	0.200389326151124
0.03978763604957387	0.2002017394295441
0.03980274998875574	0.20009164806873747
0.03981786392793761	0.20003420199934238
0.03983297786711948	0.20000920485831683
0.039848091806301354	0.2000012862326501
0.03986320574548323	0.2000000226743313
0.0398783196846651	0.20000000693188494
0.039893433623846966	0.2000008652954236
0.03990854756302884	0.20000722339930568
0.03992366150221072	0.20002862126546278
0.039938775441392585	0.2000793787977494
0.03995515389113169	0.20018959044522316
0.039971532340870794	0.20038642159902756
0.0399879107906099	0.20070533870806304
0.040004289240348996	0.20118694854096317
0.040020667690088094	0.2018764635966365
0.0400370461398272	0.20282311330117989
0.0400534245895663	0.20407950745502862
0.04006980303930541	0.20570095880837858
0.04008618148904451	0.20774477198561503
0.04010255993878361	0.21026950624846813
0.04011893838852271	0.21333421978120964
0.04013531683826181	0.2169977032986722
0.040151695288000916	0.2213177108190755
0.04016807373774002	0.22635019540910598
0.040184452187479125	0.23214855760002023
0.04020083063721822	0.23876291399233526
0.04021720908695732	0.24623939331601896
0.040233587536696425	0.2546194668959572
0.04024996598643553	0.26393932009281185
0.040266344436174634	0.2742292708517514
0.04028272288591374	0.28551324100035125
0.040299101335652836	0.2978082853980384
0.04033185823513104	0.3254630969450367
0.04034823668487014	0.3408192973037316
0.04036461513460925	0.3571789651021513
0.04039737203408745	0.3928122868248998
0.04041375048382655	0.41201708508513807
0.04043012893356565	0.4320877636465527
0.04046288583304386	0.4746003798379379
0.040479264282782965	0.4969101379099959
0.04049564273252206	0.5198221214540892
0.040528399632000264	0.5671131943694269
0.040593913430956675	0.6648807024758374
0.04061029188069577	0.689376850595422
0.04062667033043488	0.7136735907759215
0.04065942722991309	0.7612143660659697
0.04067580567965219	0.7842309024492135
0.04069218412939129	0.8065946434221856
0.04072494102886949	0.8489249428453652
0.040741319478608595	0.8686797912655337
0.0407576979283477	0.8873599299830279
0.040774076378086804	0.9048705287110043
0.0407904548278259	0.9211224102167261
0.040806833277565	0.9360326777522794
0.040823211727304104	0.9495252946138983
0.04083959017704321	0.961531611350477
0.04085596862678231	0.9719908366197679
0.04087234707652142	0.9808504481973644
0.040888725526260515	0.9880665411752855
0.04090510397599961	0.9936041109377151
0.04092148242573872	0.9974372690671811
0.04093786087547782	0.9995493909092359
0.040954239325216926	0.9999331941032463
0.04097061777495603	0.9985907479655349
0.04098699622469513	0.9955334141842894
0.041003076163984464	0.990883321375123
0.04101915610327379	0.9846278817222456
0.04103523604256312	0.9768030379162695
0.04105131598185245	0.9674525459133787
0.04106739592114178	0.9566276335937307
0.04108347586043111	0.9443866101650003
0.04109955579972044	0.9307944297473946
0.04111563573900977	0.9159222129006879
0.0411317156782991	0.8998467301433326
0.041147795617588426	0.8826498517674491
0.041179955496167084	0.845241387495396
0.04119603543545641	0.8252137091296327
0.04121211537474574	0.804431188468921
0.04124427525332441	0.7609960222107139
0.04126035519261374	0.7385433105550621
0.04127643513190307	0.7157343247860052
0.04130859501048173	0.6694454833532922
0.041372914767639046	0.5768693790604733
0.041388994706928375	0.5542522585213367
0.041405074646217704	0.5320114956522182
0.04143723452479636	0.4889531991346095
0.041501554281953686	0.4102826200066165
0.04151763422124302	0.3924625214686314
0.04153371416053235	0.37545820328105306
0.04154979409982168	0.3592969267987185
0.04156587403911101	0.3439996002588337
0.04158195397840034	0.3295808522386144
0.04159803391768967	0.3160491519298494
0.041630193796268325	0.2916510095397243
0.041646273735557654	0.2807724100793845
0.04166235367484698	0.27075707979019087
0.04167843361413631	0.26158599520062625
0.04169451355342564	0.2532355599433697
0.04171059349271497	0.24567798763098728
0.0417266734320043	0.23888170984066429
0.04174275337129363	0.23281180553252986
0.041758833310582964	0.2274304481087368
0.0417749132498723	0.22269736623409717
0.04179099318916163	0.21857031448433478
0.04180707312845096	0.21500554986441822
0.04182315306774029	0.21195831024715084
0.041839233007029616	0.2093832908205199
0.041855312946318945	0.20723511470048106
0.041871392885608275	0.20546879396307105
0.041887472824897604	0.20404017747479283
0.04190355276418693	0.20290638205168496
0.04191963270347626	0.2020262036539606
0.04193571264276559	0.20136050552277293
0.04195179258205492	0.20087258038676026
0.04196787252134425	0.20052848410649193
0.04198395246063358	0.20029733838271363
0.04200003239992291	0.20015160042713803
0.04201611233921224	0.20006729778017213
0.0420311122575483	0.20002617803544773
0.04204611217588436	0.20000757944694136
0.042061112094220414	0.2000012448407329
0.04207611201255647	0.2000000422285426
0.04209111193089252	0.2000000004981981
0.04210611184922858	0.20000031915977434
0.04212111176756463	0.20000335231283
0.04213611168590069	0.2000145671743328
0.04215111160423674	0.20004247767685646
0.0421661115225728	0.20009855381138053
0.04218111144090886	0.2001971075475101
0.04219611135924491	0.20035515631519252
0.04221111127758097	0.20059226517514386
0.04222611119591703	0.20093036893935967
0.042241111114253084	0.2013935756275188
0.04225611103258914	0.20200795275909356
0.04227111095092519	0.20280129808392502
0.04228611086926125	0.20380289644540217
0.04230111078759731	0.2050432645497037
0.042316110705933364	0.20655388548146628
0.04233111062426942	0.20836693486048655
0.04234611054260548	0.2105150005753342
0.042361110460941535	0.21303079805807076
0.04237611037927759	0.21594688307952428
0.042391110297613645	0.21929536404678351
0.0424061102159497	0.22310761577400637
0.04242111013428576	0.22741399667436185
0.042436110052621816	0.23224357128531908
0.04245110997095787	0.23762383999197623
0.04246610988929393	0.24358047775390113
0.04248110980762999	0.25013708357091263
0.04249610972596604	0.25731494234257063
0.042511109644302096	0.2651328006857356
0.04252610956263815	0.2736066581749066
0.04254110948097421	0.28274957536220624
0.04255610939931027	0.2925714998180457
0.04257110931764632	0.30307911131136067
0.04258610923598238	0.31427568711944903
0.04261610907265449	0.3387311678150495
0.04263110899099055	0.351978700572543
0.0426461089093266	0.36589233667399707
0.04267610874599872	0.39565417391957564
0.042736108419342944	0.4622618003162421
0.042751108337679	0.48021104959051386
0.042766108256015054	0.49860425959939003
0.04279610809268717	0.5365471650179775
0.042856107766031395	0.6156769601112122
0.04287110768436745	0.6358197314335432
0.042886107602703505	0.6559907210589023
0.04291610743937562	0.6961742544148287
0.04297610711271985	0.7741648962743326
0.04299237154161313	0.7943526671922972
0.043008635970506415	0.8139840310298331
0.04304116482829299	0.8512720345825828
0.04305742925718628	0.8687811270892194
0.043073693686079564	0.8854395467738994
0.04310622254386613	0.9159409468224923
0.043122486972759416	0.9296613309822063
0.04313875140165271	0.9422865287648716
0.043155015830546	0.9537658408638908
0.04317128025943928	0.9640533297476094
0.043187544688332566	0.9731080661378866
0.04320380911722585	0.9808943452935406
0.043220073546119134	0.9873818718932192
0.043236337975012425	0.9925459125298733
0.043252602403905716	0.996367415050698
0.043268866832799	0.9988330942013411
0.04328513126169228	0.9999354832590452
0.04330139569058557	0.9996729515651158
0.04331766011947885	0.9980496880911458
0.04333392454837214	0.9950756513939352
0.04335018897726543	0.9907664865299902
0.04336645340615872	0.985143409710214
0.043382717835052	0.9782330616775963
0.043398982263945285	0.9700673309842776
0.04341524669283857	0.9606831485278357
0.04343151112173186	0.9501222548791355
0.04344777555062515	0.9384309420946173
0.043464039979518435	0.9256597718530734
0.043496568837305	0.8970996128284086
0.043512833266198286	0.8814302675848659
0.04352909769509158	0.8649196556660226
0.04356162655287815	0.8296448215155051
0.043626684268451295	0.752073409439994
0.043642948697344586	0.7316457166505879
0.04365921312623787	0.710952418897397
0.04369174198402444	0.6690626270746293
0.04375679969959759	0.5852547765910345
0.04377306412849087	0.5646884657412375
0.043789328557384155	0.5444009001321521
0.04382185741517073	0.5048870372708268
0.04383812184406402	0.48576471597792764
0.043854386272957305	0.46712870141142315
0.04388691513074387	0.431482038847994
0.04390317955963716	0.4145444861389034
0.04391944398853045	0.39823925213264455
0.04395197284631702	0.36762574493117284
0.043968237275210306	0.3533568348881171
0.04398450170410359	0.3397990080209553
0.044017030561890165	0.31484922145676497
0.044032214969830175	0.3041970547850421
0.04404739937777019	0.2941760133200312
0.0440625837857102	0.2847811771886994
0.04407776819365021	0.27600493780645896
0.04409295260159023	0.26783713206751925
0.044108137009530236	0.260265188403909
0.04413850582541026	0.24684751012037864
0.04415369023335028	0.24096605044966785
0.04416887464129029	0.23560936134103733
0.0441840590492303	0.2307553627994519
0.044199243457170315	0.22638063303704206
0.04421442786511033	0.22246060740588539
0.04422961227305034	0.21896978022409364
0.04424479668099035	0.21588190829439002
0.04425998108893037	0.2131702149192991
0.04427516549687038	0.2108075932285024
0.04429034990481039	0.20876680765178923
0.0443055343127504	0.20702069239522555
0.04432071872069042	0.20554234580826636
0.044335903128630436	0.2043053195655313
0.044351087536570445	0.2032838016284454
0.044366271944510455	0.20245279199866648
0.04438145635245047	0.20178827032685043
0.04439664076039049	0.201267354496513
0.0444118251683305	0.20086844936313755
0.04442700957627051	0.2005713848929271
0.044442193984210523	0.2003575430132501
0.04445737839215053	0.2002099725575069
0.04447256280009054	0.2001134917604246
0.04448774720803056	0.2000547778352293
0.04450293161597057	0.20002244324132412
0.04451811602391058	0.20000709832956712
0.044533300431850595	0.2000014001315715
0.044548484839790604	0.20000008713918224
0.044563669247730614	0.2
0.04457885365567063	0.20000008813408465
0.04459403806361064	0.20000140235535807
0.04460922247155065	0.2000070736583287
0.044624406879490666	0.20002227840617773
0.04463959128743068	0.2000541902295927
0.04465477569537069	0.20011191901664135
0.0446699601033107	0.20020643744209546
0.04468514451125072	0.20035049554960632
0.044700328919190735	0.200558523961693
0.044715513327130745	0.20084652635034078
0.044730697735070754	0.20123196185485703
0.04474588214301077	0.20173361818324473
0.04476106655095079	0.20237147617853615
0.0447762509588908	0.20316656667207092
0.044791435366830806	0.20414082048143856
0.04480661977477082	0.20531691244163774
0.04482180418271084	0.20671810038376656
0.04483698859065085	0.20836805999624333
0.04485217299859086	0.2102907165190171
0.044867357406530875	0.21251007423158003
0.04488254181447089	0.21505004470064276
0.0448977262224109	0.21793427475336397
0.04491291063035091	0.22118597513684454
0.04492809503829093	0.2248277508144276
0.04494327944623094	0.2288814338342925
0.044958463854170946	0.23336791968608048
0.04497364826211096	0.23830700803659807
0.04498883267005097	0.24371724870705483
0.04500371856754121	0.24949502678300686
0.04501860446503145	0.25575682935196353
0.04503349036252169	0.26251583982520177
0.04504837626001193	0.2697835856694954
0.04506326215750217	0.2775698327922346
0.04507814805499241	0.28588248840669855
0.045107919849972894	0.30410884088583295
0.045122805747463135	0.3140283125999077
0.045137691644953376	0.32448561469522236
0.04516746343993386	0.3470014097365235
0.0451823493374241	0.35904812653611873
0.04519723523491434	0.3716090785071977
0.04522700702989482	0.398225041005062
0.04524189292738506	0.41225004165771256
0.045256778824875304	0.42672930285955407
0.04528655061985579	0.4569661754941688
0.045346094209816744	0.5218456319389787
0.045465181389738665	0.6620440671501846
0.045480067287228906	0.6798152153998931
0.04549495318471915	0.6975036504616265
0.04552472497969963	0.7324603925747407
0.04558426856966059	0.7994846337830239
0.04559915446715082	0.815389311039702
0.04561404036464106	0.8308698636058591
0.045643812159621544	0.860397864062151
0.045658698057111785	0.874367629526185
0.045673583954602026	0.88775819391241
0.04570335574958251	0.9126612181257437
0.04571824164707275	0.9241074783700735
0.04573312754456299	0.9348423806834714
0.04574801344205323	0.944837409115017
0.04576289933954347	0.9540660737226715
0.045777785237033713	0.9625040050909324
0.045792671134523955	0.9701290403321977
0.045807557032014196	0.9769213002488168
0.04582244292950443	0.9828632573744701
0.045837328826994664	0.9879397946549973
0.045852214724484905	0.9921382545718839
0.045867100621975146	0.9954484785546062
0.04588198651946539	0.997862836571664
0.04589687241695563	0.9993762468336392
0.04591175831444587	0.9999861855851417
0.04592664421193611	0.9996926870057165
0.04594153010942635	0.9984983332824723
0.04595768051747382	0.9961896359948743
0.04597383092552129	0.9928364442249109
0.04598998133356876	0.9884520134846144
0.04600613174161623	0.983052929475883
0.0460222821496637	0.9766590201000667
0.04603843255771117	0.9692932535687556
0.04605458296575864	0.9609816232225828
0.046070733373806114	0.9517530197262748
0.046086883781853584	0.9416390913654198
0.046103034189901054	0.9306740932235512
0.046135335005995995	0.9063399658028306
0.046151485414043465	0.8930508844349977
0.046167635822090936	0.8790704634348174
0.046199936638185876	0.8492159108463713
0.046216087046233346	0.8334355235530023
0.04623223745428082	0.8171508748124445
0.04626453827037576	0.7832676141240724
0.04632913990256564	0.7116636098808687
0.0464583431669454	0.5642983844983788
0.04647449357499287	0.5464035481483935
0.04649064398304034	0.5287661260339904
0.04652294479913528	0.49441004863171856
0.04653909520718275	0.47775925372355865
0.04655524561523022	0.4615014058271054
0.046587546431325164	0.43027461232195147
0.046603696839372634	0.4153545296265227
0.046619847247420104	0.4009250322998865
0.046652148063515045	0.37360758053059206
0.046668298471562515	0.3607480935673342
0.046684448879609985	0.348436141226228
0.046716749695704926	0.32548379337248295
0.046732900103752396	0.3148516901838108
0.04674905051179987	0.30478381562451196
0.04676520091984734	0.2952783968328336
0.04678135132789481	0.28633142912929205
0.04679750173594228	0.27793676682441715
0.04681365214398975	0.2700862230809973
0.04684595296008469	0.25597519567288246
0.04686210336813216	0.249689145285109
0.04687825377617963	0.24389633258361207
0.0468944041842271	0.23858013392967223
0.04691055459227457	0.2337226363945399
0.04692670500032204	0.2293047817127537
0.04694285540836951	0.22530651350520509
0.046959005816416974	0.22170692697593708
0.046975156224464444	0.21848442028402718
0.04699022661155865	0.21579798657020863
0.04700529699865284	0.2134023000032558
0.04702036738574704	0.21127886404487298
0.047035437772841235	0.20940909831443247
0.04705050815993543	0.2077744435658414
0.04706557854702963	0.20635646480649222
0.04708064893412382	0.20513695211623173
0.04709571932121802	0.204098018739108
0.047110789708312215	0.20322219603697717
0.04712586009540641	0.20249252491202566
0.047140930482500606	0.20189264332473267
0.0471560008695948	0.20140686955461842
0.047171071256689	0.20102028087325358
0.047186141643783194	0.20071878732229537
0.04720121203087739	0.20048920031368553
0.047216282417971586	0.2003192957944453
0.04723135280506578	0.20019787174464884
0.04724642319215998	0.20011479980400343
0.047261493579254174	0.20006107084991065
0.04727656396634837	0.20002883437779417
0.047291634353442566	0.20001143156273385
0.04730670474053676	0.20000342190993292
0.04732177512763096	0.200000603430123
0.04733684551472516	0.20000002630458258
0.047351915901819364	0.2000000000328675
0.04736698628891356	0.20000009408452737
0.047382056676007756	0.20000113210388293
0.04739712706310195	0.20000517974426224
0.04741219745019615	0.20001552623482396
0.04742726783729034	0.20003665980913488
0.04744233822438454	0.20007423714990769
0.047457408611478735	0.20013504702866217
0.04747247899857293	0.20022696834243492
0.04748754938566713	0.2003589227719708
0.04750261977276132	0.20054082230697734
0.04751769015985552	0.2007835119039513
0.047532760546949715	0.2010987075607311
0.04754783093404391	0.20149893010919595
0.04756290132113811	0.20199743504341525
0.04757797170823231	0.20260813871495148
0.04759304209532651	0.2033455412399218
0.04760811248242071	0.20422464647378513
0.047623182869514905	0.2052608794196114
0.0476382532566091	0.20647000144376648
0.047653323643703296	0.2078680236795517
0.04766839403079749	0.20947111900425774
0.04768346441789169	0.211295532978468
0.047698534804985884	0.213357494138109
0.04771360519208008	0.21567312402987318
0.047728675579174276	0.21825834737915326
0.04774374596626847	0.22112880277649985
0.04775881635336267	0.22429975426407056
0.047773886740456864	0.22778600419736575
0.04778895712755106	0.2316018077499619
0.04781909790173945	0.24027586188639247
0.04783416828883365	0.24515914755235058
0.047849238675927844	0.2504219030981955
0.04786430906302204	0.2560744473546011
0.047879379450116236	0.26212609278946764
0.04789444983721043	0.26858508088660765
0.04790952022430463	0.27545852167673684
0.047939660998493026	0.2904712123655746
0.04795599589614445	0.2993217202674199
0.047972330793795884	0.3086781434077905
0.048005000589098734	0.32890951531656687
0.04802133548675016	0.33977998833132317
0.048037670384401585	0.3511473605369295
0.048070340179704435	0.37534184644840834
0.04808667507735586	0.3881484211920178
0.048103009975007285	0.40141082589027466
0.04813567977031014	0.4292399757022722
0.04820101936091585	0.48956552064514025
0.048217354258567276	0.505483157163171
0.0482336891562187	0.5216817200953107
0.04826635895152156	0.5548018865518006
0.048331698542127266	0.6230206620393743
0.048462377723338675	0.759231644113933
0.0484787126209901	0.7754849450800864
0.04849504751864153	0.7914359853867601
0.04852771731394438	0.8222779474183461
0.04854405221159581	0.8370937523220843
0.04856038710924723	0.8514573256289975
0.04859305690455008	0.8786871744935351
0.04860939180220151	0.891485969223428
0.048625726699852934	0.9036978046568246
0.048642061597504366	0.915292279002546
0.04865839649515579	0.9262405189316585
0.048674731392807216	0.9365152780138248
0.04869106629045865	0.9460910289610956
0.048707401188110074	0.9549440493391288
0.0487237360857615	0.9630525004351527
0.048740070983412924	0.9703964990027076
0.04875640588106435	0.976958181634588
0.04877274077871578	0.9827217615477377
0.048789075676367206	0.9876735775965424
0.04880541057401863	0.991802135364475
0.048821745471670064	0.9950981402174851
0.04883808036932149	0.9975545222364958
0.048854415266972914	0.9991664529801043
0.04887075016462434	0.999931354062354
0.048887085062275765	0.9998488975638807
0.04890341995992719	0.9989209983278422
0.048919754857578615	0.9971517982245413
0.04893608975523004	0.9945476425005517
0.048952424652881465	0.9911170483592593
0.0489687595505329	0.9868706659498532
0.04898509444818432	0.9818212319710629
0.04900113083538597	0.9760971716518214
0.04901716722258763	0.9696291958148564
0.049033203609789286	0.9624349002771375
0.04904923999699094	0.9545335853660618
0.0490652763841926	0.9459461838494868
0.04908131277139425	0.9366951838288007
0.049113385545797555	0.9162996220775916
0.04912942193299921	0.9052070553793872
0.04914545832020087	0.8935546962029296
0.049177531094604175	0.8686874288612302
0.049241676643410795	0.8135710513350429
0.04925771303061245	0.7988599697913001
0.0492737494178141	0.7838430526852362
0.04930582219221741	0.7530280544241129
0.04936996774102403	0.6892302530663346
0.04949825883863726	0.5603776937761953
0.04951429522583892	0.5447553082435718
0.04953033161304057	0.5293332711736222
0.04956240438744387	0.49918824540540324
0.04962654993625049	0.4423079208533989
0.04964258632345214	0.4289100130708061
0.0496586227106538	0.41587358026553034
0.04969069548505711	0.3909385180540242
0.049754841033863725	0.3459090997876474
0.04977087742106538	0.33570305411680024
0.04978691380826703	0.32592630534196454
0.04981898658267034	0.3076667646636812
0.049835022969871995	0.29918355583354955
0.04985105935707365	0.2911288870896744
0.04988313213147696	0.27629003742932684
0.04989916851867861	0.2694952859244761
0.049915204905880264	0.2631080432899699
0.04993124129308192	0.25712027335518206
0.04994727768028358	0.2515229502983332
0.049963314067485234	0.24630612469688745
0.049979350454686884	0.24145899209121713
0.05001142322909019	0.23282673943294152
0.05002637959533857	0.2292628183550135
0.050041335961586955	0.22597750493935265
0.05005629232783533	0.2229594902100913
0.05007124869408371	0.22019714871605844
0.050086205060332095	0.21767859328307698
0.05010116142658047	0.21539172984382599
0.05011611779282885	0.21332431215728198
0.050131074159077235	0.21146399623203235
0.05014603052532562	0.2097983942705792
0.050160986891574	0.20831512795517046
0.050175943257822375	0.20700188089967828
0.05019089962407076	0.2058464500965052
0.05020585599031914	0.20483679619256057
0.050220812356567515	0.20396109243381766
0.0502357687228159	0.2032077721239529
0.05025072508906428	0.20256557444899193
0.05026568145531266	0.20202358852671023
0.050280637821561044	0.20157129554678238
0.05029559418780942	0.20119860887525698
0.0503105505540578	0.2008959120048809
0.050325506920306184	0.20065409424102035
0.05034046328655456	0.20046458402145506
0.05035541965280294	0.20031937977708478
0.050370376019051324	0.20021107824956783
0.05038533238529971	0.20013290019107735
0.05040028875154809	0.2000787133806866
0.050415245117796464	0.20004305290133562
0.05043020148404485	0.20002113863086832
0.05044515785029323	0.20000888991022447
0.050460114216541604	0.2000029373614944
0.05047507058278999	0.20000063183816527
0.05049002694903837	0.20000005049947653
0.05050498331528675	0.20000000001032664
0.050519939681535134	0.20000001687760371
0.05053489604778351	0.20000036494312373
0.05054985241403189	0.20000203006251802
0.050564808780280274	0.20000671200839354
0.05057976514652865	0.20001681364486618
0.05059472151277703	0.20003542742911265
0.050609677879025414	0.2000663193038803
0.050624634245273796	0.20011391005290471
0.05063959061152218	0.2001832541988991
0.050654546977770554	0.20028001653116778
0.050669503344018936	0.20041044635694477
0.05068445971026732	0.2005813495772439
0.050699416076515694	0.2008000586943166
0.050714372442764076	0.20107440086372697
0.05072932880901246	0.20141266410955555
0.05074428517526084	0.20182356182633523
0.05075924154150922	0.20231619569595868
0.0507741979077576	0.2029000171520126
0.05078915427400598	0.20358478752774795
0.05080411064025436	0.20438053702716694
0.05081906700650274	0.2052975226615752
0.05083402337275112	0.20634618529625764
0.0508489797389995	0.207537105953854
0.050863936105247885	0.20888096152241442
0.05087889247149627	0.21038848001704144
0.05089384883774464	0.21207039554450513
0.050908805203993025	0.21393740312020784
0.05092376157024141	0.2160001134863978
0.05093871793648978	0.2182690080796466
0.050953674302738165	0.2207543942941658
0.05096863066898655	0.22346636118577987
0.05098485154579216	0.2266751553624966
0.05100107242259777	0.23017414501105593
0.05101729329940338	0.23397497321391159
0.051033514176208994	0.2380887363841267
0.051049735053014605	0.24252592461061054
0.05106595592982022	0.24729636408427594
0.05109839768343143	0.25787265284402633
0.05111461856023704	0.26369435013096154
0.05113083943704265	0.26988089731418546
0.05116328119065387	0.2833705072064376
0.051179502067459484	0.2906821287281289
0.051195722944265096	0.298375645844035
0.05122816469787632	0.3149140813203797
0.05124438557468193	0.3237591234555022
0.05126060645148754	0.33298626621368954
0.05129304820509876	0.3525746583827883
0.0513579317123212	0.39613760297959644
0.05137415258912681	0.40789726659880154
0.05139037346593242	0.41998451418697613
0.051422815219543644	0.44509277251446094
0.05148769872676608	0.4986412163483957
0.05150391960357169	0.512626572838058
0.0515201404803773	0.526814512920691
0.05155258223398852	0.555717711763655
0.05161746574121097	0.6150278319620958
0.05163368661801658	0.6300347542663705
0.05164990749482219	0.645065297141854
0.05168234924843341	0.6750974849305358
0.05174723275565585	0.7343322401085587
0.05176345363246146	0.7488174685499871
0.05177967450926707	0.7631215201256573
0.051812116262878294	0.7910833004392539
0.051828337139683905	0.8046901876302051
0.05184455801648952	0.8180143494956535
0.05187699977010073	0.8437166986914578
0.05189322064690634	0.8560472012259397
0.05190944152371195	0.8679997345315258
0.05194188327732317	0.8906822066218159
0.051958104154128784	0.9013696208301587
0.051974325030934396	0.9115941273787757
0.05200676678454562	0.9305785410122143
0.052021907640397956	0.9387383852231068
0.05203704849625029	0.9464338667678107
0.05205218935210263	0.953652486886157
0.05206733020795497	0.9603825679959231
0.052082471063807305	0.9666132787851845
0.05209761191965964	0.9723346571950519
0.05211275277551198	0.9775376312424395
0.052127893631364317	0.9822140376388229
0.052143034487216654	0.9863566381670101
0.05215817534306899	0.9899591337844904
0.05217331619892133	0.9930161764281357
0.052188457054773665	0.9955233785014319
0.052203597910626	0.9974773200318616
0.05221873876647834	0.9988755534922936
0.05223387962233068	0.9997166062866832
0.052249020478183014	0.9999999809065628
0.05226416133403535	0.9997261527710459
0.05227930218988769	0.9988965657691659
0.052294443045740026	0.9975136255293793
0.05230958390159236	0.9955806904469688
0.0523247247574447	0.993102060505812
0.05233986561329704	0.9900829639366177
0.052355006469149375	0.98652954175918
0.05237014732500171	0.9824488302614283
0.05238528818085405	0.9778487414732201
0.052400429036706386	0.972738041697599
0.052415569892558724	0.9671263281670126
0.05243071074841106	0.9610240038963659
0.0524458516042634	0.9544422508090336
0.052460992460115735	0.947393001215891
0.0524912741718204	0.9319433117127964
0.05250641502767274	0.9235702103162599
0.05252155588352507	0.9147842222579678
0.052551837595229745	0.8960349551264312
0.05261240101863909	0.8542854911952574
0.05262754187449143	0.8430631353607988
0.05264268273034377	0.8315627619491279
0.05267296444204844	0.8078022247833894
0.05273352786545779	0.7577723795164462
0.05274866872131013	0.744854078641603
0.052763809577162465	0.7318099357546146
0.05279409128886714	0.7054207681447952
0.05285465471227649	0.6519676872564089
0.052975781559095186	0.5463777819942716
0.05299218692550475	0.5325668642243738
0.05300859229191432	0.5189322080477573
0.05304140302473345	0.49225898125781387
0.05310702449037172	0.4417205673384075
0.053123429856781285	0.4297488892730769
0.05313983522319085	0.41806541741873177
0.053172645956009984	0.3956016070474527
0.05323826742164826	0.35450245180868534
0.05325467278805783	0.3450590755567542
0.0532710781544674	0.3359560660704068
0.05330388888728653	0.31877933038879247
0.053320294253696096	0.31070744454584476
0.05333669962010566	0.30297964462219307
0.053369510352924796	0.28855051979991736
0.05338591571933436	0.28184427699447884
0.05340232108574393	0.2754723405494485
0.05343513181856306	0.2637132634000347
0.05345153718497263	0.25831534217983193
0.053467942551382194	0.25323023681907075
0.05350075328420133	0.2439701276635082
0.053517158650610894	0.23977960414044852
0.05353356401702046	0.23587093776286389
0.05354996938343003	0.23223520523919775
0.05356637474983959	0.2288630936004158
0.05358278011624916	0.2257449432612794
0.053599185482658726	0.22287079152966732
0.05361559084906829	0.22023041642343247
0.05363199621547786	0.21781338065468758
0.053648401581887425	0.21560907564238307
0.05366480694829699	0.2136067654153739
0.05368121231470656	0.21179563026988962
0.053697617681116125	0.21016481004746612
0.05371402304752569	0.20870344690187106
0.05373042841393526	0.20740072742648297
0.053746833780344824	0.2062459240167303
0.0537632391467544	0.20522843534585472
0.05377964451316397	0.20433782583609356
0.05379604987957354	0.2035638640116198
0.053812455245983104	0.20289655962408182
0.05382886061239267	0.20232619944636127
0.05384526597880224	0.20184338163524132
0.0538616713452118	0.2014390485689396
0.05387807671162137	0.20110451807101623
0.053894482078030936	0.2008315129378816
0.0539108874444405	0.20061218869304887
0.05392729281085007	0.2004391594973738
0.053943698177259636	0.20030552215075625
0.0539601035436692	0.20020487812715215
0.05397650891007877	0.20013135359122303
0.053992914276488335	0.20007961735151839
0.0540093196428979	0.2000448967117243
0.05402572500930747	0.20002299118820022
0.05404183186526726	0.20001045186170635
0.05405793872122706	0.20000391085264826
0.054074045577186855	0.2000010592319602
0.054090152433146646	0.20000015042358857
0.05410625928910644	0.2000000028562896
0.054122366145066235	0.20000000065893994
0.05413847300102603	0.20000009241197014
0.054154579856985824	0.20000078797304408
0.054170686712945615	0.20000315340051886
0.05418679356890541	0.2000088040035137
0.05420290042486521	0.2000198955525827
0.054219007280825	0.2000391136900083
0.05423511413678479	0.20006966158359907
0.05425122099274459	0.20011524587257706
0.05426732784870439	0.20018006095865915
0.05428343470466418	0.2002687716997712
0.05429954156062397	0.20038649456796503
0.05431564841658377	0.20053877733703304
0.054331755272543567	0.20073157736902036
0.05434786212850336	0.20097123857231713
0.05436396898446315	0.2012644671072594
0.054380075840422946	0.20161830591817564
0.054396182696382744	0.20204010817357912
0.054412289552342535	0.2025375096987185
0.054428396408302326	0.20311840048695534
0.054444503264262124	0.20379089537843603
0.05446061012022192	0.20456330399625974
0.05447671697618171	0.2054441000318284
0.054492823832141504	0.20644188997225094
0.0545089306881013	0.20756538136364064
0.0545250375440611	0.2088233507048063
0.05454114440002089	0.21022461106624526
0.05455725125598068	0.21177797952951716
0.05457335811194048	0.21349224454192883
0.05458946496790028	0.21537613328112581
0.05460557182386007	0.21743827912352406
0.05462167867981986	0.21968718930968417
0.05463778553577966	0.22213121289853413
0.05466999924769925	0.2276370160824752
0.05468610610365904	0.2307144203199131
0.054702212959618836	0.2340181266009405
0.054718319815578634	0.23755522874558066
0.054734426671538425	0.24133248113230224
0.054750533527498216	0.24535627110572064
0.054766640383458014	0.24963259234082436
0.0547988540953776	0.2589646824008882
0.054814960951337394	0.26403024531212493
0.05483106780729719	0.2693678821858762
0.05486328151921678	0.28087350467967703
0.05487938837517657	0.28704721159822205
0.05489549523113637	0.293504400274755
0.05492770894305596	0.30727440065964895
0.05494381579901575	0.3145883058326514
0.05495992265497555	0.3221878569817082
0.054992136366895136	0.338239276909521
0.055056563790734314	0.37368336267069013
0.05507159062574084	0.38257122984688874
0.055086617460747354	0.3916855347069336
0.055116671130760395	0.410573300245709
0.05517677847078648	0.4508178425253723
0.05529699315083865	0.5394655356974051
0.05531201998584517	0.5511315679922424
0.05532704682085169	0.5628925424262825
0.05535710049086473	0.586653370751779
0.05541720783089082	0.6347941602714519
0.055537422510942985	0.7306946795327364
0.05555244934594951	0.7423883052969042
0.055567476180956026	0.7539717995729747
0.055597529850969066	0.7767548062300872
0.05565763719099515	0.8204147580732338
0.05567266402600167	0.8308570497029258
0.05568769086100819	0.841085020396778
0.05571774453102124	0.8608492148655031
0.05577785187104732	0.8972838059649825
0.055792878706053844	0.9056832961611385
0.05580790554106036	0.9137782926825584
0.0558379592110734	0.9290160702277215
0.055852986046079925	0.9361404717042894
0.05586801288108644	0.9429236504445111
0.05589806655109948	0.9554342421005764
0.055913093386106005	0.9611467330319418
0.05592812022111252	0.9664881808306724
0.05594314705611904	0.9714523028583886
0.05595817389112556	0.976033305990431
0.055973200726132086	0.9802258953204337
0.05598822756113861	0.98402528195151
0.05600325439614513	0.9874271898632152
0.05601828123115165	0.9904278618453541
0.0560345725767154	0.9932239956197642
0.05605086392227915	0.9955413134828673
0.0560671552678429	0.9973771300411599
0.056083446613406654	0.9987294967279765
0.0560997379589704	0.9995972033051838
0.05611602930453415	0.9999797778299171
0.056132320650097906	0.9998774850951228
0.05614861199566165	0.999291323556144
0.056164903341225404	0.9982230207590386
0.05618119468678916	0.9966750272896724
0.0561974860323529	0.9946505092659532
0.056213777377916656	0.9921533393987586
0.05623006872348041	0.9891880866502775
0.056246360069044155	0.9857600045214895
0.05626265141460791	0.981875018003438
0.05627894276017166	0.9775397092298435
0.05629523410573541	0.9727613018711901
0.056311525451299166	0.9675476443131846
0.05632781679686291	0.9619071916647783
0.056344108142426665	0.9558489866434456
0.05636039948799042	0.9493826393875313
0.05637669083355416	0.9425183062475982
0.05640927352468167	0.9276389048123485
0.05642556487024542	0.9196466761963731
0.056441856215809175	0.9113020923764588
0.05647443890693667	0.8936064094245548
0.05653960428919168	0.8545637575957692
0.05655589563475543	0.8441242694295252
0.05657218698031918	0.8334424103845217
0.05660476967144668	0.8114116233465322
0.05666993505370169	0.7651102281624766
0.056800265818211695	0.667019686189936
0.05681655716377545	0.6545432437789361
0.0568328485093392	0.6420686845549196
0.0568654312004667	0.6171823208329764
0.056930596582721704	0.5680443406481035
0.057060927347231706	0.4750826730495854
0.05707613867184218	0.4648900834965769
0.057091349996452656	0.45486156486790236
0.05712177264567361	0.43532238185407945
0.05718261794411553	0.39847319411868054
0.057197829268726005	0.3897535862672209
0.057213040593336484	0.3812391629583333
0.057243463242557434	0.36483891087904824
0.05730430854099934	0.3346220286494424
0.05731951986560982	0.32761596012718225
0.0573347311902203	0.32083102365018057
0.057365153839441255	0.307925332385633
0.05738036516405173	0.3018040763072001
0.05739557648866221	0.29590296507018293
0.05742599913788316	0.28475641324238443
0.05744121046249363	0.27950778154962713
0.05745642178710411	0.27447293229463193
0.05748684443632507	0.26503485788326336
0.05750205576093555	0.26062606763304647
0.057517267085546026	0.2564199530687263
0.05754768973476698	0.2486017828522646
0.05756290105937746	0.2449821619970154
0.05757811238398794	0.24155011262192977
0.05759332370859842	0.23830133042207785
0.05760853503320889	0.23523132689649606
0.05762374635781936	0.23233544328268316
0.05763895768242984	0.22960886466183938
0.057669380331650796	0.22464366753068854
0.057684591656261275	0.222394767143064
0.05769980298087175	0.2202946369230185
0.05771501430548223	0.2183378966405939
0.05773022563009271	0.21651909646074585
0.05774543695470319	0.21483273141294876
0.05776064827931367	0.2132732557960665
0.05779107092853462	0.2105126721470704
0.05780628225314509	0.20930039723320737
0.05782149357775557	0.20819270589620764
0.057836704902366046	0.20718406063056333
0.057851916226976524	0.20626896671565978
0.057867127551587	0.20544198540143538
0.05788233887619748	0.20469774681729078
0.05789755020080796	0.20403096258063466
0.05791276152541844	0.2034364380822254
0.057927972850028916	0.2029090844263276
0.057943184174639395	0.2024439300045094
0.05795839549924987	0.20203613168282183
0.057973606823860345	0.20168098558301867
0.057988818148470817	0.20137393743940396
0.058004029473081295	0.20111059251389296
0.05801924079769177	0.2008867250528515
0.05803445212230225	0.20069828727031216
0.058049364936462955	0.2005442162176305
0.05806427775062366	0.20041702899928193
0.05807919056478436	0.20031345496983546
0.05809410337894507	0.2002304162161134
0.05810901619310578	0.20016503339652628
0.058123929007266484	0.20011463109819339
0.05813884182142719	0.20007674270499778
0.05815375463558789	0.2000491147706841
0.05816866744974859	0.20002971089207225
0.058183580263909296	0.20001671507842345
0.05819849307807	0.20000853461396018
0.05821340589223071	0.2000038024115039
0.05822831870639142	0.2000013788561506
0.05824323152055212	0.20000035313885853
0.058258144334712825	0.20000004408076394
0.05827305714887353	0.20000000044997962
0.05828796996303423	0.20000000077355307
0.058302882777194934	0.20000005264817544
0.05831779559135564	0.20000039155413082
0.05833270840551635	0.20000147917785896
0.05834762121967706	0.20000400124937184
0.05836253403383776	0.20000886490161404
0.05837744684799846	0.20001719555968478
0.058392359662159166	0.20003033336865103
0.05840727247631987	0.20004982916946507
0.05842218529048057	0.2000774400332661
0.058437098104641275	0.2001151243650833
0.058452010918801985	0.2001650365886728
0.058466923732962695	0.20022952142490685
0.0584818365471234	0.20031110777679723
0.0584967493612841	0.20041250223486076
0.058511662175444804	0.2005365822171431
0.058526574989605507	0.2006863887587864
0.05854148780376621	0.20086511896656614
0.05855640061792691	0.20107611815433907
0.05857131343208762	0.20132287167581195
0.05858622624624833	0.201608996471498
0.058601139060409035	0.2019382323471286
0.05861605187456974	0.20231443300117302
0.05863096468873044	0.2027415568194665
0.058645877502891144	0.20322365745524187
0.05866079031705185	0.20376487421315725
0.05867570313121255	0.20436942225613539
0.05869061594537326	0.20504158265404282
0.05870552875953397	0.20578569229341115
0.05872044157369467	0.2066061336675322
0.058735354387855376	0.20750732456636742
0.05875026720201608	0.20849370768576758
0.05876518001617678	0.2095697401755457
0.058780092830337485	0.21073988314592904
0.05879500564449819	0.21200859115188814
0.0588099184586589	0.2133803016747709
0.05882483127281961	0.2148594246205603
0.05883974408698031	0.21645033185394028
0.05886956971530172	0.21998473404274854
0.05888448252946242	0.2219366892079441
0.05889939534362313	0.2240173287003578
0.05892922097194454	0.22858067059812182
0.058944133786105246	0.23107112068387978
0.05895904660026595	0.23370573124605204
0.05898887222858736	0.23942159177535483
0.059005049553305294	0.2427786162917585
0.059021226878023234	0.24632140224036367
0.0590535815274591	0.2539791004129147
0.05906975885217704	0.25810082656641303
0.05908593617689497	0.26242191922274527
0.05911829082633084	0.27167292043170804
0.05913446815104877	0.2766074734350644
0.059150645475766706	0.2817506633397813
0.05918300012520258	0.29266890902033255
0.05924770942407431	0.3170564536877728
0.05926388674879225	0.3236858239645627
0.059280064073510184	0.330527162024318
0.059312418722946056	0.3448408804771629
0.05937712802181779	0.3759384895266005
0.059393305346535724	0.3842120848592905
0.05940948267125366	0.3926786391567853
0.05944183732068953	0.4101743556909132
0.05950654661956127	0.4472829431360674
0.05952272394427921	0.4569694547958551
0.05953890126899714	0.46680753003921666
0.059571255918433014	0.4869114950206365
0.05963596521730475	0.5286260752419317
0.05976538381504823	0.6162248166317524
0.05978156113976617	0.6273873941309916
0.0597977384644841	0.6385646270183272
0.05983009311391997	0.6609222142637008
0.05989480241279171	0.7053586290379885
0.060024221010535186	0.790747440194169
0.060039318314299844	0.8002160336738519
0.06005441561806451	0.8095519942440256
0.06008461022559383	0.8277932043248724
0.06014499944065248	0.8623292801507525
0.060160096744417135	0.8705127477827983
0.0601751940481818	0.8785011289453983
0.06020538865571112	0.8938642179557518
0.06026577787076977	0.9219472133913428
0.060280875174534426	0.9283803717234922
0.06029597247829909	0.9345666914853423
0.060326167085828414	0.9461770427511493
0.06034126438959307	0.9515907903047589
0.06035636169335774	0.9567371435082017
0.06038655630088706	0.9662098762158022
0.06040165360465172	0.9705280184392033
0.06041675090841638	0.9745623010377877
0.06043184821218105	0.97830928366466
0.060446945515945705	0.9817658043500155
0.06046204281971036	0.9849289828361528
0.06047714012347503	0.9877962235303613
0.06049223742723969	0.9903652180731157
0.06050733473100435	0.9926339475196896
0.06052243203476901	0.9946006841337856
0.06053752933853367	0.9962639927924478
0.06055262664229834	0.9976227320020276
0.060567723946062996	0.9986760545256254
0.060582821249827654	0.9994234076229429
0.06059791855359232	0.9998645329040837
0.06061301585735698	0.9999994657993796
0.06062811316112164	0.9998285346478973
0.0606432104648863	0.9993523594077957
0.060658307768650964	0.9985718499922673
0.06067340507241563	0.9974882042353119
0.06068850237618029	0.9961029054921057
0.060703599679944945	0.9944177198792448
0.06071869698370961	0.9924346931606305
0.060733794287474274	0.9901561472852412
0.06074889159123893	0.9875846765835381
0.06076398889500359	0.9847231436296208
0.060779086198768255	0.9815746747768387
0.06079418350253292	0.9781426553748166
0.06080928080629758	0.9744307246764182
0.060824378110062235	0.9704427704434668
0.0608394754138269	0.9661829232604915
0.06086967002135622	0.9568652504115113
0.06088476732512088	0.9518168449580199
0.060899864628885546	0.946515373721327
0.06093005923641487	0.9351744365321896
0.06099044845147351	0.9096999547241881
0.061006810265795394	0.902196240536619
0.06102317208011729	0.8944514475256935
0.061055895708761077	0.8782727930087945
0.06112134296604864	0.8434082319809891
0.061252237480623764	0.7657537525130103
0.06126859929494566	0.7554935687521018
0.061284961109267545	0.7451433510214628
0.06131768473791133	0.7242123529176334
0.061383131995198896	0.6817025621913303
0.06151402650977403	0.596218939410624
0.06153038832409592	0.5856664249520248
0.06154675013841781	0.5751718098478452
0.06157947376706159	0.554388068376379
0.06164492102434915	0.5138530676679943
0.06166128283867105	0.5039756177456953
0.061677644652992934	0.49421385242324534
0.061710368281636716	0.47506168625095013
0.061775815538924285	0.43839819556754733
0.06179217735324617	0.4296033728075841
0.061808539167568066	0.42096587689900056
0.061841262796211854	0.40417842868690956
0.06190671005349942	0.37264673642546264
0.06192307186782131	0.36520554390493215
0.0619394336821432	0.3579454176322922
0.06197215731078698	0.34397486819949497
0.06203760456807454	0.3182627349302083
0.06205366787194666	0.3124092876772951
0.06206973117581878	0.30673612445038956
0.062101857783563016	0.2959288369665689
0.062117921087435135	0.29079324288889286
0.062133984391307254	0.28583500399182726
0.06216611099905149	0.2764452935201016
0.06218217430292361	0.27201066747470826
0.06219823760679573	0.2677471006241226
0.062230364214539965	0.2597247545414847
0.062246427518412084	0.25596134296872347
0.0622624908222842	0.2523597406167627
0.06229461743002845	0.24563093540096476
0.06231068073390057	0.24249785709716445
0.06232674403777269	0.23951485315557025
0.06235887064551693	0.23398590196560276
0.06237493394938905	0.23143309194868428
0.062390997253261166	0.22901664763609908
0.0624231238610054	0.22457808352775488
0.06243918716487752	0.2225483831234253
0.06245525046874964	0.22063990448101922
0.06247131377262176	0.21884870187579408
0.06248737707649388	0.21717078298315268
0.062503440380366	0.21560211750316524
0.06251950368423811	0.21413864574945732
0.06255163029198235	0.2115109489175676
0.06256769359585447	0.2103385340626822
0.06258375689972659	0.2092549500924994
0.06259982020359871	0.20825611702629307
0.06261588350747083	0.20733797552889724
0.06263194681134295	0.20649649487854022
0.06264801011521506	0.20572768079586834
0.06266407341908718	0.2050275831224993
0.0626801367229593	0.2043923033377996
0.06269620002683142	0.20381800190291327
0.06271226333070354	0.20330090542143273
0.06272832663457566	0.20283731360647952
0.06274438993844778	0.20242360604435544
0.0627604532423199	0.2020562487453101
0.06277651654619201	0.2017318004723971
0.06279257985006413	0.2014469188398021
0.06280864315393625	0.20119836617246298
0.06282470645780837	0.20098301511924188
0.06284076976168049	0.20079785401235406
0.0628568330655526	0.20063999196622256
0.06287289636942472	0.20050666370938144
0.06288895967329684	0.20039523414352933
0.06290502297716896	0.20030320262429974
0.06292108628104108	0.2002282069588045
0.0629371495849132	0.200168027115478
0.06295321288878532	0.20012058864224588
0.06296927619265744	0.2000839657895216
0.06298533949652955	0.20005638433502992
0.06300140280040167	0.20003622410794153
0.06301746610427379	0.20002202121029564
0.06303352940814591	0.2000124699341752
0.06304959271201803	0.20000642437358818
0.06306565601589015	0.20000289973049049
0.063080639298809	0.2000011570727597
0.06309562258172784	0.20000035043726427
0.06311060586464667	0.2000000633645525
0.06312558914756553	0.20000000300471532
0.06314057243048438	0.2000000000012383
0.06315555571340321	0.2000000081774208
0.06317053899632205	0.20000010402696156
0.0631855222792409	0.20000048601056686
0.06320050556215975	0.20000147366068594
0.06321548884507859	0.2000035064967236
0.06323047212799743	0.20000714275332274
0.06324545541091628	0.20001305792454202
0.06326043869383513	0.20002204312698693
0.06327542197675398	0.20003500328517446
0.06329040525967283	0.20005295514263102
0.06330538854259167	0.20007702510243616
0.06332037182551051	0.20010844690112872
0.06333535510842936	0.2001485591200931
0.06335033839134821	0.2001988025387342
0.06336532167426706	0.2002607173339361
0.06338030495718591	0.20033594013047715
0.06339528824010475	0.20042620090724422
0.06341027152302359	0.20053331976425529
0.06342525480594244	0.2006592035556481
0.06344023808886129	0.20080584239395108
0.06345522137178013	0.20097530603108044
0.06347020465469896	0.2011697401216495
0.06348518793761782	0.20139136237429237
0.06350017122053667	0.20164245859682378
0.0635151545034555	0.20192537864116106
0.06353013778637434	0.20224253225403707
0.06354512106929319	0.20259638483961517
0.06356010435221204	0.20298945314020533
0.06357508763513088	0.20342430084135255
0.06359007091804972	0.20390353410763354
0.06360505420096857	0.20442979705554515
0.06362003748388742	0.20500576716992405
0.06363502076680627	0.2056341506703815
0.06366498733264396	0.20705909828255042
0.0636799706155628	0.20786117623559122
0.06369495389848165	0.20872668574462364
0.0637099371814005	0.20965840590620993
0.06372492046431935	0.21065911606576224
0.0637399037472382	0.2117315910167865
0.06375488703015704	0.2128785962022958
0.06378485359599473	0.21540718357159783
0.06379983687891358	0.21679420686068776
0.06381482016183242	0.21826663311530245
0.0638447867276701	0.22147824572646765
0.06385977001058896	0.22322260873174993
0.0638747532935078	0.22506271883994078
0.06390471985934548	0.22903999996582902
0.06391970314226433	0.23118193685114177
0.06393468642518317	0.2334291439231393
0.06396465299102086	0.23824817450420435
0.06397963627393971	0.24082421489561845
0.06399461955685856	0.24351395127070694
0.06402458612269625	0.2492420421493312
0.06404083391617232	0.252546161504642
0.06405708170964841	0.2559924505209576
0.06408957729660056	0.26331913412076907
0.06410582509007663	0.2672029674581933
0.0641220728835527	0.27123583884832186
0.06415456847050485	0.2797538953092999
0.06417081626398093	0.2842412781038345
0.064187064057457	0.288882087081554
0.06421955964440915	0.2986265337229524
0.06428455081831345	0.3199747558945076
0.06430079861178953	0.3256987409688551
0.06431704640526562	0.33157661574087594
0.06434954199221776	0.3437907769637618
0.06441453316612206	0.37001937124739426
0.06454451551393066	0.4292520266195638
0.06456076330740673	0.4372406212146322
0.06457701110088282	0.4453483226727567
0.06460950668783497	0.46190600934077186
0.06467449786173926	0.4962760285996895
0.06480448020954786	0.568990856297943
0.06506444490516507	0.7203350158063122
0.06507961267768786	0.7290018848837363
0.06509478045021067	0.7376169876161226
0.06512511599525628	0.7546705674449934
0.06518578708534747	0.7879228875923379
0.06520095485787028	0.7960272729970677
0.06521612263039309	0.8040378259691823
0.06524645817543868	0.8197570777027114
0.0653071292655299	0.8498487589264544
0.0653222970380527	0.8570627882169145
0.06533746481057551	0.8641438427139283
0.0653678003556211	0.8778888302373877
0.06542847144571232	0.9035879677247192
0.06544363921823512	0.909615300208745
0.06545880699075791	0.9154757136450655
0.06548914253580351	0.9266807911169558
0.06554981362589472	0.9469296309211708
0.06556498139841752	0.9515225278830685
0.06558014917094032	0.9559216870732894
0.06561048471598593	0.9641278378915141
0.06562565248850874	0.9679296974033772
0.06564082026103153	0.9715275590520056
0.06567115580607713	0.9781025857056556
0.06568632357859994	0.9810757629185236
0.06570149135112274	0.9838369696863674
0.06571665912364555	0.9863845823495261
0.06573182689616834	0.9887171275357869
0.06574699466869113	0.9908332831506526
0.06576216244121394	0.9927318792202844
0.06577733021373675	0.9944118985870176
0.06579249798625955	0.9958724774572488
0.06580766575878236	0.9971129058018399
0.06582283353130516	0.9981326276092389
0.06583800130382797	0.9989312409917206
0.06585316907635076	0.9995084981452949
0.06586833684887355	0.9998643051639665
0.06588350462139636	0.9999987217092134
0.06589867239391917	0.9999119605356728
0.06591384016644197	0.9996043868741901
0.06592900793896478	0.9990765176735205
0.06594417571148757	0.9983290207021227
0.06595934348401036	0.9973627135116119
0.06597451125653317	0.9961785622636073
0.06598967902905598	0.9947776804218101
0.06600484680157878	0.9931613273112888
0.06602001457410159	0.9913309065471059
0.06603518234662438	0.9892879643345052
0.0660500516086974	0.9870805656970992
0.06606492087077043	0.9846722679990303
0.06607979013284346	0.9820649163992687
0.06609465939491649	0.9792604804107476
0.06610952865698952	0.9762610518191779
0.06612439791906255	0.9730688425018311
0.06615413644320861	0.9661155158898949
0.06616900570528164	0.9623594018287991
0.06618387496735467	0.9584205084891941
0.06621361349150073	0.9500055942416896
0.06627309053979286	0.9311114513223967
0.06628795980186589	0.9259765221511173
0.06630282906393892	0.9206838034693159
0.06633256758808498	0.9096392148781153
0.06639204463637709	0.8858172828728524
0.06651099873296132	0.8321288726785234
0.06652586799503435	0.8249323319611164
0.06654073725710738	0.8176422881829833
0.06657047578125344	0.8027993302656542
0.06662995282954555	0.7721865092166689
0.06674890692612978	0.7082565726676195
0.06698681511929826	0.577420279096399
0.06700294889192851	0.5687236787592282
0.06701908266455878	0.5600764161290588
0.06705135020981928	0.542947480616525
0.06711588530034032	0.5094689225872685
0.06713201907297059	0.5012846798950826
0.06714815284560084	0.49318202267781697
0.06718042039086136	0.4772353368204003
0.0672449554813824	0.44646646077469665
0.06726108925401267	0.43902574107392917
0.06727722302664292	0.4316909989864822
0.06730949057190344	0.41734912872058916
0.06737402566242448	0.3900360027078908
0.06739015943505475	0.38350420757946546
0.067406293207685	0.37709421249693875
0.06743856075294552	0.3646449453520919
0.06750309584346656	0.34125902477228043
0.06751922961609683	0.33573231275436133
0.06753536338872708	0.3303345750395312
0.0675676309339876	0.319927130871943
0.06763216602450864	0.3006651717394194
0.0676482997971389	0.29617196851942196
0.06766443356976916	0.2918067873956892
0.06769670111502968	0.28345780942283394
0.0677612362055507	0.26826068584847146
0.06777736997818096	0.2647677547209249
0.06779350375081122	0.26139481309059276
0.06782577129607173	0.25500308232172886
0.067841905068702	0.25198117619208854
0.06785803884133225	0.24907303224218894
0.06789030638659277	0.243590949969104
0.06790644015922304	0.2410132963102569
0.06792257393185329	0.23854198124443543
0.06795484147711381	0.23391024371687996
0.06797097524974408	0.23174562074925636
0.06798710902237433	0.2296789427240202
0.06801937656763485	0.22583048899847974
0.06803443031931183	0.22416092608011962
0.06804948407098882	0.2225688238611322
0.06807959157434279	0.21960929234424142
0.06809464532601978	0.2182379585648973
0.06810969907769676	0.2169362818179238
0.06813980658105073	0.21453392803699117
0.06815486033272772	0.21342924177192427
0.0681699140844047	0.2123861992833237
0.06818496783608169	0.2114027840996313
0.06820002158775867	0.21047697962627182
0.06821507533943566	0.20960677167656697
0.06823012909111265	0.2087901509764456
0.06826023659446662	0.20730967361754316
0.0682752903461436	0.20664184510199557
0.06829034409782059	0.2060196649112221
0.06830539784949757	0.20544118482429347
0.06832045160117456	0.2049044758814608
0.06833550535285154	0.2044076306418149
0.06835055910452853	0.20394876539717394
0.0683806666078825	0.20313757168520238
0.06839572035955949	0.2027816137387191
0.06841077411123647	0.2024563809198865
0.06842582786291346	0.2021601397270989
0.06844088161459044	0.20189119265037414
0.06845593536626743	0.20164788002749284
0.06847098911794441	0.2014285818424294
0.0684860428696214	0.20123171946463447
0.06850109662129839	0.2010557573277768
0.06851615037297537	0.20089920454662913
0.06853120412465236	0.2007606164708518
0.06854625787632934	0.20063859617449867
0.06856131162800633	0.20053179588013645
0.06857636537968331	0.20043891831654403
0.0685914191313603	0.20035871800902905
0.06860647288303728	0.20029000250146925
0.06862152663471427	0.20023163350926299
0.06863658038639125	0.20018252800244066
0.06865163413806824	0.20014165921826652
0.06866668788974523	0.2001080576027311
0.06868174164142221	0.20008081168040817
0.0686967953930992	0.20005906885222383
0.06871184914477618	0.20004203612075783
0.06872690289645317	0.2000289807427712
0.06874195664813015	0.20001923080872583
0.06875701039980714	0.20001217574913546
0.06877206415148412	0.20000726676765856
0.06878711790316111	0.2000040172009163
0.0688021716548381	0.2000020028050897
0.06881722540651508	0.20000086196942066
0.06883227915819207	0.20000029585681167
0.06884733290986905	0.20000006847178975
0.06886238666154604	0.20000000665616602
0.06887744041322302	0.2000000000127944
0.06889249416490001	0.20000000075789606
0.068907547916577	0.20000002350248522
0.06892260166825398	0.20000014496349588
0.06893765541993097	0.20000050360527358
0.06895270917160795	0.20000129921216
0.06896776292328494	0.20000279239295982
0.06898281667496192	0.20000530401813968
0.06899913493719614	0.20000962024308644
0.06901545319943035	0.20001614417233216
0.06903177146166456	0.20002551889567335
0.06904808972389878	0.20003846649700094
0.069064407986133	0.2000557867114381
0.06908072624836721	0.20007835548408384
0.06909704451060142	0.20010712343256826
0.06911336277283564	0.20014311421572328
0.06912968103506986	0.20018742281076243
0.06914599929730407	0.20024121370145054
0.06916231755953828	0.20030571897983052
0.0691786358217725	0.2003822363641534
0.06919495408400672	0.20047212713573784
0.06921127234624094	0.20057681399755778
0.06922759060847516	0.2006977788574269
0.06924390887070937	0.2008365605387192
0.06926022713294358	0.20099475242162362
0.0692765453951778	0.20117400001799113
0.06929286365741202	0.20137599848289353
0.06930918191964625	0.20160249006605704
0.06932550018188047	0.20185526150638866
0.06934181844411468	0.20213614137285535
0.06935813670634888	0.20244699735501392
0.0693744549685831	0.2027897335065343
0.06939077323081733	0.2031662874450757
0.06940709149305153	0.20357862751192957
0.06942340975528574	0.20402874989483832
0.06943972801751996	0.20451867571744708
0.06945604627975419	0.20505044809884032
0.0694723645419884	0.20562612918664813
0.06950500106645682	0.20691754325625436
0.06952131932869104	0.20763746867367835
0.06953763759092525	0.20840968160576914
0.06955395585315946	0.20923629415851944
0.06957027411539368	0.21011941930538525
0.0695865923776279	0.21106116783302975
0.06960291063986211	0.21206364528845578
0.06963554716433054	0.21425916469246198
0.06965186542656476	0.21545636414909733
0.06966818368879897	0.21672260150823883
0.0697008202132674	0.21947030197118966
0.06971713847550162	0.2209557598021008
0.06973345673773584	0.22251823912054336
0.06976609326220427	0.2258819189431348
0.06978241152443848	0.22768685761327637
0.0697987297866727	0.22957628850725934
0.06983136631114115	0.2336156464793031
0.06984768457337537	0.2357689657499168
0.06986400283560958	0.23801355640194002
0.069896639360078	0.24278276309696656
0.06991295762231223	0.24531034182686262
0.06992927588454644	0.2479351125390894
0.06996191240901486	0.2534814755288882
0.07002718545795172	0.26579442056692254
0.07004242369923266	0.26890867899732857
0.0700576619405136	0.2721152076951908
0.07008813842307549	0.2788074755163816
0.07014909138819926	0.29332216471997014
0.07016432962948022	0.29718831150373115
0.07017956787076116	0.30114987974616214
0.07021004435332304	0.30935960513545213
0.0702709973184468	0.3269238212599392
0.07028623555972774	0.3315522208484282
0.07030147380100868	0.33627488243749293
0.07033195028357056	0.34600106823023435
0.07039290324869434	0.3665594062060493
0.07051480917894187	0.4118998549444941
0.07053004742022281	0.41794077710192873
0.07054528566150375	0.42405998966281155
0.07057576214406563	0.4365268540427488
0.07063671510918941	0.46232564274587074
0.07075862103943695	0.5169414038490034
0.07100243289993201	0.6339727949919706
0.07101737263076319	0.6412939228126477
0.07103231236159435	0.6486154099508847
0.07106219182325668	0.6632478786108583
0.07112195074658137	0.6923888787195618
0.07124146859323072	0.749512314515276
0.07125640832406188	0.7564862099551505
0.07127134805489306	0.763413231944904
0.0713012275165554	0.7771149235478786
0.07136098643988008	0.8038276016869063
0.07148050428652944	0.8538570151834295
0.0714954440173606	0.8597391158917184
0.07151038374819177	0.8655299167588872
0.07154026320985411	0.8768275865960924
0.07160002213317879	0.8982193029675124
0.07161496186400995	0.9033028483840063
0.07162990159484113	0.9082761546281368
0.07165978105650347	0.9178834736991965
0.07171953997982815	0.935683844413099
0.07173447971065933	0.939828040235771
0.07174941944149049	0.9438462438248583
0.07177929890315282	0.9514978766524624
0.07179423863398399	0.9551280580893344
0.07180917836481517	0.9586257534879226
0.07183905782647751	0.9652178740213947
0.07185399755730867	0.9683095525046795
0.07186893728813984	0.9712632531030675
0.07189881674980218	0.9767519440431202
0.07191375648063336	0.9792847121746013
0.07192869621146453	0.981675059104024
0.07195857567312686	0.9860247871481431
0.07197477991451526	0.9881415076124054
0.07199098415590366	0.9900866565651415
0.07200718839729206	0.9918593935257368
0.07202339263868046	0.9934589743072308
0.07203959688006886	0.99488475132075
0.07205580112145726	0.9961361738060103
0.07207200536284566	0.9972127879880193
0.07208820960423405	0.9981142371602032
0.07210441384562244	0.9988402616941736
0.07212061808701084	0.9993906989764572
0.07213682232839924	0.9997654832725669
0.07215302656978764	0.9999646455188457
0.07216923081117604	0.9999883130425687
0.07218543505256445	0.9998367092108595
0.07220163929395285	0.9995101530090233
0.07221784353534125	0.9990090585489657
0.07223404777672965	0.9983339345084071
0.07225025201811805	0.9974853835016774
0.07226645625950645	0.996464101382909
0.07228266050089485	0.9952708764825081
0.07229886474228325	0.9939065887778423
0.07231506898367165	0.9923722089991109
0.07233127322506006	0.9906687976714456
0.07234747746644844	0.988797504094301
0.07236368170783683	0.9867595652592694
0.07237988594922523	0.9845563047074872
0.07239609019061363	0.9821891313278445
0.07241229443200203	0.9796595380972498
0.07242849867339043	0.9769691007642584
0.07244470291477884	0.9741194764773772
0.07247711139755564	0.9679496940295675
0.07249331563894404	0.9646332440737364
0.07250951988033244	0.9611650204661917
0.07254192836310924	0.9537814913260182
0.07260674532866283	0.9372877180479702
0.07262294957005122	0.9328181617275532
0.07263915381143962	0.9282150849291337
0.07267156229421642	0.9186186991658118
0.07273637925977003	0.897940394319563
0.07275258350115843	0.8924776399297205
0.07276878774254683	0.8869033963109919
0.07280119622532363	0.8754323526125396
0.07286601319087722	0.8512855532093311
0.07299564712198442	0.7988832294364152
0.07301077134241954	0.792471233902834
0.07302589556285467	0.7860064106281114
0.07305614400372493	0.7729291563515779
0.07311664088546543	0.746260450521576
0.07323763464894643	0.6914735175555896
0.07347962217590845	0.5807949581119545
0.07349474639634357	0.5740034767252487
0.0735098706167787	0.5672405140343175
0.07354011905764896	0.5538085878173574
0.07360061593938946	0.5273776347220098
0.07372160970287046	0.47666742620094155
0.0737367339233056	0.47056372171116084
0.07375185814374072	0.4645174197159385
0.07378210658461096	0.452602649467956
0.07384260346635146	0.42952109461108456
0.07396359722983248	0.3866014850334349
0.07397998596082483	0.3811405962171448
0.07399637469181719	0.3757668475112714
0.0740291521538019	0.36528383665697073
0.07409470707777133	0.3453934100384339
0.07411109580876368	0.3406477762359177
0.07412748453975604	0.3359936565197244
0.07416026200174075	0.3269608862377953
0.07422581692571018	0.3100001415258154
0.07424220565670253	0.3059900022179922
0.07425859438769489	0.3020715977386959
0.0742913718496796	0.29450895402841537
0.07435692677364902	0.28046989049178117
0.07437331550464138	0.2771836111410857
0.07438970423563374	0.2739855533239985
0.07442248169761845	0.26785135639609675
0.07448803662158787	0.2566087910160782
0.07450442535258023	0.25400679398956205
0.07452081408357258	0.251486348593652
0.0745535915455573	0.24668598768024805
0.07456998027654965	0.24440391848704435
0.07458636900754201	0.2421990965592027
0.07461914646952672	0.23801651842595978
0.07463553520051908	0.23603634815085595
0.07465192393151143	0.234128600095868
0.07468470139349614	0.23052524148892176
0.07475025631746557	0.22412986960446074
0.07476664504845792	0.2226920682309869
0.07478303377945028	0.2213158744571092
0.07481581124143499	0.2187425769298922
0.07483219997242735	0.21754257808184452
0.0748485887034197	0.21639839980347464
0.07488136616540442	0.21427162251630794
0.07489775489639677	0.213286069287121
0.07491414362738913	0.21235043128489928
0.07494692108937384	0.21062296865345204
0.0749633098203662	0.20982818019863492
0.07497969855135855	0.2090773823173888
0.07501247601334325	0.20770187306975274
0.07502856623388585	0.20708532277577604
0.07504465645442843	0.20650556340350168
0.07506074667497101	0.20596123261722266
0.07507683689551359	0.2054509790924744
0.07509292711605617	0.20497346375468345
0.07510901733659875	0.2045273609969881
0.07514119777768391	0.20372416528739482
0.07515728799822649	0.20336449911244714
0.07517337821876907	0.20303110134822921
0.07518946843931165	0.20272273120724518
0.07520555865985425	0.2024381681938687
0.07522164888039684	0.20217621315419354
0.07523773910093942	0.20193568929901062
0.075253829321482	0.20171544319926513
0.07526991954202458	0.2015143457533735
0.07528600976256716	0.20133129312580636
0.07530209998310974	0.2011652076563661
0.07531819020365232	0.201015038739617
0.07533428042419492	0.2008797636739531
0.07535037064473751	0.2007583884798111
0.0753664608652801	0.20064994868656783
0.07538255108582267	0.20055351008768488
0.07539864130636525	0.2004681694636913
0.07541473152690784	0.20039305527262385
0.07543082174745042	0.20032732830756902
0.075446911967993	0.20027018232098134
0.07546300218853559	0.20022084461547696
0.07547909240907819	0.2001785766008327
0.07549518262962077	0.20014267431694377
0.07551127285016335	0.2001124689225252
0.07552736307070593	0.20008732714936778
0.07554345329124851	0.20006665172198465
0.07555954351179109	0.20004988174251706
0.07557563373233367	0.2000364930407897
0.07559172395287626	0.20002599848943745
0.07560781417341886	0.20001794828405012
0.07562390439396144	0.20001193018830954
0.07563999461450402	0.2000075697441199
0.0756560848350466	0.20000453044675953
0.07567217505558918	0.2000025138851078
0.07568826527613176	0.20000125984702724
0.07570435549667434	0.20000054639000792
0.07572044571721692	0.20000018987720525
0.0757365359377595	0.20000004497902923
0.07575262615830208	0.20000000464046774
0.07576871637884466	0.2000000000143509
0.07578480659938726	0.20000000036078924
0.07580089681992985	0.2000000129130414
0.07581698704047243	0.20000008271009181
0.07583307726101501	0.2000002923962419
0.0758491674815576	0.2000007619880413
0.07586525770210018	0.20000164860890948
0.07588134792264276	0.20000314619181814
0.07589743814318534	0.20000548515042973
0.07591352836372792	0.20000893201910597
0.0759296185842705	0.2000137890622233
0.07594570880481308	0.2000203938532523
0.07596179902535566	0.2000291188240768
0.07597788924589825	0.20004037078505071
0.07599397946644085	0.2000545904163071
0.07601006968698343	0.20007225173085433
0.07602615990752601	0.20009386151001163
0.07604225012806859	0.20011995871175375
0.0760572603276579	0.200148852306583
0.07607227052724722	0.20018263477591552
0.07608728072683651	0.20022181650515158
0.07610229092642583	0.2002669303323116
0.07611730112601514	0.20031853104357014
0.07613231132560444	0.20037719485332384
0.07614732152519375	0.200443518869207
0.07616233172478307	0.2005181205424779
0.07617734192437238	0.2006016371042046
0.07619235212396169	0.20069472498768892
0.07620736232355099	0.20079805923756974
0.0762223725231403	0.2009123329060583
0.07623738272272962	0.20103825643675688
0.07625239292231892	0.201176557036528
0.07626740312190823	0.20132797803587735
0.07628241332149754	0.2014932782383231
0.07629742352108686	0.201673231259229
0.07631243372067617	0.20186862485458237
0.07632744392026547	0.2020802602402017
0.07634245411985478	0.20230895140186558
0.0763574643194441	0.20255552439684898
0.0763724745190334	0.2028208166473697
0.07640249491821202	0.20341096113662643
0.07641750511780133	0.20373753858221
0.07643251531739065	0.20408628423527403
0.07644752551697995	0.20445808149619957
0.07646253571656926	0.2048538207490973
0.07647754591615857	0.2052743986126677
0.07649255611574787	0.20572071718700968
0.0765225765149265	0.2066942077319297
0.07653758671451581	0.20722320448436085
0.07655259691410513	0.207781589984634
0.07658261731328374	0.20899020054565318
0.07659762751287305	0.20964226376135053
0.07661263771246235	0.21032739050005086
0.07664265811164098	0.211800500869602
0.07665766831123029	0.21259031149267785
0.0766726785108196	0.21341683809636292
0.07670269890999822	0.2151836496209681
0.07676273970835545	0.21919724495137372
0.07677774990794477	0.22030574844033507
0.07679276010753408	0.22145801140609123
0.07682278050671269	0.22389717026253192
0.076837790706302	0.22518571494200562
0.0768528009058913	0.2265213152642753
0.07688282130506993	0.22933684004001376
0.07689783150465924	0.2308183076904786
0.07691284170424856	0.2323499160329781
0.07694286210342718	0.2355664709912147
0.07700290290178442	0.2426323855951279
0.07701917761193097	0.24469730812133283
0.07703545232207751	0.24682754338482216
0.07706800174237058	0.2512868844010277
0.07713310058295675	0.2610198721135739
0.07714937529310328	0.26362631675801745
0.07716565000324982	0.2663031253946628
0.0771981994235429	0.2718697283991347
0.07726329826412906	0.2838661156575351
0.0772795729742756	0.2870469505965382
0.07729584768442213	0.290300982995345
0.07732839710471522	0.2970293323659423
0.07739349594530137	0.3113697719869537
0.0775236936264737	0.34357190087311107
0.07753996833662025	0.3479230250559533
0.07755624304676678	0.3523453386985101
0.07758879246705985	0.36140155346670544
0.07765389130764602	0.38034407603858844
0.07778408898881833	0.4213839200136702
0.07780036369896487	0.4267922054859506
0.0778166384091114	0.4322588773574698
0.07784918782940449	0.4433627547909126
0.07791428666999065	0.4662181323491799
0.07804448435116297	0.5142127567447824
0.07805967904035624	0.5199854688932881
0.0780748737295495	0.5257894167453653
0.07810526310793603	0.5374854962637897
0.0781660418647091	0.5611905600048017
0.07828759937825523	0.6095177978019264
0.0785307144053475	0.7069659570016221
0.07854590909454076	0.7129726105078147
0.07856110378373402	0.7189590826438137
0.07859149316212055	0.7308645680586006
0.07865227191889362	0.7543573984068822
0.07877382943243975	0.799687547987264
0.07878902412163302	0.8051657532798391
0.07880421881082628	0.8105966533410524
0.07883460818921281	0.8213100558966249
0.07889538694598588	0.8420986490744767
0.07901694445953202	0.8807790891781206
0.07903184063827551	0.8852255191914786
0.07904673681701901	0.8896033686703628
0.079076529174506	0.8981482883439953
0.07913611388947997	0.9143609503399738
0.07915101006822346	0.9182245353929881
0.07916590624696695	0.9220100374614019
0.07919569860445394	0.9293424833799769
0.07925528331942791	0.9430243790761303
0.0792701794981714	0.94623436986892
0.0792850756769149	0.949358321285203
0.07931486803440188	0.9553446302393431
0.07932976421314537	0.958205318996237
0.07934466039188887	0.9609766314113305
0.07937445274937587	0.9662480999653298
0.07938934892811936	0.968746814375098
0.07940424510686286	0.9711532694777404
0.07943403746434985	0.9756868398231273
0.07944893364309334	0.9778127482727564
0.07946382982183683	0.9798439842159481
0.07949362217932382	0.9836203554004913
0.07950851835806731	0.9853645249735923
0.0795234145368108	0.9870120909831755
0.0795383107155543	0.988562647123207
0.07955320689429779	0.9900158179031012
0.07956810307304128	0.9913712587401549
0.07958299925178478	0.9926286560384568
0.07959789543052828	0.9937877272542924
0.07961279160927177	0.9948482209480762
0.07962768778801527	0.9958099168228117
0.07964258396675877	0.9966726257491288
0.07965748014550227	0.9974361897769164
0.07967237632424576	0.9981004821336189
0.07968727250298925	0.9986654072092197
0.07970216868173274	0.9991309005279828
0.07971706486047624	0.999496928707012
0.07973196103921973	0.9997634894016927
0.07974685721796322	0.9999306112380915
0.07976175339670671	0.9999983537323941
0.0797766495754502	0.9999668071974647
0.0797915457541937	0.9998360926366234
0.07980644193293719	0.9996063616247328
0.07982133811168068	0.9992777961767004
0.07983623429042418	0.9988506086035045
0.07985113046916767	0.9983250413558594
0.07986602664791116	0.9977013668556313
0.07988092282665465	0.996979887315143
0.07989581900539815	0.9961609345444833
0.07991071518414164	0.9952448697469667
0.07992561136288513	0.9942320833028776
0.07994050754162862	0.993122994541642
0.07997029989911562	0.9906177306844356
0.07998646058841635	0.9890997494217294
0.08000262127771707	0.9874707862835277
0.08003494265631853	0.9838828316216855
0.08005110334561924	0.9819253927923821
0.08006726403491997	0.9798600765382448
0.08009958541352141	0.9754093207548081
0.08011574610282214	0.9730257248814888
0.08013190679212287	0.9705379378296475
0.08016422817072431	0.9652538581129356
0.08022887092792721	0.9534820047656002
0.08024503161722793	0.9502949636745722
0.08026119230652866	0.947012709319436
0.0802935136851301	0.9401676331129027
0.080358156442333	0.9253922822885097
0.08037431713163373	0.9214803962905684
0.08039047782093445	0.9174841473709412
0.0804227991995359	0.9092444651167506
0.08048744195673879	0.891818933353693
0.08050360264603951	0.8872745432867675
0.08051976333534024	0.8826581516059169
0.08055208471394168	0.8732159081635225
0.08061672747114458	0.853540282935621
0.08074601298555037	0.8114092478950736
0.08100458401436195	0.7192166846838941
0.0810196646827094	0.7136317526893263
0.08103474535105684	0.708033194694297
0.08106490668775175	0.6968009342535458
0.08112522936114155	0.6742355771706885
0.08124587470792115	0.6290122388746524
0.08148716540148035	0.5405278234229128
0.0815022460698278	0.5351694740612302
0.08151732673817524	0.5298379273655396
0.08154748807487015	0.5192592679793407
0.08160781074825996	0.49846679304976915
0.08172845609503956	0.4585413907192399
0.08174353676338701	0.453722227199278
0.08175861743173446	0.44894365570946954
0.08178877876842937	0.43951100628722917
0.08184910144181917	0.4211614902935159
0.08196974678859877	0.3866497125805453
0.08198609196750345	0.38220845649256036
0.08200243714640812	0.3778247139547215
0.08203512750421749	0.36923143319308616
0.08210050821983621	0.35275166719560075
0.08211685339874089	0.3487807091290458
0.08213319857764556	0.3448698221588059
0.08216588893545493	0.3372289861543109
0.08223126965107365	0.3226745526142367
0.08224761482997833	0.31918785352888296
0.082263960008883	0.31576194623663345
0.08229665036669237	0.3090923488741708
0.08236203108231109	0.29647945918348323
0.08237837626121577	0.2934767199798736
0.08239472144012044	0.2905337904599689
0.08242741179792981	0.284826401581244
0.08249279251354853	0.27411750526985496
0.08250913769245322	0.2715854141931116
0.08252548287135789	0.2691106304382125
0.08255817322916725	0.26433132913014656
0.08262355394478597	0.25544111674446984
0.08263989912369066	0.2533549554788099
0.08265624430259533	0.2513223013815954
0.0826889346604047	0.24741528309928185
0.08275431537602342	0.24021792798965602
0.0827706605549281	0.23854346417912853
0.08278700573383277	0.23691766244227364
0.08281969609164214	0.2338093710448769
0.08283604127054682	0.23232551605796356
0.0828523864494515	0.23088759359710892
0.08288507680726086	0.2281467032365038
0.08290142198616554	0.22684229112041138
0.08291776716507021	0.22558092421244202
0.08295045752287958	0.22318434971722534
0.0830158382384983	0.21887463886938419
0.08303188490695321	0.21791103247665167
0.0830479315754081	0.216983042724792
0.08308002491231792	0.21523094610405158
0.08309607158077283	0.21440535001402505
0.08311211824922773	0.21361239311297067
0.08314421158613755	0.21212140401451665
0.08316025825459246	0.21142187459548048
0.08317630492304737	0.21075199088768423
0.08320839825995718	0.20949817307238125
0.08322444492841209	0.20891274918204888
0.083240491596867	0.2083539923705574
0.08327258493377682	0.20731352797473665
0.08328863160223172	0.2068303529696638
0.08330467827068663	0.20637091109591324
0.08333677160759645	0.20552033926378696
0.08335281827605136	0.20512777854209352
0.08336886494450627	0.2047560902732534
0.08340095828141608	0.20407253575209403
0.08341700494987099	0.20375928895707518
0.0834330516183259	0.2034641543258837
0.0834490982867808	0.2031864604952121
0.08346514495523571	0.2029255443572108
0.08348119162369062	0.20268075143278788
0.08349723829214553	0.2024514362374412
0.08352933162905535	0.2020367042104101
0.08354537829751026	0.20185004456758948
0.08356142496596516	0.20167637770860988
0.08357747163442007	0.20151510833768083
0.08359351830287498	0.2013656521836481
0.08360956497132989	0.2012274363096061
0.0836256116397848	0.20109989941397677
0.08365770497669461	0.2008746772741441
0.08367375164514952	0.20077593019149254
0.08368979831360443	0.2006857389510814
0.08370584498205934	0.20060360463802918
0.08372189165051425	0.20052904159421134
0.08373793831896915	0.20046157765678851
0.08375398498742406	0.20040075438745647
0.08377003165587897	0.2003461272923473
0.08378607832433388	0.20029726603251655
0.08380212499278879	0.20025375462495731
0.0838181716612437	0.20021519163408424
0.0838342183296986	0.2001811903536396
0.08385026499815351	0.2001513789789745
0.08386631166660842	0.20012540076966687
0.08388235833506333	0.200102914202441
0.08389840500351824	0.20008359311435858
0.08391445167197314	0.20006712683625702
0.08393049834042805	0.20005322031641493
0.08394654500888296	0.20004159423443088
0.08396259167733787	0.20003198510530426
0.08397863834579278	0.20002414537371538
0.08399468501424769	0.2000178434985032
0.0840107316827026	0.20001286402734714
0.08402677835115749	0.20000900766166152
0.0840428250196124	0.20000609131171873
0.08405779166711402	0.20000407125198125
0.08407275831461566	0.20000260104982717
0.0840877249621173	0.2000015704577617
0.08410269160961895	0.20000088158670076
0.08411765825712059	0.2000004489118058
0.08413262490462221	0.2000001992720023
0.08414759155212384	0.20000007186321167
0.08416255819962548	0.20000001822532643
0.08417752484712712	0.20000000222296263
0.08419249149462875	0.20000000002002638
0.08420745814213038	0.20000000004813137
0.08422242478963202	0.20000000296890993
0.08423739143713366	0.20000002163026018
0.08425235808463528	0.20000008101657576
0.08426732473213691	0.20000021819300573
0.08428229137963855	0.20000048224379513
0.08429725802714019	0.20000093420476014
0.08431222467464182	0.20000164698995115
0.08432719132214345	0.20000270531256295
0.08434215796964509	0.20000420560014975
0.08435712461714673	0.2000062559042083
0.08437209126464836	0.20000897580419147
0.08438705791214998	0.20001249630601922
0.08440202455965162	0.20001695973515432
0.08441699120715326	0.2000225196243126
0.08443195785465489	0.2000293405958804
0.08444692450215652	0.20003759823911116
0.08446189114965816	0.20004747898217923
0.0844768577971598	0.20005917995916642
0.08449182444466143	0.2000729088720614
0.08450679109216305	0.20008888384785278
0.0845217577396647	0.20010733329079874
0.08453672438716633	0.20012849572995706
0.08455169103466796	0.20015261966206263
0.08456665768216959	0.20017996338983868
0.08458162432967123	0.20021079485583188
0.08459659097717287	0.20024539147186113
0.0846115576246745	0.20028403994417276
0.08462652427217612	0.20032703609439562
0.08464149091967776	0.20037468467638897
0.0846564575671794	0.2004272991890826
0.08467142421468103	0.20048520168540282
0.08468639086218266	0.200548722577386
0.0847013575096843	0.20061820043757758
0.08471632415718594	0.20069398179681663
0.08473129080468757	0.20077642093851067
0.08476122409969084	0.20096272720762115
0.08477619074719248	0.2010673397660619
0.0847911573946941	0.20118010053463253
0.08480612404219573	0.20130139935804162
0.08482109068969737	0.20143163253129448
0.08483605733719901	0.20157120257231675
0.08485102398470064	0.20172051799191568
0.0848809572797039	0.2020500475764746
0.08489592392720555	0.2022311066219968
0.08491089057470717	0.20242360033025025
0.08494082386971044	0.20284463605406905
0.08495579051721208	0.2030740613907397
0.08497075716471372	0.20331668753937848
0.08500069045971699	0.20384335268247167
0.08501692161777585	0.2041530628262309
0.08503315277583473	0.20448049378632108
0.08506561509195246	0.20519089303871924
0.08508184625001132	0.20557505707181356
0.08509807740807018	0.20597933263086957
0.08513053972418791	0.20685063797405975
0.08514677088224677	0.20731888200522874
0.08516300204030564	0.20780966527669148
0.08519546435642336	0.20886128907161808
0.08521169551448222	0.20942334988044237
0.08522792667254109	0.21001038971906205
0.08526038898865881	0.21126184091021405
0.08527662014671768	0.21192746609469124
0.08529285130477654	0.21262049719636825
0.08532531362089427	0.21409118156819643
0.08534154477895313	0.21487002980070236
0.08535777593701199	0.21567867310943473
0.08539023825312973	0.2173876947489034
0.0854064694111886	0.2182892369288333
0.08542270056924747	0.21922290113437903
0.0854551628853652	0.22118886665141455
0.08552008751760065	0.2255309006190343
0.08553631867565951	0.2267050087896919
0.08555254983371838	0.22791561117656312
0.0855850121498361	0.2304483424860506
0.08564993678207156	0.2359737194121863
0.08566616794013042	0.23745364495843801
0.08568239909818928	0.23897391099578702
0.08571486141430701	0.24213719484516072
0.08577978604654247	0.24896624208650123
0.08579601720460134	0.2507804379220517
0.08581224836266022	0.2526381293016797
0.08584471067877794	0.25648533875577995
0.0859096353110134	0.2647156842555723
0.0860394845754843	0.28337700903741775
0.0860546357125899	0.2857491785943719
0.08606978684969548	0.2881624535076731
0.08610008912390665	0.2931126338558278
0.08616069367232902	0.30350901172529454
0.08628190276917375	0.32628697933186096
0.08629705390627934	0.3293194803733081
0.08631220504338492	0.33239284754237985
0.0863425073175961	0.3386616573879213
0.08640311186601847	0.35168316419184276
0.0865243209628632	0.3796150797018669
0.08653947209996879	0.38327860979970707
0.08655462323707437	0.38697935310107257
0.08658492551128555	0.39449109896017576
0.08664553005970792	0.40994523516097225
0.08676673915655264	0.44248220333198457
0.08700915735024209	0.5131565175786775
0.08702400997689791	0.5176883264619148
0.08703886260355373	0.5222396214812843
0.08706856785686537	0.5313980005059502
0.08712797836348864	0.5499187800256727
0.08724679937673518	0.5876171127186924
0.08748444140322828	0.6642828149884965
0.0874992940298841	0.6690743813288507
0.08751414665653992	0.6738610375929835
0.08754385190985156	0.6834163008545053
0.08760326241647483	0.7024313205711841
0.08772208342972138	0.7398923147732932
0.08795972545621446	0.8110520974338566
0.0879758425934275	0.8156335163898032
0.08799195973064056	0.820178207873775
0.08802419400506664	0.8291534860254794
0.08808866255391884	0.846620606182256
0.08821759965162324	0.8794123502719966
0.08823371678883629	0.8832929954528871
0.08824983392604933	0.8871222624035519
0.08828206820047543	0.8946233638784009
0.08834653674932762	0.9089734350475258
0.088475473847032	0.9348966771544106
0.08849159098424506	0.937863084660339
0.0885077081214581	0.9407664342465852
0.0885399423958842	0.9463815341702312
0.08860441094473638	0.9568292190669347
0.08862052808194942	0.9592749409047233
0.08863664521916248	0.9616531578598144
0.08866887949358856	0.9662051561858365
0.08873334804244076	0.9744788853555243
0.08874946517965382	0.976371930079408
0.08876558231686686	0.9781940590180391
0.08879781659129296	0.9816241840391687
0.08881393372850602	0.983231530225543
0.08883005086571906	0.9847666609705084
0.08886228514014516	0.9876191663072345
0.08887840227735821	0.9889360294384653
0.08889451941457126	0.990179654297286
0.0889106365517843	0.9913498287999598
0.08892675368899736	0.992446358382296
0.0889428708262104	0.9934690660245686
0.08895898796342344	0.9944177922707436
0.0889751051006365	0.995292395241971
0.08899122223784954	0.9960927506443906
0.0890062593541093	0.9967724281284621
0.08902129647036908	0.9973873094970103
0.08903633358662885	0.9979373352086235
0.08905137070288863	0.9984224590289836
0.0890664078191484	0.9988426480171418
0.08908144493540818	0.9991978825081159
0.08909648205166795	0.9994881560918366
0.08911151916792773	0.9997134755884624
0.0891265562841875	0.9998738610200768
0.08914159340044728	0.9999693455787941
0.08915663051670705	0.9999999755912908
0.08917166763296683	0.9999658104797886
0.0891867047492266	0.9998669227195123
0.08920174186548638	0.9997033977926473
0.08921677898174615	0.9994753341388208
0.08923181609800593	0.9991828431021382
0.0892468532142657	0.9988260488747969
0.08926189033052548	0.9984050884373062
0.08927692744678525	0.9979201114953558
0.08929196456304503	0.997371280413341
0.0893070016793048	0.9967587701445965
0.08932203879556458	0.9960827681583592
0.08933707591182435	0.995343474363505
0.08935211302808413	0.9945411010290738
0.0893671501443439	0.993675872701639
0.08938218726060368	0.9927480261195509
0.08941226149312323	0.9907054855675188
0.089427298609383	0.9895913252182442
0.08944233572564278	0.9884156136628404
0.08947240995816233	0.9858807337630339
0.0894874470744221	0.984522192760824
0.08950248419068188	0.9831033550208819
0.08953255842320143	0.9800861689293789
0.0895475955394612	0.9784885381874944
0.08956263265572098	0.9768320456894415
0.08959270688824053	0.9733440304059802
0.0896077440045003	0.971513311694886
0.08962278112076008	0.9696253391180942
0.08965285535327963	0.9656793546693292
0.08971300381831872	0.9571198458359524
0.08972804093457848	0.9548436403477697
0.08974307805083825	0.9525138818756953
0.0897731522833578	0.9476957363229787
0.0898333007483969	0.9374396384675331
0.0899535976784751	0.914572879783285
0.08996989930529212	0.9112452147124283
0.08998620093210911	0.9078653397193833
0.09001880418574312	0.9009521829998142
0.09008401069301114	0.8865352772720148
0.09021442370754718	0.8555297512020261
0.09047524973661925	0.7864362444719957
0.09049155136343626	0.7818699146337992
0.09050785299025325	0.7772800611258965
0.09054045624388726	0.7680335697915401
0.09060566275115528	0.7492999378640244
0.09073607576569132	0.711080990211749
0.09099690179476339	0.6332866937358409
0.09101212340062712	0.6287493227062727
0.09102734500649085	0.6242166779220651
0.0910577882182183	0.6151682391453906
0.09111867464167323	0.5971571412894418
0.09124044748858308	0.5616198193053229
0.09148399318240277	0.49352516778076283
0.0914992147882665	0.48943841623016593
0.09151443639413023	0.48537440510873275
0.09154487960585769	0.4773163269305409
0.09160576602931261	0.4614915158641038
0.09172753887622247	0.4310923588987319
0.09197108457004216	0.37585482904543616
0.09198600766545612	0.3727282909698178
0.09200093076087007	0.36963262987966017
0.09203077695169799	0.3635344717110009
0.09209046933335382	0.35171408204790455
0.09220985409666549	0.3295963634046136
0.09222477719207944	0.32697553750021047
0.0922397002874934	0.3243867841126861
0.09226954647832132	0.3193055198363083
0.09232923885997715	0.30952771884720875
0.09244862362328883	0.2915030125630572
0.0924635467187028	0.2893922360143076
0.09247846981411675	0.28731279865832565
0.09250831600494466	0.28324752075899035
0.09256800838660051	0.27548805812321303
0.09258293148201446	0.27362474648605273
0.09259785457742842	0.27179177328113147
0.09262770076825634	0.268216230071971
0.09268739314991217	0.261422164412279
0.09270231624532613	0.25979700866075534
0.09271723934074008	0.25820082738135985
0.092747085531568	0.2550946091897716
0.09280677791322384	0.24922103449617738
0.09282170100863779	0.2478219937374565
0.09283662410405175	0.2464502506452549
0.09286647029487967	0.24378773769650658
0.0929261626765355	0.2387799515313931
0.09294235028250669	0.23749323255663068
0.09295853788847788	0.23623632979574305
0.09299091310042025	0.23381065222534195
0.093055663524305	0.22930233695935415
0.09307185113027619	0.2282447076635049
0.09308803873624738	0.2272141527808226
0.09312041394818976	0.2252328305266843
0.09318516437207451	0.2215791339428808
0.09320135197804569	0.22072792035136302
0.09321753958401688	0.21990084415544062
0.09324991479595926	0.2183175960606788
0.09326610240193045	0.21756066651330946
0.09328229000790164	0.21682635939407488
0.09331466521984402	0.21542408439963154
0.09333085282581521	0.21475535043973293
0.0933470404317864	0.21410770706279678
0.09337941564372877	0.21287415429695244
0.09344416606761352	0.21064321551363832
0.09346035367358471	0.21013244093250508
0.0934765412795559	0.20963968386247328
0.09350891649149828	0.2087066954613621
0.09352510409746947	0.20826570337572853
0.09354129170344067	0.20784120759070535
0.09357366691538303	0.20704019825061476
0.09358985452135421	0.20666293547585815
0.0936060421273254	0.206300670849541
0.09363841733926778	0.20561965879896676
0.09365460494523897	0.20530017828360636
0.09367079255121016	0.20499423000898115
0.09370316776315255	0.20442149127971476
0.09371935536912374	0.2041539882530904
0.09373554297509493	0.2038985925838248
0.0937679181870373	0.20342273123539067
0.09378410579300847	0.20320157767142177
0.09380029339897966	0.20299115594078235
0.09383266861092204	0.2026011707272761
0.09384885621689323	0.2024209479746476
0.09386504382286442	0.20225013874536513
0.0938974190348068	0.20193548594094346
0.093913606640778	0.20179101538258523
0.09392979424674919	0.20165470459373847
0.09396216945869156	0.20140535671857374
0.09397727704370948	0.20129908910805083
0.09399238462872739	0.20119891547546098
0.0940074922137453	0.20110460479633352
0.0940225997987632	0.20101592978786612
0.09403770738378112	0.20093266697249348
0.09405281496879904	0.20085459673990977
0.09408303013883487	0.20071317527940913
0.09409813772385278	0.20064940470352247
0.0941132453088707	0.20058998812753917
0.09412835289388863	0.20053472615293966
0.09414346047890654	0.20048342358755136
0.09415856806392445	0.20043588949646757
0.09417367564894237	0.20039193725134516
0.0942038908189782	0.20031405360281035
0.09421899840399611	0.2002797708963728
0.09423410598901404	0.20024836751698546
0.09424921357403196	0.20021967905137364
0.09426432115904987	0.20019354565420056
0.09427942874406778	0.20016981208584275
0.09429453632908569	0.20014832774850097
0.0943096439141036	0.20012894672064174
0.09432475149912152	0.20011152778976868
0.09433985908413944	0.20009593448351926
0.09435496666915735	0.20008203509908615
0.09437007425417526	0.20006970273096206
0.09438518183919317	0.20005881529700603
0.09440028942421108	0.20004925556283162
0.094415397009229	0.20004091116451655
0.09443050459424693	0.2000336746296347
0.09444561217926484	0.20002744339661033
0.09446071976428275	0.2000221198323976
0.09447582734930067	0.20001761124848555
0.0944909349343186	0.20001382991523198
0.0945060425193365	0.2000106930745282
0.09452115010435441	0.20000812295079895
0.09453625768937232	0.20000604676033948
0.09455136527439023	0.20000439671899564
0.09456647285940815	0.20000311004819032
0.09458158044442608	0.20000212897930167
0.09459668802944399	0.20000140075639844
0.0946117956144619	0.20000087763733843
0.0946269031994798	0.20000051689323595
0.09464201078449772	0.2000002808063055
0.09465711836951564	0.20000013666608796
0.09467222595453356	0.20000005676406776
0.09468733353955147	0.20000001838668854
0.09470244112456938	0.20000000380677535
0.0947175487095873	0.20000000027337253
0.09473265629460523	0.20000000000000606
0.09474776387962314	0.2000000001513806
0.09476287146464105	0.20000000282852037
0.09477797904965896	0.20000001505236398
0.09479308663467687	0.20000004874582544
0.09480819421969479	0.20000012071433027
0.09482330180471271	0.20000025262483995
0.09483840938973062	0.20000047098337514
0.09485351697474853	0.20000080711105112
0.09486862455976644	0.2000012971186365
0.09488373214478435	0.20000198187964946
0.09489883972980227	0.20000290700200365
0.0949139473148202	0.20000412279821808
0.0949290548998381	0.20000568425420406
0.09494542699541325	0.2000078359850238
0.0949617990909884	0.20001054575914623
0.09497817118656354	0.2000139018709291
0.09499454328213869	0.2000179988602734
0.09501091537771383	0.20002293745524963
0.09502728747328898	0.2000288245125722
0.09504365956886413	0.20003577295595032
0.09506003166443927	0.20004390171234399
0.09507640376001442	0.20005333564615482
0.09509277585558956	0.2000642054913816
0.09510914795116471	0.20007664778177087
0.09512552004673985	0.20009080477899366
0.095141892142315	0.2001068243988797
0.09515826423789014	0.20012486013574116
0.09517463633346529	0.20014507098481818
0.09519100842904042	0.20016762136287897
0.09520738052461555	0.20019268102700805
0.0952237526201907	0.20022042499161596
0.09524012471576584	0.20025103344370457
0.09525649681134099	0.2002846916564229
0.09527286890691614	0.20032158990094784
0.09528924100249128	0.20036192335672542
0.09532198519364157	0.2004537006114222
0.09533835728921672	0.20050555848050916
0.09535472938479186	0.20056167951076379
0.09537110148036701	0.2006222820217204
0.09538747357594216	0.20068758867021544
0.0954038456715173	0.20075782635016762
0.09542021776709245	0.2008332260910115
0.09545296195824274	0.2010004559321825
0.09546933405381788	0.2010927678367893
0.09548570614939303	0.20119120519890768
0.09550207824496817	0.20129601815764167
0.09551845034054332	0.2014074603521041
0.09553482243611847	0.20152578881150784
0.09555119453169361	0.20165126384422358
0.0955839387228439	0.20192471058627393
0.09560031081841905	0.20207321829595026
0.0956166829139942	0.20222994435112485
0.09564942710514449	0.20256915411819554
0.09566579920071963	0.20275219550809737
0.09568217129629478	0.20294457036464691
0.09571491548744505	0.20335846130822707
0.09573128758302019	0.20358055299474148
0.09574765967859533	0.2038131291069341
0.09578040386974562	0.20431090602066648
0.09579677596532077	0.20457669650578986
0.09581314806089591	0.20485415054003975
0.0958458922520462	0.20544524348753992
0.09586226434762135	0.20575948227059562
0.0958786364431965	0.2060865840961794
0.09591138063434679	0.20678058607080302
0.09597686901664737	0.20833627758388415
0.09599294260177274	0.20875401222181988
0.09600901618689811	0.20918648058409062
0.09604116335714885	0.2100967686396815
0.09605723694227422	0.21057516254001377
0.09607331052739959	0.21106943835424927
0.09610545769765035	0.21210677788014928
0.09612153128277573	0.21265041067889828
0.0961376048679011	0.21321106334349996
0.09616975203815184	0.21438455528915965
0.09623404637865332	0.21694810174356097
0.09625011996377869	0.21763571640744794
0.09626619354890406	0.21834256780321512
0.09629834071915482	0.2198150565427106
0.09636263505965631	0.22300258700285297
0.09637870864478168	0.22385151766282047
0.09639478222990705	0.22472177723585962
0.09642692940015779	0.22652728062092975
0.09649122374065928	0.2304050402926679
0.09650729732578467	0.23143143698333468
0.09652337091091004	0.23248107735812337
0.09655551808116078	0.23465098304831541
0.09661981242166226	0.2392793427461947
0.09663588600678763	0.24049776168851472
0.096651959591913	0.2417411125705491
0.09668410676216375	0.24430337713948447
0.09674840110266525	0.24973527970551454
0.09676447468779062	0.25115830556170426
0.09678054827291599	0.2526076804543166
0.09681269544316673	0.25558609659945364
0.09687698978366822	0.26186564906578236
0.0970055784646712	0.2757436962145069
0.0970205720288433	0.2774782588125427
0.0970355655930154	0.27923737036605994
0.0970655527213596	0.28282946394171177
0.097125526978048	0.29031044824505
0.09724547549142479	0.30646630153969023
0.09726046905559689	0.3085979537548406
0.097275462619769	0.31075451951678673
0.09730544974811318	0.31514231856239444
0.09736542400480158	0.3242158051253763
0.09748537251817836	0.3435440038441757
0.09750036608235046	0.3460695129587772
0.09751535964652255	0.34861908024037835
0.09754534677486676	0.3537900046039452
0.09760532103155514	0.36441604625687884
0.09772526954493194	0.3867770905587462
0.09796516657168552	0.4356483574832442
0.09798142464641485	0.4391455701444298
0.09799768272114417	0.44266469599598557
0.09803019887060284	0.4497674358225037
0.09809523116952015	0.4642217853427988
0.09822529576735478	0.4940486273410414
0.09848542496302404	0.5566869960725613
0.09900568335436256	0.6875038431093995
0.09902086140813862	0.6913082928177359
0.09903603946191467	0.6951069983473666
0.09906639556946678	0.7026854753932188
0.09912710778457101	0.717754778937459
0.09924853221477944	0.7474476032985217
0.09949138107519634	0.8042969145584844
0.0995065591289724	0.8077084817098781
0.09952173718274845	0.8111009819237641
0.09955209329030056	0.8178272067377691
0.09961280550540477	0.8310336525797161
0.09973422993561322	0.8563773244934346
0.09974940798938928	0.8594378160039797
0.09976458604316532	0.8624732227400224
0.09979494215071744	0.8684673738146622
0.09985565436582167	0.8801393464942922
0.0999770787960301	0.9021433307033626
0.09999195833935638	0.9047107551278546
0.10000683788268266	0.9072490389410117
0.10003659696933523	0.9122370691596846
0.10009611514264036	0.921851375521592
0.10011099468596664	0.9241780458665589
0.10012587422929292	0.9264734406055481
0.10015563331594549	0.9309694079825057
0.10021515148925063	0.9395753086092604
0.10023003103257691	0.9416450014316564
0.1002449105759032	0.9436815318081859
0.10027466966255577	0.9476542392530978
0.1003341878358609	0.9551924144169779
0.10034906737918718	0.9569909523445784
0.10036394692251346	0.9587547059483615
0.10039370600916603	0.9621771310128922
0.10045322418247116	0.9685967949534361
0.10046810372579744	0.9701121702973897
0.10048298326912372	0.9715914180882481
0.10051274235577629	0.9744409445324385
0.10052762189910257	0.9758109413091276
0.10054250144242885	0.9771442468107747
0.10057226052908141	0.9797002705600385
0.1005871400724077	0.9809227436011576
0.10060201961573398	0.9821080349791631
0.10063177870238654	0.9843666332279792
0.10069129687569167	0.9884330756913215
0.10070617641901795	0.9893552470219782
0.10072105596234424	0.9902394788995222
0.1007508150489968	0.9918938343630004
0.10076569459232308	0.9926638247347088
0.10078057413564936	0.9933956092305767
0.10081033322230193	0.9947443459277125
0.10082521276562821	0.9953612025649113
0.1008400923089545	0.995939662197544
0.10085497185228078	0.9964796888103558
0.10086985139560706	0.9969812510915379
0.10088473093893334	0.997444322429703
0.10089961048225962	0.9978688809100853
0.10091449002558592	0.9982549093099696
0.1009293695689122	0.9986023950933518
0.10094551362279572	0.9989358072877703
0.10096165767667922	0.9992238345827013
0.10097780173056274	0.9994664796328601
0.10099394578444626	0.9996637515454172
0.10101008983832976	0.9998156658660273
0.10102623389221328	0.9999222445636472
0.1010423779460968	0.9999835160141386
0.1010585219999803	0.9999995149826706
0.10107466605386381	0.999970282604926
0.10109081010774733	0.9998958663671209
0.10110695416163085	0.9997763200848436
0.10112309821551435	0.9996117038807235
0.10113924226939786	0.9994020841609381
0.10115538632328137	0.9991475335905634
0.10117153037716489	0.9988481310677824
0.1011876744310484	0.998503961696958
0.1012038184849319	0.998115116760576
0.10121996253881542	0.997681693690074
0.10123610659269894	0.9972037960355653
0.10125225064658244	0.9966815334344631
0.10126839470046596	0.9961150215790163
0.10128453875434948	0.9955043821827747
0.1013168268621165	0.9941512375199303
0.10133297091600002	0.9934090054702267
0.10134911496988352	0.9926231922390951
0.10138140307765056	0.9909214331508704
0.10139754713153407	0.99000580720737
0.10141369118541758	0.9890472398271106
0.10144597929318461	0.9870019832808812
0.10146212334706811	0.9859156594054345
0.10147826740095163	0.9847871245840667
0.10151055550871865	0.9824042134242176
0.10157513172425271	0.9771408664725638
0.10159127577813623	0.9757226576501655
0.10160741983201974	0.974263959327529
0.10163970793978677	0.9712260537276265
0.10170428415532082	0.9646752023630001
0.10172042820920432	0.9629400371590567
0.10173657226308784	0.9611664293104225
0.10176886037085486	0.957504999537618
0.10183343658638891	0.9497333333909932
0.10196258901745701	0.932462794642868
0.10197765305038725	0.9303041616528868
0.1019927170833175	0.9281163481465264
0.10202284514917798	0.9236542952986231
0.10208310128089892	0.9143924437441339
0.10220361354434085	0.8945834953930174
0.10244463807122467	0.8503795288296147
0.1024597021041549	0.8474366291546667
0.10247476613708514	0.8444745323285162
0.10250489420294562	0.8384941031640207
0.10256515033466658	0.826317848676632
0.10268566259810849	0.8011807942810475
0.10292668712499232	0.748391194531326
0.1029430156684798	0.7447205693023021
0.10295934421196726	0.7410404483580046
0.1029920012989422	0.7336534786279795
0.10305731547289207	0.7187848906393093
0.10318794382079183	0.6887662505102238
0.10344920051659134	0.6283589985590076
0.10346552906007882	0.6245960329820353
0.10348185760356629	0.620836890764802
0.10351451469054122	0.6133315929084483
0.1035798288644911	0.5983833965000176
0.10371045721239085	0.5688176571289252
0.10397171390819035	0.511612491511492
0.10398774394122805	0.5082077480333764
0.10400377397426575	0.5048168228054307
0.10403583404034114	0.4980774366575279
0.10409995417249193	0.4847753767038814
0.1042281944367935	0.4589297198348665
0.10448467496539665	0.41063233201076477
0.10450070499843435	0.40777617898980234
0.10451673503147205	0.4049400105533778
0.10454879509754744	0.3993281298220013
0.10461291522969822	0.3883494841398314
0.10474115549399979	0.3673956203490457
0.10499763602260294	0.3296323266599762
0.10501258603468736	0.32760453323028543
0.10502753604677179	0.3255959480398235
0.10505743607094062	0.3216364115905309
0.10511723611927831	0.3139477895433253
0.1052368362159537	0.29948947998689956
0.10525178622803813	0.29776790566777445
0.10526673624012255	0.2960652756044149
0.1052966362642914	0.29271669529584127
0.10535643631262909	0.2862450525653165
0.10547603640930447	0.27419233057706377
0.1054909864213889	0.27276806945358806
0.10550593643347332	0.2713618807119495
0.10553583645764217	0.268603428614938
0.10559563650597986	0.2633000755834687
0.10561058651806429	0.2620182572140826
0.10562553653014871	0.2607538783551344
0.10565543655431756	0.25827708807837785
0.10571523660265525	0.2535288240637023
0.10573018661473968	0.2523839811033289
0.1057451366268241	0.25125583195147644
0.10577503665099294	0.24904921189459586
0.10583483669933064	0.244831779944117
0.10595443679600601	0.23715575154662707
0.10597065131864766	0.23619052974232824
0.10598686584128933	0.2352428505283386
0.10601929488657263	0.23339950085393696
0.10608415297713925	0.2299164271813081
0.1061003674997809	0.2290871472536543
0.10611658202242255	0.22827413787437797
0.10614901106770586	0.22669627223720906
0.10621386915827247	0.22372848816073537
0.10623008368091412	0.22302471524824086
0.10624629820355577	0.2223358713876146
0.10627872724883908	0.22100228454420387
0.10634358533940569	0.21850667525630318
0.10635979986204734	0.21791750099132026
0.106376014384689	0.2173418682488305
0.1064084434299723	0.21623052492072406
0.10647330152053891	0.21416259490888054
0.10648951604318056	0.21367682365276144
0.10650573056582222	0.21320318339997535
0.10653815961110552	0.21229158870944112
0.10660301770167213	0.210606196541813
0.10661923222431378	0.21021252761304923
0.10663544674695544	0.20982957856682669
0.10666787579223874	0.20909513908548016
0.10673273388280535	0.20774721020214937
0.106748948405447	0.2074344139483662
0.10676516292808866	0.20713094732962564
0.10679759197337196	0.20655131853300823
0.10681380649601362	0.20627481587033106
0.10683002101865527	0.20600696194864965
0.10686245006393857	0.20549652785898048
0.10687866458658023	0.20525361357650032
0.10689487910922188	0.2050186798787134
0.10692730815450519	0.20457209611771604
0.10699216624507181	0.20376751297707996
0.10700730074676018	0.20359590812001196
0.10702243524844857	0.20343014227649636
0.10705270425182534	0.2031156207493345
0.10706783875351372	0.20296661400445337
0.1070829732552021	0.20282294419544425
0.10711324225857885	0.20255112421138666
0.10712837676026724	0.20242273104859188
0.1071435112619556	0.20229918888864892
0.10717378026533236	0.2020661834931614
0.10723431827208588	0.20165323336351718
0.10724945277377426	0.2015603856575221
0.10726458727546263	0.2014714708809706
0.10729485627883939	0.20130500405210416
0.10730999078052778	0.20122723715471535
0.10732512528221616	0.20115297353169304
0.10735539428559292	0.20101454081644407
0.10737052878728129	0.20095016743587815
0.10738566328896967	0.20088888878547959
0.10741593229234644	0.2007752222199815
0.10743106679403483	0.20072264109288496
0.1074462012957232	0.20067276830180003
0.10747647029909996	0.20058077709084443
0.10749160480078834	0.2005384770126785
0.10750673930247671	0.2004985219810892
0.10752187380416509	0.20046082488755204
0.10753700830585347	0.20042530013504659
0.10755214280754186	0.2003918636504464
0.10756727730923023	0.20036043289656838
0.10759754631260698	0.20030326618185873
0.10761268081429537	0.20027737293002193
0.10762781531598374	0.20025317084859343
0.10764294981767211	0.20023058524883997
0.1076580843193605	0.2002095430430565
0.10767321882104888	0.2001899727542071
0.10768835332273727	0.20017180452522024
0.10771862232611402	0.20013940297171218
0.1077337568278024	0.20012503811167248
0.10774889132949078	0.20011181225662222
0.10776402583117917	0.20009966377660635
0.10777916033286755	0.20008853271012506
0.10779429483455594	0.20007836077100138
0.10780942933624431	0.20006909135490242
0.10782456383793268	0.2000606695455136
0.10783969833962107	0.2000530421203668
0.10785483284130945	0.2000461575563219
0.10786996734299782	0.20003996603470287
0.1078851018446862	0.20003441944608832
0.10790023634637458	0.2000294713947567
0.10791537084806296	0.20002507720278745
0.10793050534975134	0.2000211939138176
0.1079456398514397	0.20001778029645545
0.10796077435312809	0.20001479684735118
0.1079771733653737	0.20001200592423427
0.1079935723776193	0.20000962997966384
0.10800997138986491	0.20000762564935606
0.10802637040211052	0.20000595196364765
0.10804276941435613	0.20000457034943434
0.10805916842660174	0.20000344463156355
0.10807556743884736	0.2000025410336825
0.10809196645109297	0.2000018281785439
0.10810836546333857	0.20000127708777093
0.1081247644755842	0.2000008611810843
0.1081411634878298	0.20000055627499275
0.10815756250007541	0.20000034058094995
0.10817396151232102	0.2000001947029798
0.10819036052456663	0.2000001016347727
0.10820675953681223	0.2000000467562554
0.10822315854905784	0.20000001782963717
0.10823955756130345	0.2000000049949347
0.10825595657354906	0.20000000076497904
0.10827235558579466	0.2000000000199072
0.10828875459804027	0.2000000000011414
0.10830515361028588	0.20000000030485898
0.10832155262253149	0.2000000028749568
0.10833795163477711	0.2000000119955126
0.10835435064702272	0.20000003428274643
0.10837074965926832	0.20000007867648747
0.10838714867151394	0.2000001564311468
0.10840354768375955	0.2000002811062026
0.10841994669600516	0.20000046855619918
0.10843634570825077	0.2000007369202651
0.10845274472049637	0.2000011066111533
0.10846914373274198	0.20000160030380787
0.10848554274498759	0.2000022429234604
0.1085019417572332	0.20000306163326106
0.1085183407694788	0.20000408582144794
0.10853473978172441	0.20000534708805856
0.10855113879397002	0.20000687923118876
0.10856753780621563	0.20000871823280192
0.10858393681846124	0.20001090224409435
0.10860033583070686	0.20001347157042038
0.10861673484295246	0.20001646865578132
0.10863313385519807	0.2000199380668847
0.1086495328674437	0.20002392647677586
0.1086659318796893	0.20002848264804857
0.10868233089193491	0.20003365741563892
0.10869872990418052	0.20003950366920686
0.10871512891642612	0.2000460763351106
0.10873152792867173	0.2000534323579788
0.10874792694091734	0.20006163068188607
0.10876432595316295	0.2000707322311353
0.10878072496540855	0.20008079989065394
0.10879712397765416	0.20009189848600772
0.10881352298989977	0.20010409476303792
0.10882992200214538	0.20011745736712738
0.10884632101439098	0.2001320568220998
0.10887911903888221	0.20016525764307255
0.10889551805112782	0.20018400925400465
0.10891191706337344	0.2002042981610062
0.10892831607561905	0.20022620395116456
0.10894471508786466	0.20024980795602057
0.10896111410011027	0.2002751932280578
0.10897751311235587	0.20030244451686974
0.10901031113684709	0.200362892483534
0.10902641163864293	0.20039563984218287
0.10904251214043877	0.20043052693983712
0.1090586126422346	0.20046764162345454
0.10907471314403044	0.20050707317888766
0.10909081364582628	0.20054891230724486
0.10910691414762211	0.2005932511010042
0.10913911515121379	0.20068980286648183
0.10915521565300962	0.20074220676167115
0.10917131615480546	0.20079749211978606
0.10920351715839713	0.20091710319894096
0.10921961766019297	0.20098162998947733
0.1092357181619888	0.20104944033078997
0.10926791916558048	0.20119532681281324
0.10928401966737632	0.2012736133509921
0.10930012016917215	0.2013556041821909
0.10933232117276383	0.2015311313728025
0.10934842167455966	0.20162488661478617
0.1093645221763555	0.2017227838608606
0.10939672317994717	0.2019314527998738
0.10941282368174302	0.2020424509955813
0.10942892418353885	0.20215804414564423
0.10946112518713053	0.2024034777719964
0.10952552719431387	0.2029546155870109
0.1095416276961097	0.20310564857957597
0.10955772819790555	0.2032622210393706
0.10958992920149721	0.20359246947757426
0.10960602970329306	0.20376638945166145
0.10962213020508889	0.2039463368265103
0.10965433120868057	0.20432480746832982
0.1096704317104764	0.20452357872738092
0.10968653221227223	0.20472887331303338
0.10971873321586391	0.20515953286541602
0.10978313522304725	0.20610465446812087
0.1097992357248431	0.20635913042672904
0.10981533622663893	0.20662113806744511
0.10984753723023061	0.20716825659195606
0.10991193923741395	0.208358468991654
0.10992803973920978	0.20867675954354456
0.10994414024100563	0.20900359961209755
0.10997634124459729	0.20968343677158463
0.11004074325178065	0.21115129036986569
0.11005576373262321	0.2115150536896358
0.11007078421346578	0.21188713171469573
0.11010082517515091	0.2126566390332049
0.11016090709852115	0.21429989311569309
0.1101759275793637	0.21473300998934333
0.11019094806020627	0.21517524798351087
0.1102209890218914	0.21608748375427744
0.11028107094526166	0.2180257447616556
0.11029609142610422	0.2185345836021874
0.11031111190694678	0.21905332439479175
0.11034115286863191	0.22012089248710578
0.11040123479200217	0.2223790060330063
0.11052139863874268	0.2274076449068189
0.11053641911958523	0.22808599616466763
0.11055143960042779	0.22877569497096994
0.11058148056211292	0.230189470018204
0.11064156248548318	0.2331568241346385
0.1107617263322237	0.23966831975088307
0.11077674681306626	0.24053778824399444
0.11079176729390883	0.24141983420557722
0.11082180825559396	0.24322193010232873
0.1108818901789642	0.24697997556970389
0.1110020540257047	0.25512519821445767
0.1110183390171045	0.2562948263757927
0.11103462400850429	0.2574803595717116
0.11106719399130388	0.25989938676419916
0.11113233395690306	0.26493090087994675
0.1112626138881014	0.27577910688663404
0.11127889887950118	0.27720958789891936
0.11129518387090098	0.27865673572068655
0.11132775385370056	0.28160115283811077
0.11139289381929973	0.287691204323712
0.11152317375049808	0.3006802592928871
0.11153945874189788	0.3023799297183321
0.11155574373329767	0.3040965064397809
0.11158831371609726	0.30758036314056847
0.11165345368169644	0.31475065659617557
0.11178373361289479	0.32989783342149004
0.11204429347529148	0.3633585984308131
0.11205949844573801	0.3654383081979085
0.11207470341618453	0.36753170137884744
0.11210511335707757	0.37175929324085033
0.11216593323886365	0.38037589197935073
0.1122875730024358	0.3982388987650296
0.11253085252958012	0.4363354969889976
0.11301741158386874	0.5204931035328965
0.11397142502366057	0.7006490250056729
0.11398759599421454	0.7036935028065496
0.11400376696476852	0.7067332480996336
0.11403610890587648	0.7127976565521861
0.1141007927880924	0.7248599586492631
0.11423016055252422	0.748669169710871
0.11448889608138785	0.7946358797676618
0.11450506705194183	0.7974205047889601
0.11452123802249581	0.800193481570087
0.11455357996360375	0.8057036650887309
0.11461826384581966	0.8165752230575052
0.11474763161025148	0.8376780554648056
0.11500636713911512	0.8769764952220709
0.11502145808871583	0.8791368512580848
0.11503654903831653	0.8812817713445604
0.11506673093751793	0.8855247536225179
0.11512709473592075	0.893819499323371
0.11524782233272637	0.9096147937721674
0.11526291328232707	0.9115122846941525
0.11527800423192779	0.9133922751129863
0.1153081861311292	0.9170992812602432
0.11536854992953201	0.9242981551608328
0.11548927752633764	0.9378105466900625
0.11550436847593834	0.9394145333911402
0.11551945942553905	0.940999281340263
0.11554964132474047	0.9441106746299515
0.11561000512314328	0.9500984264375817
0.11562509607274399	0.95154586891589
0.11564018702234469	0.9529733373485425
0.11567036892154609	0.9557680121125158
0.11573073271994891	0.9611140165378043
0.11574582366954961	0.962399359692361
0.1157609146191503	0.9636640876031676
0.11579109651835172	0.9661314056764884
0.11585146031675453	0.9708155321207725
0.11586655126635523	0.9719339840336224
0.11588164221595594	0.9730312764553517
0.11591182411515735	0.9751621399904691
0.11597218791356016	0.9791673691785374
0.11598854337371808	0.980193339296341
0.11600489883387602	0.9811939277045134
0.11603760975419189	0.9831187151995423
0.11605396521434982	0.9840427976329714
0.11607032067450776	0.9849412650559967
0.11610303159482363	0.9866611455749837
0.11611938705498157	0.9874824594926075
0.1161357425151395	0.9882779600471712
0.11616845343545537	0.9897913468171989
0.11623387527608711	0.9925065661713206
0.11625023073624505	0.9931202610054689
0.11626658619640298	0.9937078510658219
0.11629929711671885	0.994804612893995
0.11631565257687679	0.995313738165071
0.11633200803703472	0.9957966656668286
0.11636471895735058	0.996683858495009
0.1163810744175085	0.9970880948629338
0.11639742987766644	0.9974660755405378
0.11641378533782437	0.9978177915143196
0.1164301407979823	0.9981432359526159
0.11644649625814024	0.998442404202746
0.11646285171829818	0.9987152937879151
0.11647920717845611	0.9989619044038787
0.11649556263861405	0.9991822379153675
0.11651191809877198	0.9993762983522734
0.11652827355892992	0.9995440919056015
0.11654462901908785	0.9996856269231854
0.11656098447924579	0.9998009139051665
0.11657733993940372	0.9998899654992442
0.11659369539956166	0.9999527964956914
0.1166100508597196	0.9999894238221394
0.11662640631987752	0.9999998665381362
0.11664276178003544	0.9999841458294736
0.11665911724019337	0.999942285002291
0.11667547270035131	0.9998743094769508
0.11669182816050924	0.9997802467816931
0.11670818362066718	0.9996601265460661
0.11672453908082511	0.999513980494136
0.11674089454098305	0.9993418424374774
0.11675725000114098	0.9991437482679468
0.11677360546129892	0.9989197359502378
0.11678996092145685	0.9986698455142234
0.11680631638161479	0.9983941190470816
0.11682267184177272	0.998092600685215
0.11683902730193066	0.997765336605953
0.1168553827620886	0.9974123750190526
0.11688809368240445	0.9966295622710274
0.11690444914256237	0.9961998176121316
0.11692080460272031	0.9957445884316191
0.11695351552303618	0.9947579114315069
0.11696987098319411	0.9942265860076831
0.11698622644335205	0.9936700208337638
0.11701893736366792	0.9924814375134616
0.11703499431337608	0.9918613139257952
0.11705105126308424	0.9912171281535191
0.11708316516250056	0.9898568508170316
0.11714739296133321	0.9868507361927303
0.11716344991104138	0.9860401658855378
0.11717950686074954	0.9852061400418471
0.11721162076016586	0.9834680574864678
0.1172758485589985	0.9797142119965305
0.11729190550870666	0.9787184286280937
0.11730796245841482	0.9776999039815254
0.11734007635783114	0.9755950186229821
0.1174043041566638	0.9711167054212023
0.11753275975432909	0.9611095989216709
0.11754881670403725	0.9597623982790596
0.1175648736537454	0.9583941825649014
0.11759698755316172	0.9555951877549616
0.11766121535199438	0.9497503924465124
0.11778967094965967	0.9371022467402714
0.11780572789936783	0.9354339505032393
0.11782178484907599	0.9337467152139842
0.11785389874849231	0.9303159884755179
0.11791812654732495	0.9232334985021122
0.11804658214499024	0.9082171515902779
0.11806155907374513	0.9063951652949908
0.11807653600250001	0.904558749123261
0.1181064898600098	0.9008431330478306
0.11816639757502934	0.8932443424676259
0.11828621300506845	0.8774056355906915
0.11852584386514664	0.8434035122536283
0.11900510558530306	0.7680972607509892
0.12004455770127859	0.5907503897675639
0.12005971911963743	0.5881854875637783
0.12007488053799628	0.5856242124582874
0.12010520337471396	0.5805130049397634
0.12016584904814934	0.5703391465244935
0.12028714039502009	0.550210467170804
0.12052972308876159	0.5110164538945078
0.12054488450712043	0.5086208545131295
0.12056004592547928	0.5062321648671688
0.12059036876219696	0.5014758654218107
0.12065101443563234	0.492049987676406
0.12077230578250309	0.4735635316811493
0.1210148884762446	0.4381861371715669
0.12102975138415367	0.4360924503677522
0.12104461429206274	0.43400764601914976
0.12107434010788089	0.42986489754754587
0.12113379173951717	0.42168827998306724
0.12125269500278975	0.4057812970902104
0.1214905015293349	0.37582588694311747
0.12150536443724397	0.3740383923959219
0.12152022734515304	0.3722610360593597
0.12154995316097118	0.36873683434003424
0.12160940479260747	0.3618110994460435
0.12172830805588004	0.3484545655353708
0.12196611458242519	0.3237437954237007
0.1219822420008915	0.3221651447331139
0.1219983694193578	0.320598844692714
0.12203062425629041	0.31750328174312403
0.12209513393015561	0.3114601405268145
0.12222415327788602	0.2999636027266261
0.12224028069635232	0.298581557799894
0.12225640811481862	0.2972116827998174
0.12228866295175123	0.2945083620949141
0.12235317262561643	0.28924682086823267
0.12248219197334684	0.27929842064606447
0.12249831939181313	0.27810818306074125
0.12251444681027944	0.27692968602285617
0.12254670164721204	0.27460777538223263
0.12261121132107725	0.27010327430075753
0.12274023066880767	0.26164277734017516
0.12275635808727398	0.2606358176763382
0.12277248550574027	0.2596399542641836
0.12280474034267289	0.25768132923869624
0.12286925001653809	0.25389513986115286
0.1229982693642685	0.24683569002324202
0.12301331676178152	0.24605593780388527
0.12302836415929455	0.24528513318140224
0.1230584589543206	0.2437701833555015
0.12311864854437272	0.24084561565138515
0.12323902772447695	0.23540704920219363
0.12325407512198998	0.2347647570443349
0.123269122519503	0.23413063628908046
0.12329921731452906	0.23288670337299822
0.12335940690458116	0.23049461682914632
0.12347978608468539	0.22608170228496294
0.12349483348219842	0.2255638438077527
0.12350988087971146	0.22505330470284257
0.12353997567473751	0.22405396399928101
0.12360016526478962	0.22214067886591976
0.12361521266230265	0.22167982294695163
0.12363026005981567	0.22122584098822673
0.12366035485484173	0.22033827353822188
0.12372054444489383	0.21864314024602255
0.12373559184240686	0.21823569268726298
0.12375063923991989	0.21783466551081665
0.12378073403494594	0.21705164385422504
0.12384092362499806	0.21556012885276774
0.12396130280510229	0.21286236048917076
0.12397761471317253	0.2125248289885233
0.1239939266212428	0.21219375817457
0.12402655043738331	0.21155070642730817
0.12409179806966435	0.21033892083231415
0.12410810997773461	0.21005103294574826
0.12412442188580486	0.20976902335560013
0.12415704570194538	0.2092223497844215
0.12422229333422641	0.20819636790028495
0.12423860524229667	0.2079534884229436
0.12425491715036693	0.20771591256443342
0.12428754096650745	0.2072563876570584
0.12435278859878848	0.2063978684904483
0.12436910050685873	0.20619544008530866
0.124385412414929	0.20599775291008574
0.1244180362310695	0.20561632565407273
0.12448328386335054	0.2049073388280776
0.1244995957714208	0.20474091780456283
0.12451590767949106	0.2045786922452031
0.12454853149563158	0.2042665604655617
0.1246137791279126	0.2036897238659925
0.12463009103598287	0.20355501394378664
0.12464640294405313	0.2034239744129109
0.12467902676019364	0.20317265096541628
0.12474427439247468	0.2027112598339243
0.12476058630054493	0.20260414371518812
0.12477689820861519	0.20250019739230454
0.1248095220247557	0.20230157187145484
0.12482583393282597	0.2022067726578249
0.12484214584089623	0.20211490322139394
0.12487476965703674	0.2019397186936825
0.124891081565107	0.20185628728709526
0.12490739347317725	0.20177555303913058
0.12494001728931778	0.20162194870038264
0.1250052649215988	0.20134463331932057
0.1250204968087158	0.20128534129751074
0.12503572869583277	0.20122801917393646
0.12506619247006673	0.2011191127052932
0.12508142435718372	0.2010674434233959
0.12509665624430072	0.20101757417324287
0.12512712001853468	0.2009230704648699
0.12514235190565165	0.20087835441131477
0.12515758379276865	0.20083527520555006
0.12518804756700264	0.20075386886641217
0.12524897511547056	0.20060897968139677
0.12526420700258756	0.20057627061585936
0.12527943888970453	0.20054489292296607
0.1253099026639385	0.2004859874490822
0.12532513455105548	0.2004583887129311
0.12534036643817248	0.20043197944445065
0.12537083021240644	0.20038259250784424
0.1253860620995234	0.20035954761217212
0.1254012939866404	0.20033755773396333
0.1254317577608744	0.20029661379159985
0.1254469896479914	0.20027759630567538
0.12546222153510836	0.200259506998097
0.12549268530934232	0.20022599139010017
0.12550791719645932	0.20021050554443917
0.12552314908357629	0.2001958287905969
0.12555361285781025	0.20016878887224268
0.12556884474492724	0.20015637010234136
0.12558407663204424	0.20014464921697359
0.1256145404062782	0.20012319537190548
0.12562977229339517	0.20011341080256884
0.12564500418051217	0.2001042209015232
0.12566023606762916	0.20009560112499694
0.12567546795474616	0.20008752743616204
0.12569069984186315	0.2000799763064463
0.12570593172898012	0.20007292471678848
0.12573639550321408	0.2000602306360837
0.12575162739033108	0.20005454466495803
0.12576685927744805	0.20004927127584027
0.125782091164565	0.20004439001403465
0.125797323051682	0.20003988094067893
0.125812554938799	0.20003572463359728
0.12582778682591597	0.20003190218809658
0.12584301871303294	0.20002839521770538
0.12585825060014993	0.20002518585485643
0.12587348248726693	0.2000222567515121
0.1258887143743839	0.20001959107973352
0.12590394626150087	0.20001717253219262
0.12591917814861786	0.20001498532262865
0.12593441003573486	0.20001301418624787
0.12594964192285185	0.200011244380067
0.12596487380996885	0.20000966168320145
0.12598010569708581	0.20000825239709674
0.12599503907375303	0.20000702636602272
0.12600997245042023	0.20000594242030792
0.12602490582708745	0.20000498911406286
0.12603983920375467	0.20000415548431524
0.12605477258042186	0.20000343105097174
0.12606970595708908	0.2000028058167314
0.1260846393337563	0.20000227026694972
0.1260995727104235	0.20000181536945477
0.1261145060870907	0.20000143257431488
0.12612943946375793	0.20000111381355845
0.12614437284042512	0.20000085150084548
0.12615930621709234	0.20000063853109157
0.12617423959375956	0.20000046828004425
0.12618917297042676	0.20000033460381206
0.12620410634709398	0.2000002318383458
0.1262190397237612	0.2000001547988739
0.12623397310042841	0.2000000987792896
0.12624890647709563	0.20000005955149228
0.12626383985376283	0.2000000333646823
0.12627877323043005	0.20000001694460914
0.12629370660709727	0.20000000749277375
0.12630863998376446	0.2000000026855851
0.12632357336043168	0.20000000067347098
0.1263385067370989	0.20000000007994317
0.12636837349043334	0.20000000000219026
0.12639824024376775	0.20000000086374398
0.12641317362043497	0.2000000032026629
0.12642810699710216	0.20000000857799358
0.12644304037376938	0.20000001889489483
0.1264579737504366	0.20000003652252274
0.12647290712710382	0.20000006429269718
0.12648784050377104	0.2000001054985249
0.12650277388043824	0.20000016389297992
0.12651770725710546	0.20000024368744126
0.12653264063377268	0.200000349550188
0.12654757401043987	0.2000004866048527
0.1265625073871071	0.2000006604288323
0.1265774407637743	0.2000008770516579
0.12659237414044153	0.2000011429533228
0.12660730751710875	0.20000146506256977
0.12662224089377594	0.2000018507551372
0.12663717427044316	0.20000230785196466
0.12665210764711038	0.20000284461735848
0.12666704102377757	0.20000346975711697
0.1266819744004448	0.20000419241661618
0.126696907777112	0.20000502217885585
0.12671184115377923	0.20000596906246654
0.12672677453044645	0.20000704351967766
0.12674170790711364	0.2000082564342469
0.12675664128378086	0.20000961911935144
0.12677157466044808	0.20001114331544115
0.12678650803711528	0.2000128411880537
0.1268014414137825	0.2000147253255931
0.12681637479044972	0.20001680873706995
0.1268313081671169	0.20001910484980587
0.12684624154378413	0.20002162750710079
0.12686117492045135	0.20002439096586433
0.12687610829711854	0.20002740989421125
0.12689104167378576	0.20003069936902096
0.12690597505045298	0.20003427487346237
0.1269358418037874	0.20004234792026462
0.12695203969101182	0.20004727798901278
0.12696823757823628	0.20005262389406422
0.1269844354654607	0.20005840800117217
0.12700063335268513	0.20006465321628358
0.1270168312399096	0.2000713829814548
0.12703302912713402	0.20007862127071363
0.1270654249015829	0.20009472195226785
0.12708162278880736	0.20010363491450356
0.1270978206760318	0.20011315753206899
0.12711401856325621	0.20012331637496295
0.12713021645048067	0.20013413851924602
0.12714641433770513	0.2001456515425468
0.12716261222492956	0.20015788351952013
0.12719500799937844	0.20018461909065347
0.1272112058866029	0.2001991812777152
0.12722740377382732	0.20021457959484065
0.1272597995482762	0.20024800704811982
0.12727599743550067	0.2002660985658139
0.1272921953227251	0.20028515096688215
0.12732459109717398	0.2003262682115599
0.12734078898439843	0.2003483990690511
0.12735698687162286	0.20037162282757248
0.12738938264607175	0.20042148588361128
0.1274055805332962	0.200448194665652
0.12742177842052063	0.20047613530734423
0.12745417419496952	0.20053585571862184
0.12747037208219397	0.2005677082765935
0.1274865699694184	0.20060093826026676
0.12751896574386729	0.20067168042652847
0.12753516363109174	0.20070926852983675
0.12755136151831617	0.20074838588928756
0.12758375729276505	0.20083136432209037
0.1275999551799895	0.20087530427254646
0.12761615306721394	0.20092093122209953
0.12764854884166282	0.20101740773004284
0.1277133403905606	0.20123240125682532
0.12772953827778505	0.20129098480506316
0.12774573616500948	0.20135158712814666
0.12777813193945836	0.2014790199396006
0.12779432982668282	0.20154593707934995
0.12781052771390725	0.20161504628480992
0.12784292348835613	0.2017600172833384
0.1278591213755806	0.2018359679428736
0.12787531926280502	0.20191428838898703
0.1279077150372539	0.2020782191967645
0.12797250658615167	0.20243651783799402
0.12798762445242284	0.20252620443539768
0.12800274231869402	0.2026182724678366
0.12803297805123634	0.20280970537623322
0.128093449516321	0.20322283451466988
0.1281085673825922	0.20333264742486917
0.12812368524886336	0.20344515051162673
0.12815392098140568	0.20367838403747093
0.12821439244649036	0.2041788644485703
0.12822951031276153	0.20431130185364316
0.1282446281790327	0.20444674582123828
0.12827486391157503	0.20472681341138899
0.1283353353766597	0.2053247911699856
0.12845627830682904	0.20668115940264642
0.12847139617310022	0.2068665346633179
0.1284865140393714	0.20705556303547917
0.1285167497719137	0.20744474192758686
0.12857722123699838	0.20826872816515576
0.12859233910326956	0.2084844680651533
0.12860745696954073	0.20870418664797039
0.12863769270208306	0.20915572237993382
0.12869816416716773	0.21010832391228826
0.1287132820334389	0.21035702921305688
0.12872839989971008	0.21061003725421196
0.1287586356322524	0.21112912264704375
0.12881910709733707	0.21222069451331269
0.12894005002750644	0.21462636484156855
0.12895643240433485	0.21497589014196344
0.12897281478116324	0.2153312170869056
0.12900557953482006	0.21605947293093186
0.12907110904213365	0.21758776101997226
0.12920216805676082	0.22094221660696173
0.1292185504335892	0.22139037100786496
0.12923493281041762	0.22184509055581542
0.1292676975640744	0.2227744074290887
0.129333227071388	0.22471381273366087
0.12946428608601518	0.2289255394035553
0.12948066846284356	0.2294840484504484
0.12949705083967197	0.23004981655546552
0.12952981559332877	0.23120329170052797
0.12959534510064236	0.23359910927869648
0.12972640411526956	0.23875478076126688
0.12974278649209797	0.2394340844419519
0.12975916886892636	0.24012124897054368
0.12979193362258318	0.24151929645785045
0.12985746312989677	0.244411191284993
0.12998852214452394	0.2505852016486692
0.13000460601090258	0.2513792984922651
0.1300206898772812	0.25218144387946156
0.13005285761003843	0.25380998010103845
0.13011719307555294	0.2571647063836899
0.13024586400658195	0.26426974202162157
0.13026194787296058	0.2651953535390019
0.13027803173933922	0.26612935621731965
0.13031019947209646	0.2680226030510232
0.13037453493761098	0.2719105092546952
0.13050320586863998	0.2800950981444249
0.13051928973501858	0.2811567272720692
0.13053537360139722	0.28222695769870676
0.1305675413341545	0.28439325589995246
0.13063187679966898	0.2888294045377334
0.130760547730698	0.2981170591964836
0.131017889592756	0.3183552762065389
0.13103289343818136	0.3196034103023191
0.13104789728360672	0.3208590196957894
0.13107790497445743	0.32339263164756293
0.13113792035615884	0.32854917401493733
0.13125795111956165	0.3392171223155498
0.1314980126463673	0.3619471695347284
0.13197813569997854	0.41268617981381184
0.13199440405596113	0.4145207814045122
0.1320106724119437	0.41636251356248
0.13204320912390888	0.42006718622309214
0.13210828254783918	0.4275600508323747
0.13223842939569985	0.44286889286503756
0.1324987230914212	0.4746843299620933
0.1330193104828638	0.542245678042251
0.13399136392473956	0.6754199648271363
0.13400625374931913	0.6774634376836426
0.13402114357389866	0.6795055897155732
0.13405092322305773	0.6835856727400357
0.13411048252137586	0.6917271440602587
0.13422960111801213	0.707920822735189
0.13446783831128473	0.7398355039164485
0.1349443126978299	0.8008617925750269
0.13496046703296666	0.8028470318822469
0.1349766213681034	0.8048259632337402
0.13500893003837694	0.808764599931079
0.13507354737892402	0.8165628686616337
0.13520278206001812	0.831826808180876
0.13546125142220639	0.8608956035234933
0.13547740575734316	0.8626428843104315
0.13549356009247993	0.8643815825303381
0.13552586876275347	0.8678329692036981
0.13559048610330052	0.874629890053004
0.13571972078439465	0.8877861384871544
0.1359781901465829	0.9122402426600641
0.1359932644607664	0.9135862150106524
0.1360083387749499	0.9149230631974143
0.13603848740331687	0.9175692176704943
0.13609878466005085	0.9227501929648613
0.13621937917351878	0.9326577821434316
0.13623445348770227	0.9338528752180091
0.13624952780188576	0.9350382082493047
0.13627967643025274	0.9373794480996875
0.13633997368698672	0.941943221546303
0.13646056820045466	0.9505882532385755
0.13647564251463815	0.9516230051807508
0.13649071682882163	0.952647457168808
0.1365208654571886	0.9546653399312801
0.1365811627139226	0.9585761933634637
0.13670175722739053	0.965891969817419
0.13671683154157402	0.9667584934701499
0.1367319058557575	0.967614278201475
0.1367620544841245	0.9692935353282661
0.1368223517408585	0.9725221541936794
0.13694294625432643	0.9784549879734469
0.13695928507906713	0.9792045894408293
0.13697562390380785	0.9799411800745418
0.1370083015532893	0.9813752411606278
0.1370736568522522	0.9840863011170952
0.13708999567699293	0.9847312303991803
0.13710633450173365	0.9853629884819345
0.1371390121512151	0.9865869218418585
0.137204367450178	0.9888760052907313
0.13722070627491872	0.9894151088815616
0.13723704509965945	0.9899409179061105
0.1372697227491409	0.9909526015728827
0.13728606157388162	0.991438452320585
0.13730240039862235	0.9919109607127288
0.13733507804810377	0.9928159090061573
0.13735141687284447	0.993248329640927
0.1373677556975852	0.9936673693866077
0.13740043334706664	0.9944652740323812
0.13746578864602954	0.9959001909940691
0.13748212747077027	0.9962253675222166
0.137498466295511	0.9965371137884308
0.13753114394499244	0.9971203017740082
0.13754748276973316	0.9973917380454851
0.1375638215944739	0.9976497331579607
0.13759649924395534	0.9981253952994064
0.13761283806869606	0.998343061450839
0.1376291768934368	0.9985472846866451
0.1376455157181775	0.9987380659902251
0.13766185454291824	0.9989154069123384
0.13767819336765896	0.9990793095702188
0.1376945321923997	0.9992297766466562
0.1377108710171404	0.9993668113890481
0.1377272098418811	0.9994904176084187
0.1377435486666218	0.9996005996784103
0.13775988749136253	0.9996973625342399
0.13777622631610326	0.9997807116716274
0.13779256514084398	0.9998506531456933
0.1378089039655847	0.9999071935698262
0.13782524279032543	0.9999503401145189
0.13784158161506616	0.9999801005061763
0.13785792043980688	0.9999964830258903
0.1378742592645476	0.9999994965081895
0.13789059808928833	0.999989150339755
0.13790693691402905	0.9999654544581094
0.13792327573876978	0.9999284193502744
0.1379396145635105	0.9998780560514032
0.13795595338825123	0.9998143761433778
0.13797229221299195	0.9997373917533828
0.13798863103773268	0.9996471155524493
0.13800467135202363	0.9995455717041257
0.13802071166631458	0.9994312430339232
0.13803675198060553	0.9993041430522237
0.13805279229489648	0.9991642857689618
0.13806883260918743	0.9990116856921745
0.13808487292347837	0.9988463578265154
0.13811695355206027	0.9984775812212364
0.13813299386635122	0.9982741649603497
0.13814903418064217	0.9980580858649248
0.13818111480922407	0.9975880095164119
0.13819715512351502	0.9973340486527077
0.13821319543780597	0.9970674977299098
0.13824527606638787	0.9964967038018395
0.13826131638067882	0.9961925010434352
0.13827735669496977	0.9958757887161641
0.13830943732355166	0.9952049210882411
0.13832547763784261	0.9948508098357993
0.13834151795213356	0.9944842771072193
0.13837359858071546	0.9937140404769993
0.1383896388950064	0.9933103843658746
0.13840567920929736	0.9928944023557783
0.13843775983787926	0.9920255612941997
0.13850192109504308	0.99014110113411
0.13851796140933403	0.989639564724514
0.138534001723625	0.9891259155234029
0.1385660823522069	0.9880623938148414
0.1386302436093707	0.9857912872489994
0.13864628392366166	0.985193675462833
0.1386623242379526	0.9845841923764109
0.1386944048665345	0.98332974123216
0.1387585661236983	0.9806798251521092
0.13877460643798925	0.9799881660600829
0.1387906467522802	0.9792849044076782
0.1388227273808621	0.9778437156217704
0.1388868886380259	0.9748236940388065
0.1390152111523535	0.9682415490981632
0.13903017144569116	0.9674278390553672
0.13904513173902883	0.966604568233917
0.1390750523257042	0.9649294794645258
0.1391348934990549	0.9614660751857512
0.13925457584575632	0.954094278105346
0.13949394053915914	0.9376375018436982
0.1395089008324968	0.9365358730957752
0.13952386112583448	0.9354258897507588
0.13955378171250984	0.933181025687084
0.13961362288586054	0.9285928846445817
0.13973330523256197	0.9190325326033961
0.1399726699259648	0.8984547266693778
0.1399888947298597	0.8969931192126701
0.1400051195337546	0.895523363802128
0.14003756914154442	0.8925596502479594
0.14010246835712403	0.8865371107418002
0.1402322667882833	0.8741253209105413
0.1404918636506018	0.8479469356102971
0.1410110573752388	0.7910923328984856
0.1419803234835033	0.6753379351237623
0.14303051826743055	0.5488836213261624
0.14304662905047966	0.547011697738398
0.14306273983352874	0.5451428946692255
0.1430949613996269	0.5414148219135918
0.14315940453182327	0.5339979965967013
0.143288290796216	0.51933087538326
0.14354606332500144	0.4907327467766225
0.14406160838257234	0.4369750345156872
0.14407663914466817	0.4354840256637772
0.14409166990676398	0.4339975959322915
0.14412173143095564	0.431038549184715
0.1441818544793389	0.4251762204685814
0.14430210057610543	0.41367853025561047
0.1445425927696385	0.3916190424900132
0.1445576235317343	0.3902827417145913
0.14457265429383012	0.38895150528546796
0.14460271581802175	0.38630427011925317
0.14466283886640502	0.38107104995488245
0.14478308496317155	0.3708518090042159
0.14502357715670464	0.35141660809393716
0.14503987242935767	0.3501486060321992
0.14505616770201074	0.3488868439903984
0.14508875824731682	0.34638205948629386
0.14515393933792903	0.34144756856142755
0.1452843015191534	0.3318796068588696
0.14554502588160212	0.3139495132072835
0.14556132115425516	0.31288218875924145
0.1455776164269082	0.3118211183700732
0.1456102069722143	0.30971772285833604
0.14567538806282648	0.3055857798051156
0.14580575024405087	0.2976200036690974
0.14606647460649963	0.28286728204714784
0.14608168985819941	0.28205427411029993
0.14609690510989917	0.2812464951757378
0.14612733561329871	0.27964658548247734
0.1461881966200978	0.2765090778363824
0.146309918633696	0.27048092774921717
0.14632513388539575	0.2697503338669673
0.14634034913709554	0.26902479523828876
0.1463707796404951	0.26758883496697194
0.1464316406472942	0.2647770328655925
0.14655336266089236	0.2593909884926017
0.14656857791259215	0.2587397405352693
0.1465837931642919	0.2580933365404957
0.14661422366769145	0.2568150029615948
0.14667508467449056	0.2543158241380228
0.14679680668808875	0.24954404421863977
0.14704025071528512	0.24087827816368332
0.14705516745653513	0.24038419253115603
0.1470700841977851	0.23989426813378506
0.14709991768028513	0.23892683615372615
0.1471595846452851	0.23704116689547208
0.14727891857528513	0.23346276505411742
0.14729383531653514	0.23303321307026323
0.14730875205778515	0.23260754632613856
0.14733858554028514	0.23176779723252838
0.14739825250528515	0.23013413407676764
0.14751758643528515	0.22704608150742508
0.14753250317653516	0.22667652412231076
0.14754741991778514	0.226310560409282
0.14757725340028516	0.2255893394321445
0.14763692036528514	0.22418919906121515
0.14775625429528516	0.22155390040216605
0.14777117103653517	0.2212395850097437
0.14778608777778518	0.2209285608828917
0.14781592126028517	0.22031630978749855
0.14787558822528518	0.2191304585309423
0.14799492215528517	0.21690904268250022
0.1480111034070924	0.2166228389822007
0.14802728465889964	0.2163401431212092
0.14805964716251407	0.21578517589674484
0.148124372169743	0.21471624596529512
0.14825382218420086	0.21273685572309195
0.1482700034360081	0.21250380576812564
0.14828618468781532	0.21227386759131087
0.14831854719142978	0.21182322785605803
0.1483832721986587	0.21095820491415804
0.14851272221311657	0.20936768563318708
0.1485289034649238	0.20918147468209647
0.14854508471673103	0.20899798351890742
0.1485774472203455	0.20863906370099508
0.14864217222757442	0.20795279849057008
0.14865835347938167	0.20778766996639697
0.14867453473118888	0.20762506866579314
0.14870689723480335	0.2073073523616712
0.14877162224203228	0.20670120032307793
0.14878780349383952	0.2065556246224065
0.14880398474564674	0.20641238682959584
0.1488363472492612	0.2061328314237894
0.14890107225649013	0.20560075011361145
0.14903052227094796	0.2046395530067342
0.1490456235018019	0.20453595616781328
0.14906072473265586	0.20443407792803348
0.1490909271943638	0.20423540495221376
0.1491513321177796	0.203857890505393
0.14916643334863355	0.20376753952340732
0.14918153457948752	0.2036787642238238
0.14921173704119542	0.20350587047555055
0.14927214196461125	0.2031782229123339
0.1492872431954652	0.20309998944752047
0.14930234442631918	0.20302319310809291
0.14933254688802708	0.2028738439071618
0.1493929518114429	0.20259164837093838
0.14951376165827457	0.20208956594431093
0.14952886288912853	0.20203233060349943
0.1495439641199825	0.20197626989627865
0.1495741665816904	0.2018676096347033
0.14963457150510623	0.20166369934045664
0.1496496727359602	0.20161542609238492
0.14966477396681416	0.20156820425391261
0.14969497642852206	0.20147685488543524
0.1497553813519379	0.2013061190655007
0.14977048258279185	0.2012658421488218
0.14978558381364582	0.20122649919801452
0.14981578627535372	0.20115055825269718
0.14987619119876955	0.20100926297379768
0.1498912924296235	0.20097606390973805
0.14990639366047748	0.20094368744054775
0.14993659612218538	0.20088134846305927
0.1499970010456012	0.20076595518905732
0.15001336678701238	0.2007367377286967
0.15002973252842358	0.20070836178502494
0.15006246401124596	0.20065407014450207
0.15007882975265713	0.20062812265311492
0.15009519549406833	0.20060295309063006
0.1501279269768907	0.2005548857482455
0.15014429271830187	0.20053195732965406
0.15016065845971308	0.20050974556378398
0.15019338994253545	0.2004674123245189
0.1502588529081802	0.2003906976456345
0.15027521864959137	0.20037309205389686
0.15029158439100257	0.20035608764858237
0.15032431587382494	0.2003238275156794
0.15034068161523612	0.20030854472704007
0.15035704735664732	0.20029380900367497
0.1503897788394697	0.2002659263116125
0.15040614458088086	0.20025275350667737
0.15042251032229206	0.20024007609541095
0.15045524180511444	0.2002161574817823
0.15052070477075918	0.20017372400191935
0.15053707051217036	0.20016417217659646
0.15055343625358156	0.2001550198590517
0.15058616773640393	0.20013786878869136
0.1506025334778151	0.20012984795228556
0.1506188992192263	0.20012218245709934
0.15065163070204868	0.20010787507094308
0.15066799644345985	0.20010121236893108
0.15068436218487105	0.20009486338659502
0.15071709366769342	0.2000830667187767
0.1507334594091046	0.20007759950344536
0.1507498251505158	0.20007240694855064
0.15078255663333817	0.2000628085306615
0.15079892237474934	0.2000583844263525
0.15081528811616055	0.20005419850022887
0.15084801959898292	0.20004650647879374
0.1508643853403941	0.2000429834367491
0.1508807510818053	0.20003966467972087
0.15091348256462767	0.20003360791295943
0.15092984830603884	0.2000308542558356
0.15094621404745004	0.2000282735891648
0.15096257978886124	0.2000258584962111
0.1509789455302724	0.20002360172318356
0.1509953112716836	0.20002149617931064
0.1510116770130948	0.20001953493690472
0.1510444084959172	0.20001601846148054
0.15106047572687858	0.20001447771683123
0.15107654295784	0.2000130510297019
0.15109261018880144	0.2000117326125871
0.15110867741976286	0.20001051682965676
0.15112474465072429	0.2000093981967536
0.15114081188168568	0.20000837138138128
0.15115687911264708	0.20000743120268405
0.1511729463436085	0.2000065726314184
0.15118901357456993	0.20000579078991532
0.15120508080553133	0.20000508095203431
0.15122114803649273	0.2000044385431096
0.15123721526745415	0.20000385913988655
0.15125328249841558	0.20000333847045085
0.151269349729377	0.20000287241414838
0.15128541696033843	0.20000245700149738
0.15130148419129982	0.20000208841409162
0.15131755142226122	0.20000176298449565
0.15133361865322265	0.2000014771961316
0.15134968588418407	0.20000122768315753
0.1513657531151455	0.20000101123033776
0.15138182034610692	0.2000008247729048
0.15139788757706832	0.2000006653964131
0.15141395480802972	0.20000053033658471
0.15143002203899114	0.2000004169791467
0.15144608926995257	0.20000032285966018
0.15146215650091396	0.20000024566334207
0.15147822373187536	0.20000018322487778
0.1514942909628368	0.20000013352822643
0.1515103581937982	0.20000009470641822
0.15152642542475964	0.20000006504134316
0.15154249265572106	0.20000004296353258
0.15155855988668246	0.20000002705193243
0.15157462711764386	0.20000001603366854
0.15159069434860528	0.2000000087838042
0.1516067615795667	0.20000000432509024
0.15162282881052813	0.2000000018277066
0.15165496327245095	0.20000000013319488
0.15168709773437378	0.20000000000000437
0.1517192321962966	0.2000000000689326
0.15175136665821942	0.20000000131223405
0.15176743388918085	0.20000000331313939
0.15178350112014227	0.2000000070235327
0.1517995683511037	0.20000001321609756
0.1518156355820651	0.20000002280725646
0.1518317028130265	0.20000003685681494
0.15184777004398792	0.20000005656759812
0.15186383727494934	0.20000008328508045
0.15187990450591077	0.2000001184970077
0.1518959717368722	0.20000016383301214
0.1519120389678336	0.20000022106422055
0.151928106198795	0.2000002921028549
0.1519441734297564	0.20000037900182638
0.15196024066071784	0.2000004839543218
0.15197630789167924	0.2000006092933837
0.15199237512264063	0.20000075749148294
0.15200844235360206	0.2000009311600846
0.15202450958456348	0.20000113304920736
0.1520405768155249	0.2000013660469752
0.15205664404648633	0.2000016331791631
0.15207271127744773	0.20000193760873597
0.15208769848745585	0.20000225810168876
0.152102685697464	0.20000261670096622
0.15211767290747213	0.20000301629425482
0.15213266011748028	0.20000345987170196
0.15214764732748842	0.20000395052556708
0.15216263453749657	0.20000449144986945
0.1521776217475047	0.20000508594003075
0.15219260895751285	0.20000573739251426
0.152207596167521	0.2000064493044593
0.15222258337752914	0.2000072252733115
0.15223757058753729	0.20000806899644918
0.15225255779754543	0.20000898427080555
0.15226754500755357	0.20000997499248646
0.15228253221756172	0.20001104515638446
0.152312506637578	0.2000134402819901
0.15232749384758615	0.20001477372388463
0.1523424810575943	0.20001620356756955
0.15235746826760244	0.200017734295938
0.15237245547761058	0.20001937048826904
0.15238744268761872	0.20002111681981358
0.15240242989762687	0.20002297806137623
0.15243240431764313	0.20002706483301147
0.15244739152765124	0.2000293003786495
0.1524623787376594	0.20003167086457416
0.15249235315767568	0.20003683771894565
0.15250734036768382	0.20003964485019743
0.15252232757769196	0.2000426084464536
0.15255230199770825	0.20004902757059995
0.1525672892077164	0.20005249459426358
0.15258227641772454	0.20005614107355765
0.15261225083774083	0.20006399638143826
0.15262723804774897	0.20006821742403513
0.1526422252577571	0.20007264234933456
0.15267219967777337	0.20008212924614224
0.1526871868877815	0.20008720413471984
0.15270217409778963	0.20009250873916323
0.15273214851780592	0.20010383387849542
0.1527920973578385	0.2001295401153308
0.15280708456784664	0.2001366443620822
0.15282207177785478	0.20014403408358905
0.15285204619787107	0.20015969940700687
0.15286703340787922	0.20016798993985063
0.15288202061788736	0.2001765958082642
0.15291199503790365	0.20019478429488152
0.1529269822479118	0.2002043824821926
0.15294196945791994	0.20021432714221343
0.15297194387793622	0.2002352878762572
0.15303189271796877	0.20028172325727295
0.15304814443853415	0.20029540258328613
0.1530643961590995	0.20030956772925315
0.15309689960023026	0.20033939939334738
0.15311315132079562	0.20035508811749358
0.153129403041361	0.2003713070719227
0.15316190648249173	0.20040538116458997
0.1531781582030571	0.20042325929057628
0.1531944099236225	0.20044171362060062
0.15322691336475322	0.20048039791099376
0.1532919202470147	0.20056520331921643
0.15330817196758006	0.20058802471759185
0.15332442368814544	0.20061151873403366
0.15335692712927618	0.2006605745198663
0.15342193401153767	0.2007673111701246
0.15343818573210305	0.2007958669636509
0.1534544374526684	0.20082519736244767
0.15348694089379916	0.20088623452256688
0.15355194777606063	0.20101818648104947
0.153568199496626	0.20105331074000984
0.1535844512171914	0.201089316694269
0.15361695465832212	0.20116402864452798
0.1536819615405836	0.20132464133966999
0.15369821326114896	0.20136720727643348
0.15371446498171434	0.20141076661914298
0.15374696842284508	0.201500922643129
0.15381197530510657	0.20169378739434107
0.15382822702567195	0.20174470346915388
0.1538444787462373	0.2017967287888491
0.15387698218736806	0.2019041661997036
0.15394198906962953	0.20213300442899543
0.1540720028341525	0.20264990838641586
0.1540871745337646	0.2027156467942474
0.1541023462333767	0.20278256196691655
0.1541326896326009	0.20291997312259033
0.1541933764310493	0.2032094739422118
0.1542085481306614	0.20328498151366237
0.1542237198302735	0.20336176762911118
0.1542540632294977	0.20351922689134325
0.15431475002794606	0.20385005467235456
0.15432992172755816	0.20393615154497363
0.15434509342717023	0.2040236303589792
0.15437543682639443	0.20420278591074992
0.15443612362484282	0.2045782544211796
0.15455749722173961	0.2054007600567821
0.1545726689213517	0.20551053965764265
0.1545878406209638	0.20562191138178543
0.154618184020188	0.20584948414955268
0.1546788708186364	0.20632431798375417
0.1548002444155332	0.2073557106981086
0.1548154161151453	0.20749255537533334
0.1548305878147574	0.20763120443183203
0.1548609312139816	0.20791396875204546
0.15492161801242998	0.20850173344592382
0.15504299160932675	0.2097691710457503
0.1550578647984891	0.2099331633261643
0.15507273798765142	0.2100990926206383
0.15510248436597607	0.21043681168703998
0.15516197712262536	0.21113603696375477
0.15528096263592395	0.21263238411687288
0.15529583582508627	0.21282884319360262
0.1553107090142486	0.2130274350689236
0.15534045539257324	0.21343106545699433
0.15539994814922253	0.21426444911647524
0.15551893366252115	0.21603837667266174
0.1555338068516835	0.21627039415965613
0.15554868004084582	0.21650473433631287
0.15557842641917047	0.21698042919380436
0.15563791917581976	0.21796020009074246
0.15575690468911835	0.22003582219731552
0.15599487571571555	0.22467131027706533
0.1560110134154351	0.2250098746371267
0.15602715111515464	0.22535158956682186
0.15605942651459376	0.22604452359396215
0.156123977313472	0.2274687715800291
0.15625307891122842	0.23047363209680763
0.15626921661094798	0.2308641409836777
0.15628535431066753	0.23125800176271866
0.15631762971010665	0.23205582662357102
0.15638218050898486	0.2336922183429763
0.1565112821067413	0.23713052928420908
0.15652741980646087	0.23757605285225347
0.15654355750618043	0.23802510899610044
0.15657583290561955	0.2389338610956669
0.15664038370449776	0.2407942139517689
0.1567694853022542	0.24468855021165772
0.15702768849776708	0.25318831417158216
0.15704274617653335	0.2537138133105047
0.15705780385529966	0.2542426391252501
0.15708791921283222	0.2553102945193568
0.15714814992789733	0.25748578186947635
0.15726861135802758	0.2619986841378423
0.1575095342182881	0.27168081313276565
0.15752459189705437	0.2723152976382283
0.15753964957582067	0.272953256792125
0.15756976493335323	0.2742396115884483
0.15762999564841834	0.2768541497945319
0.1577504570785486	0.28225112422492715
0.1579913799388091	0.2937200744929522
0.1580077021281326	0.2945297262945709
0.1580240243174561	0.29534352509677547
0.15805666869610313	0.29698356419955635
0.1581219574533972	0.30031340437600923
0.1582525349679853	0.3071719875679967
0.15851368999716148	0.3216817898399418
0.15903600005551383	0.35381895189344575
0.15905202373438757	0.35486910087356693
0.1590680474132613	0.35592299369084224
0.15910009477100878	0.35804197861243003
0.15916418948650374	0.3623245131445127
0.15929237891749365	0.37106587846655237
0.15954875777947347	0.38923646645084037
0.16006151550343312	0.4281650858523149
0.1610179096103429	0.5085573452959288
0.16205523239291542	0.6032868213894473
0.16302343383447843	0.6935629359248887
0.16407256395170414	0.7870084381450876
0.16408865809933604	0.788371973352116
0.1641047522469679	0.7897328581526388
0.16413694054223166	0.7924465836372772
0.16420131713275915	0.7978412106893364
0.1643300703138142	0.8084940334329833
0.16458757667592427	0.829213616851391
0.1651025894001444	0.8679992388312823
0.16511760352682303	0.8690717155748211
0.16513261765350162	0.8701406995938623
0.16516264590685883	0.8722681278365217
0.16522270241357326	0.8764803972682174
0.1653428154270021	0.8847312179414349
0.1655830414538598	0.9005118978866563
0.16559805558053842	0.9014652757422316
0.165613069707217	0.9024146994817361
0.16564309796057422	0.904301631463929
0.16570315446728864	0.9080274653518136
0.1658232674807175	0.9152841279832696
0.16606349350757518	0.9289953300062284
0.166079772144811	0.9298848479617625
0.16609605078204687	0.9307692584124974
0.16612860805651852	0.9325227011351473
0.1661937226054619	0.9359676901714533
0.16632395170334857	0.9426071030690519
0.1663402303405844	0.9434132877070521
0.16635650897782023	0.9442141546284639
0.1663890662522919	0.9457998865664529
0.16645418080123525	0.9489070076953499
0.16658440989912193	0.9548612908222744
0.16660068853635776	0.9555809878654433
0.1666169671735936	0.9562951850098728
0.16664952444806527	0.9577070379633796
0.1667146389970086	0.9604642933663791
0.1668448680948953	0.9657108158969461
0.16710532629066868	0.9751159484987932
0.16712052490695123	0.9756194471955372
0.1671357235232338	0.9761179100060947
0.16716612075579895	0.9770997059485984
0.1672269152209292	0.979002629901239
0.16734850415118968	0.9825646862386412
0.16736370276747226	0.982986996773677
0.1673789013837548	0.9834041935489047
0.16740929861631992	0.9842232294341055
0.16747009308145017	0.9857997607770406
0.16759168201171065	0.9887058576181543
0.16760688062799323	0.9890459031110908
0.16762207924427577	0.989380779517711
0.1676524764768409	0.9900350143199053
0.16771327094197114	0.9912813415325673
0.1677284695582537	0.9915799633720094
0.16774366817453626	0.9918733969027582
0.16777406540710138	0.992444691092392
0.16783485987223165	0.9935249372614914
0.1678500584885142	0.9937820012953426
0.16786525710479677	0.9940338634012907
0.16789565433736192	0.9945219766775626
0.16795644880249216	0.9954357282956732
0.16797164741877474	0.9956511451039923
0.16798684603505729	0.9958613519402552
0.1680172432676224	0.9962661333221764
0.16807803773275265	0.9970131551408351
0.16809293783858542	0.9971835179043043
0.16810783794441822	0.9973488709317938
0.1681376381560838	0.9976645481283773
0.1681525382619166	0.9978148726702646
0.1681674383677494	0.9979601882215836
0.16819723857941496	0.998235793967496
0.16821213868524776	0.9983660851667072
0.16822703879108053	0.9984913693843978
0.16825683900274613	0.9987269197497751
0.1682717391085789	0.9988371875309117
0.1682866392144117	0.9989424515972267
0.16831643942607727	0.9991379727132659
0.16833133953191007	0.9992282320220767
0.16834623963774287	0.9993134921340264
0.16836113974357564	0.9993937543733286
0.16837603984940844	0.9994690201418671
0.16839093995524124	0.9995392909190857
0.168405840061074	0.9996045682618755
0.1684207401669068	0.99966485380446
0.1684356402727396	0.9997201492582779
0.16845054037857238	0.9997704564118672
0.16846544048440518	0.9998157771307454
0.16848034059023798	0.9998561133572885
0.16849524069607075	0.999891467110609
0.16851014080190355	0.9999218404864326
0.16852504090773635	0.999947235656973
0.16853994101356912	0.9999676548708045
0.16855484111940192	0.9999831004527362
0.16856974122523471	0.9999935748036795
0.1685846413310675	0.9999990804005189
0.16859954143690029	0.9999996197959791
0.16861444154273308	0.9999951956184914
0.16862934164856586	0.9999858105720577
0.16864424175439865	0.9999714674361141
0.16865914186023145	0.9999521690653922
0.16867404196606423	0.9999279183897807
0.16868894207189702	0.9998987184141825
0.16870384217772982	0.9998645722183733
0.1687187422835626	0.9998254829568577
0.1687336423893954	0.9997814538587229
0.1687485424952282	0.9997324882274932
0.16876344260106096	0.9996785894409813
0.16877834270689376	0.9996197609511382
0.16879324281272656	0.9995560062839035
0.16880814291855933	0.9994873290390519
0.16882304302439213	0.9994137328900403
0.1688528432360577	0.9992517989408429
0.1688677433418905	0.9991634688545785
0.1688826434477233	0.9990702352916806
0.16891244365938887	0.9988690739667719
0.16892734376522167	0.9987611545018216
0.16894224387105444	0.9986483481540301
0.16897204408272004	0.9984080921998214
0.16903164450605118	0.9978691330127192
0.16904780912244122	0.9977095545019502
0.16906397373883122	0.9975442680680088
0.16909630297161127	0.9971965966063966
0.16916096143717135	0.996433041004622
0.1691771260535614	0.9962279801159033
0.1691932906699514	0.9960172641851313
0.16922561990273144	0.995578895472436
0.1692902783682915	0.9946346139090093
0.1693064429846815	0.9943845152766946
0.16932260760107154	0.9941288206236707
0.16935493683385155	0.9936006745572759
0.16941959529941164	0.9924775797056983
0.1695489122305318	0.9899660510415007
0.16956507684692185	0.9896274040473675
0.16958124146331185	0.9892832968958045
0.1696135706960919	0.9885787392429419
0.16967822916165198	0.987104515324181
0.16980754609277213	0.9838978243499668
0.16982371070916213	0.9834729747245641
0.16983987532555217	0.9830428234916861
0.16987220455833218	0.9821666588128122
0.16993686302389227	0.9803511834900546
0.17006617995501244	0.9764701404618853
0.1700812645504492	0.9759959115796264
0.17009634914588595	0.9755172217960905
0.17012651833675943	0.9745464982890031
0.17018685671850642	0.9725519501225112
0.1703075334820004	0.9683526942407733
0.17054888700898832	0.9591322533618801
0.17056397160442505	0.9585203555722066
0.1705790561998618	0.957904334198024
0.1706092253907353	0.9566599663985369
0.17066956377248227	0.9541222532766785
0.17079024053597625	0.9488535390900786
0.1710315940629642	0.9375645629805764
0.17104794316895816	0.9367645761363225
0.17106429227495215	0.9359602029100733
0.1710969904869401	0.9343383628699368
0.171162386910916	0.9310427704264509
0.17129317975886782	0.9242476769532728
0.17155476545477144	0.909872464161516
0.17207793684657866	0.8782364856694447
0.17209398744212284	0.8772099253757951
0.17211003803766706	0.8761802365657438
0.1721421392287555	0.8741115453303021
0.1722063416109323	0.869937413266435
0.1723347463752859	0.8614462085610125
0.17259155590399317	0.8439247660504737
0.17310517496140768	0.8069907527802608
0.1740632917352272	0.7331848690718815
0.17510233718470944	0.6497582987611246
0.17607226129318218	0.5726544805240081
0.1770230807328695	0.5009672532884576
0.1780548288482195	0.43031433809133174
0.17806986989156856	0.4293503545740174
0.17808491093491763	0.428388401424637
0.17811499302161576	0.42647060558554717
0.17817515719501206	0.42265958868663694
0.17829548554180463	0.4151368793442236
0.17853614223538974	0.40049635280889506
0.17901745562256	0.372885995085662
0.1790337611764663	0.37199050520570637
0.1790500667303726	0.3710976602940626
0.1790826778381852	0.3693199155699084
0.1791479000538104	0.36579627460655023
0.1792783444850608	0.35887688256784617
0.1795392333475616	0.34555285544574765
0.18006101107256323	0.32097743264188044
0.18007623660551625	0.3203018606061414
0.18009146213846927	0.3196286395750171
0.18012191320437532	0.31828924752129617
0.18018281533618744	0.31563864031206523
0.18030461959981164	0.3104499172471884
0.1805482281270601	0.3005202185564708
0.18056345366001314	0.29991932862471077
0.18057867919296616	0.2993207479231508
0.1806091302588722	0.2981305066456264
0.1806700323906843	0.2957776497689107
0.18079183665430854	0.29118197246574157
0.18103544518155695	0.2824266022742045
0.1810503722040602	0.28190884471585326
0.18106529922656345	0.2813932335460573
0.18109515327156997	0.28036843946754236
0.181154861361583	0.27834448652752325
0.18127427754160902	0.2743984768227663
0.18151310990166108	0.26690854244490814
0.18152803692416433	0.2664579921506312
0.18154296394666758	0.26600948857204765
0.1815728179916741	0.26511860749129584
0.18163252608168712	0.26336124988623333
0.18175194226171315	0.25994333645735496
0.18199077462176524	0.25348790143297945
0.18200696615482576	0.25306830990483536
0.18202315768788624	0.25265098154781324
0.1820555407540072	0.25182309304780714
0.18212030688624914	0.25019423841792915
0.182249839150733	0.24704299445246544
0.18250890367970074	0.2411562669135895
0.18252509521276122	0.24080634216836458
0.1825412867458217	0.24045849901780275
0.18257366981194267	0.23976903341828654
0.1826384359441846	0.23841481543369697
0.18276796820866847	0.23580386091764224
0.18302703273763624	0.23096068908093154
0.18304214424974347	0.2306933517552969
0.18305725576185067	0.23042765325533754
0.18308747878606507	0.2299011515910764
0.18314792483449394	0.2288675811242815
0.1832688169313516	0.22687697680601612
0.18351060112506698	0.22319225612587568
0.1835257126371742	0.22297470171155123
0.1835408241492814	0.22275861334844912
0.18357104717349582	0.2223308127799636
0.18363149322192468	0.22149256206371948
0.18375238531878235	0.21988422542439068
0.18399416951249772	0.21693027619067637
0.18401054553516216	0.21674244148084876
0.18402692155782663	0.21655611951840414
0.1840596736031555	0.21618798547403123
0.18412517769381326	0.21546955837983717
0.18425618587512876	0.21410248052433156
0.1842725618977932	0.213937999208023
0.18428893792045764	0.21377491728561893
0.18432168996578652	0.21345292334769736
0.1843871940564443	0.21282541734884944
0.18451820223775983	0.2116347539468012
0.18453457826042427	0.21149181656420973
0.1845509542830887	0.21135016591626798
0.18458370632841758	0.21107069682616164
0.18464921041907537	0.21052689181669892
0.1847802186003909	0.20949825475371353
0.18504223496302194	0.20766449678104346
0.18505831247523663	0.20756120547702214
0.1850743899874513	0.20745894220006195
0.18510654501188062	0.20725747425849264
0.18517085506073927	0.20686659512999658
0.18529947515845663	0.20613165151829846
0.1853155526706713	0.2060440503198392
0.18533163018288595	0.20595737655139842
0.1853637852073153	0.20578678656684085
0.18542809525617399	0.20545646435306697
0.18555671535389134	0.20483788232032074
0.185572792866106	0.20476438476021885
0.18558887037832067	0.20469171720814466
0.18562102540275002	0.20454884825789313
0.1856853354516087	0.20427280870608905
0.18581395554932603	0.20375820555363888
0.18583003306154072	0.2036972799745657
0.18584611057375539	0.20363709068385114
0.1858782655981847	0.20351889809102267
0.18594257564704336	0.20329109765392506
0.18607119574476072	0.20286857636666353
0.1860861932360221	0.20282208057939963
0.1861011907272835	0.20277614789310308
0.1861311857098063	0.20268595414786683
0.18619117567485188	0.20251213021333522
0.18631115560494305	0.20218976476024642
0.18632615309620443	0.20215175575101335
0.18634115058746584	0.2021142407777619
0.18637114556998863	0.2020406761797902
0.1864311355350342	0.2018992918984712
0.18655111546512534	0.20163858387522407
0.18656611295638675	0.20160798465692242
0.18658111044764814	0.20157781419746154
0.1866111054301709	0.20151874377847762
0.18667109539521648	0.20140557539520035
0.18668609288647786	0.20137829659238166
0.18670109037773927	0.20135141541063045
0.18673108536026206	0.20129883064787057
0.18679107532530764	0.20119826560401977
0.18680607281656902	0.20117406173507102
0.18682107030783043	0.20115022538911306
0.18685106529035322	0.2011036405317378
0.1869110552553988	0.2010147199533221
0.18703103518548997	0.20085307194721486
0.1870472971873086	0.20083274815117946
0.1870635591891272	0.2008127891444889
0.18709608319276447	0.20077394812258242
0.18716113120003897	0.20070045376547985
0.18717739320185758	0.20068292783675468
0.1871936552036762	0.20066573257605783
0.18722617920731346	0.20063231746296442
0.18729122721458796	0.200569274083614
0.18730748921640658	0.20055427854094232
0.1873237512182252	0.200539581119077
0.18735627522186246	0.2005110648378941
0.18742132322913696	0.200457437335525
0.18743758523095558	0.20044471739408012
0.1874538472327742	0.20043226462937247
0.18748637123641146	0.20040814563985254
0.18755141924368596	0.20036295031923035
0.18756768124550457	0.2003522641126012
0.1875839432473232	0.20034181576785956
0.18761646725096046	0.20032161849542365
0.18768151525823495	0.20028392388904132
0.18769777726005357	0.20027504266732726
0.1877140392618722	0.2002663716449586
0.18774656326550945	0.20024964686200813
0.18781161127278395	0.20021857445708735
0.18782787327460257	0.20021128276124164
0.1878441352764212	0.20020417527463794
0.18787665928005845	0.20019050043446632
0.18794170728733295	0.20016522530541747
0.18795796928915157	0.2001593211180122
0.18797423129097018	0.20015357683938204
0.18800675529460745	0.2001425563630487
0.18807180330188195	0.200122307710158
0.1880869852827473	0.20011791078121277
0.18810216726361265	0.2001136336884183
0.18813253122534335	0.20010543022148075
0.1881477132062087	0.2001014995033904
0.18816289518707405	0.200097679933582
0.18819325914880475	0.20009036577538428
0.1882084411296701	0.2000868670063575
0.18822362311053545	0.2000834710243602
0.18825398707226615	0.20007697928514867
0.18831471499572755	0.20006514089848154
0.18832989697659291	0.20006240847515447
0.18834507895745825	0.20005976309893062
0.18837544291918895	0.20005472600751026
0.18839062490005432	0.20005233060350897
0.18840580688091965	0.20005001486901267
0.18843617084265035	0.2000456152569235
0.18845135282351572	0.2000435278549119
0.18846653480438105	0.20004151307357576
0.18849689876611175	0.2000376945502759
0.18855762668957318	0.2000308550544673
0.18857280867043852	0.20002930186721257
0.18858799065130388	0.20002780819017332
0.1886183546130346	0.20002499320241088
0.18863353659389998	0.20002366886095624
0.1886487185747653	0.2000223979682515
0.188679082536496	0.2000200106939036
0.18869426451736138	0.20001889144608087
0.1887094464982267	0.20001781991464263
0.1887398104599574	0.20001581449471306
0.18875499244082278	0.2000148779044964
0.18877017442168811	0.2000139836272039
0.18880053838341881	0.20001231683389575
0.18881572036428418	0.20001154178045663
0.18883090234514951	0.20001080396508183
0.18886126630688022	0.2000094351993611
0.18887644828774558	0.20000880187568715
0.18889163026861092	0.2000082010434051
0.18892199423034162	0.20000709233169733
0.18893717621120698	0.20000658224277884
0.18895235819207232	0.2000061002262469
0.18896754017293765	0.20000564522847705
0.18898272215380302	0.20000521621627448
0.18899790413466838	0.20000481217686286
0.18901308611553372	0.2000044321178728
0.18904345007726442	0.2000037400736405
0.18905833354767998	0.20000343217912883
0.18907321701809557	0.2000031437292254
0.18908810048851116	0.20000287388434368
0.18910298395892672	0.20000262182367368
0.1891178674293423	0.20000238674516915
0.1891327508997579	0.20000216786553376
0.18916251784058905	0.2000017756633529
0.18917740131100463	0.20000160086783936
0.1891922847814202	0.2000014393252296
0.18920716825183578	0.20000129034576358
0.18922205172225137	0.20000115325834336
0.18923693519266693	0.20000102741051703
0.18925181866308252	0.20000091216846233
0.1892667021334981	0.20000080691697028
0.18928158560391367	0.20000071105942796
0.18929646907432923	0.2000006240178014
0.18931135254474482	0.20000054523261787
0.1893262360151604	0.20000047416294775
0.18934111948557597	0.20000041028638657
0.18935600295599156	0.20000035309903566
0.18937088642640715	0.2000003021154839
0.1893857698968227	0.20000025686878775
0.1894006533672383	0.20000021691045206
0.1894155368376539	0.2000001818104094
0.18943042030806945	0.20000015115700034
0.18944530377848504	0.2000001245569524
0.18946018724890062	0.2000001016353589
0.18947507071931619	0.2000000820356579
0.18948995418973177	0.20000006541961027
0.18950483766014736	0.20000005146727765
0.18951972113056292	0.20000003987700032
0.18953460460097848	0.20000003036537414
0.18954948807139407	0.2000000226672276
0.18956437154180966	0.20000001653559885
0.18957925501222522	0.20000001174171153
0.1895941384826408	0.20000000807495086
0.1896090219530564	0.2000000053428396
0.18962390542347196	0.20000000337101317
0.18963878889388755	0.2000000020031945
0.18969832277554988	0.20000000007810295
0.18975785665721218	0.2000000000003034
0.1898173905388745	0.20000000039383062
0.18987692442053683	0.2000000044445551
0.1898918078909524	0.2000000068339888
0.18990669136136798	0.20000001007706844
0.18992157483178357	0.2000000143560171
0.18993645830219913	0.20000001987058014
0.18995134177261472	0.20000002683799362
0.1899662252430303	0.20000003549295237
0.18998110871344587	0.2000000460875782
0.18999599218386146	0.20000005889138733
0.19001214016483425	0.20000007561580563
0.19002828814580708	0.20000009566819413
0.19004443612677988	0.2000001194619707
0.19006058410775267	0.20000014743446437
0.1900767320887255	0.2000001800468647
0.1900928800696983	0.2000002177841699
0.1901090280506711	0.20000026115513522
0.19012517603164392	0.2000003106922205
0.19014132401261674	0.20000036695153733
0.19015747199358954	0.2000004305127958
0.19017361997456234	0.20000050197925062
0.19018976795553516	0.20000058197764706
0.19020591593650799	0.20000067115816622
0.19022206391748078	0.2000007701943698
0.19023821189845358	0.20000087978314465
0.1902543598794264	0.2000010006446467
0.19027050786039923	0.2000011335222446
0.19028665584137203	0.20000127918246255
0.19030280382234482	0.2000014384149231
0.19031895180331765	0.20000161203228944
0.19033509978429045	0.20000180087020702
0.19035124776526324	0.20000200578724467
0.19038354372720886	0.20000246740721953
0.19039969170818166	0.20000272594137858
0.1904158396891545	0.20000300421698106
0.19043198767012728	0.2000033032063188
0.19044813565110008	0.2000036239042458
0.1904642836320729	0.20000396732811715
0.1904804316130457	0.2000043345177264
0.19051272757499133	0.20000514446515122
0.19052887555596415	0.20000558941418284
0.19054502353693695	0.2000060625112573
0.19057731949888257	0.20000709777575632
0.19059346747985537	0.20000766231137024
0.19060961546082816	0.2000082597312754
0.19064191142277379	0.20000955820127092
0.19065805940374658	0.20001026179443837
0.1906742073847194	0.20001100335791755
0.190706503346665	0.20001260571997112
0.19072265132763783	0.20001346923437363
0.19073879930861062	0.20001437615060738
0.19077109527055625	0.20001632585523518
0.19078724325152907	0.20001737153002186
0.19080339123250187	0.20001846637928536
0.1908356871944475	0.20002080960597582
0.19085183517542031	0.20002206103812475
0.1908679831563931	0.2000233677540519
0.19090027911833873	0.200026153375504
0.19091642709931156	0.2000276355017975
0.19093257508028436	0.20002917935326084
0.19096487104222998	0.2000324588988606
0.1910294629661212	0.2000398331686525
0.1910445309261407	0.20004171907857984
0.19105959888616025	0.2000436706956776
0.19108973480619934	0.20004777698360796
0.19110480276621888	0.20004993465802468
0.1911198707262384	0.20005216404667153
0.19115000664627746	0.20005684413752586
0.191165074606297	0.2000592979620941
0.19118014256631655	0.20006182974550343
0.1912102784863556	0.2000671335948444
0.19127055032643375	0.20007874807841308
0.1912856182864533	0.20008187112572548
0.19130068624647284	0.20008508531955976
0.1913308221665119	0.20009179401227872
0.19139109400659005	0.2001063814636248
0.1914061619666096	0.20011028242918893
0.1914212299266291	0.20011428863604355
0.19145136584666816	0.20012262408388742
0.1915116376867463	0.2001406390490703
0.19152670564676583	0.20014543378152824
0.19154177360678537	0.20015034872739312
0.19157190952682446	0.2001605469992824
0.19163218136690258	0.2001824719775204
0.19164724932692212	0.20018828323799664
0.19166231728694166	0.20019423053083224
0.19169245320698072	0.2002065413677202
0.19175272504705887	0.2002328858320985
0.1917677930070784	0.20023984304753323
0.19178286096709796	0.2002469529298776
0.19181299688713702	0.2002616392478098
0.19187326872721516	0.20029293864293984
0.19199381240737143	0.20036373884996259
0.1920101448779482	0.20037422108958822
0.19202647734852496	0.20038492473500252
0.19205914228967846	0.20040700809555478
0.19212447217198553	0.20045396291790796
0.19214080464256228	0.20046630011715108
0.19215713711313906	0.20047888282130538
0.1921898020542926	0.20050479707708968
0.19225513193659965	0.20055970811928958
0.1922714644071764	0.2005740963950113
0.1922877968777532	0.20058875521491282
0.19232046181890672	0.2006188972749215
0.19238579170121378	0.20068256935595727
0.1925164514658279	0.20082419882885938
0.19253278393640466	0.20084330656509516
0.19254911640698144	0.20086273753883585
0.19258178134813497	0.20090258281850037
0.19264711123044204	0.20098630271901846
0.1926634437010188	0.2010080922812245
0.19267977617159557	0.20103023263044878
0.1927124411127491	0.2010755796860676
0.19277777099505616	0.20117063782694702
0.19279410346563292	0.2011953322055424
0.1928104359362097	0.20122040565188756
0.19284310087736323	0.20127170409366446
0.1929084307596703	0.20137900817554577
0.1930390905242844	0.20161326158148285
0.19305512448441137	0.20164388270989422
0.19307115844453837	0.20167492553018526
0.19310322636479238	0.20173829040400523
0.19316736220530034	0.2018702366396318
0.19329563388631626	0.20215579801916161
0.19331166784644327	0.20219359509641827
0.19332770180657025	0.20223187138867915
0.19335976972682423	0.20230987625011868
0.19342390556733222	0.20247179786846356
0.19355217724834817	0.2028201161933569
0.19356821120847517	0.2028660229910021
0.19358424516860215	0.20291246824279116
0.19361631308885613	0.2030069891149686
0.1936804489293641	0.20320265765368373
0.19380872061038004	0.2036213483572408
0.19406526397241192	0.20457496994196012
0.19408021791158564	0.20463558862663325
0.19409517185075936	0.20469678158293309
0.1941250797291068	0.20482090284692644
0.19418489548580167	0.20507617461434455
0.19430452699919143	0.20561553876878708
0.19431948093836515	0.20568572254784512
0.19433443487753888	0.20575653087651669
0.19436434275588632	0.20590003377932276
0.19442415851258119	0.206194672760716
0.19454379002597094	0.20681518906116755
0.19455874396514466	0.20689574361245358
0.1945736979043184	0.20697697310646923
0.19460360578266583	0.20714146951046777
0.1946634215393607	0.20747870005454538
0.19478305305275045	0.20818681585386695
0.19502231607952994	0.20974327799595172
0.1950385345292609	0.20985579098058726
0.19505475297899183	0.20996921586406314
0.19508718987845375	0.2101988171037216
0.19515206367737753	0.2106691356869014
0.19528181127522512	0.21165511541544602
0.1955413064709203	0.21381540558758916
0.19555752492065126	0.213959033644324
0.1955737433703822	0.21410369747221109
0.1956061802698441	0.21439614753879363
0.1956710540687679	0.21499364261196352
0.19580080166661548	0.2162398488855727
0.19606029686231066	0.21894371353743147
0.19607543529108834	0.21911039267686463
0.196090573719866	0.21927807599774482
0.19612085057742135	0.21961646661777912
0.19618140429253206	0.2203054234018533
0.19630251172275348	0.22173266994116206
0.19654472658319627	0.22478943656538936
0.19655986501197395	0.22498963045362258
0.19657500344075163	0.22519091620105833
0.19660528029830698	0.22559677367329473
0.19666583401341767	0.22642170482132015
0.19678694144363906	0.22812500258396817
0.19702915630408188	0.23174977781666117
0.19704555924341677	0.2320059531984165
0.19706196218275168	0.23226350294444098
0.1970947680614215	0.23278273716604692
0.1971603798187611	0.23383782516936674
0.19729160333344037	0.23601511214181625
0.19755405036279886	0.24064298779098567
0.19757045330213374	0.24094451333752354
0.19758685624146866	0.2412474989468541
0.19761966212013848	0.2418578600062214
0.19768527387747808	0.24309620812767652
0.19781649739215734	0.24564392745479813
0.19807894442151583	0.2510273818173785
0.19809504885040097	0.25137037300329057
0.19811115327928608	0.25171483798053546
0.19814336213705636	0.2524081963477519
0.1982077798525969	0.25381267505904015
0.19833661528367796	0.25669305271105436
0.19859428614584007	0.26274223572372757
0.19910962787016434	0.27601248462077216
0.1991246522780962	0.2764230630874409
0.19913967668602806	0.27683499166157194
0.19916972550189177	0.2776629011279355
0.1992298231336192	0.279334942504402
0.19935001839707409	0.28274400838505936
0.19959040892398383	0.28982262614753557
0.20007118997780335	0.3050231127857851
0.20008747889629241	0.3055624346098176
0.2001037678147815	0.3061033468197423
0.2001363456517597	0.30718994017906215
0.20020150132571607	0.3093821859881953
0.20033181267362876	0.3138427635296739
0.2005924353694542	0.3230667853332773
0.20111368076110506	0.34271011799228684
0.20208705020339726	0.38349058596220653
0.20304131497690403	0.42821692011839496
0.20407650842607353	0.4812345823309726
0.2050425805342335	0.5339641369851672
0.2060895813180562	0.5933765235959602
0.20711747743309344	0.6525710865740258
0.2080762522071212	0.7072250217889153
0.20911595565681165	0.7644213777169204
0.2100865377654926	0.8145711686579177
0.21103801520538812	0.8595635132699926
0.21207042132094636	0.9025901676852626
0.21208547264554867	0.9031676740008205
0.212100523970151	0.903743678184873
0.21213062661935567	0.9048911687081695
0.21219083191776494	0.90716799880596
0.21231124251458355	0.9116484274288322
0.21255206370822072	0.9203114779170394
0.21256711503282305	0.920839546970226
0.21258216635742538	0.9213660274339799
0.21261226900663002	0.9224142125027257
0.21267247430503933	0.9244914091804095
0.2127928849018579	0.9285685576587053
0.2130337060954951	0.936409614365407
0.21305002193065464	0.9369255678395881
0.2130663377658142	0.9374395658079768
0.21309896943613332	0.9384616841820069
0.21316423277677155	0.9404823342290977
0.21329475945804796	0.9444286889696445
0.21355581282060082	0.9519370384834152
0.21357212865576036	0.9523891214681302
0.21358844449091993	0.9528391682005837
0.21362107616123904	0.9537331438691452
0.21368633950187726	0.9554965616313194
0.21381686618315368	0.9589247770709165
0.21407791954570654	0.965383055216988
0.21409315535991283	0.9657434558728891
0.21410839117411912	0.966102024744389
0.21413886280253167	0.9668136614290174
0.2141998060593568	0.968214891310847
0.21432169257300704	0.9709288733312651
0.2145654656003075	0.9760006599590701
0.2145807014145138	0.9763017950305297
0.21459593722872006	0.9766010586266533
0.21462640885713263	0.9771939672487762
0.21468735211395773	0.978357281886443
0.21480923862760798	0.9805936843630555
0.21505301165490848	0.9847040147361188
0.215067948958665	0.9849401080753388
0.2150828862624215	0.9851743764100086
0.2151127608699345	0.9856374356249454
0.21517251008496052	0.9865416277776076
0.2152920085150126	0.98826218466976
0.21530694581876908	0.988469010629069
0.2153218831225256	0.988674003114754
0.21535175773003862	0.9890784859374762
0.21541150694506467	0.9898654315150763
0.2155310053751167	0.9913511599144933
0.21554594267887323	0.9915286043338137
0.21556087998262974	0.9917042096524498
0.21559075459014276	0.9920499019671539
0.2156505038051688	0.992719206778155
0.21577000223522086	0.9939694541137721
0.21578493953897737	0.9941174481221815
0.21579987684273388	0.9942636002194617
0.21582975145024688	0.9945503783602725
0.2158895006652729	0.9951018287929223
0.21600899909532498	0.9961163022956921
0.21602520090963873	0.9962447705175905
0.21604140272395245	0.9963710717558165
0.21607380635257994	0.996617173763217
0.21613861360983488	0.9970833801064836
0.2161548154241486	0.9971945165595071
0.21617101723846235	0.9973034873781336
0.21620342086708982	0.9975149330676767
0.21626822812434476	0.9979118481684935
0.21628442993865848	0.9980056669555601
0.21630063175297223	0.9980973224013902
0.2163330353815997	0.9982741446944108
0.21639784263885467	0.9986018456784497
0.21641404445316842	0.9986783684256961
0.21643024626748214	0.998752731060696
0.21646264989610964	0.9988949778844444
0.21652745715336458	0.9991535717898121
0.2165436589676783	0.9992128275804131
0.21655986078199205	0.9992699274150383
0.21659226441061952	0.9993776615678428
0.21660846622493327	0.999428297097571
0.21662466803924701	0.9994767790943823
0.21665707166787448	0.9995672850695038
0.21667327348218823	0.9996093103735598
0.21668947529650195	0.9996491847961528
0.2167056771108157	0.9996869090356928
0.21672187892512945	0.9997224838047697
0.21673808073944317	0.9997559098301347
0.21675428255375692	0.999787187852681
0.2167866861823844	0.9998433029234843
0.2168028879966981	0.9998681415240622
0.21681908981101186	0.9998908352264242
0.2168352916253256	0.9999113848418795
0.21685149343963933	0.9999297911957612
0.21686769525395308	0.9999460551274066
0.21688389706826683	0.9999601774901358
0.21690009888258055	0.9999721591512323
0.2169163006968943	0.9999820009919227
0.21693250251120805	0.9999897039073553
0.21694870432552177	0.9999952688065804
0.21696490613983552	0.9999986966125292
0.21698110795414927	0.9999999882619929
0.216997309768463	0.9999991447056014
0.21701351158277674	0.9999961669078034
0.21702971339709048	0.999991055846844
0.2170459152114042	0.999983812514744
0.21706103700476467	0.9999751291125487
0.21707615879812514	0.9999645899452716
0.2170912805914856	0.9999521958518612
0.21710640238484608	0.9999379476816568
0.21712152417820654	0.9999218462943724
0.217136645971567	0.999903892560082
0.21715176776492745	0.999884087359204
0.21716688955828792	0.9998624315824843
0.21718201135164839	0.999838926130983
0.21719713314500882	0.9998135719160566
0.2172122549383693	0.9997863698593424
0.21722737673172976	0.9997573208927438
0.21724249852509023	0.9997264259584133
0.2172576203184507	0.9996936860087371
0.21728786390517163	0.999622674923961
0.2173029856985321	0.9995844057446551
0.21731810749189256	0.9995442954615584
0.2173483510786135	0.999458555607371
0.21736347287197397	0.9994129280732917
0.21737859466533443	0.9993654635094136
0.21740883825205534	0.9992650274773471
0.2174239600454158	0.9992120581268615
0.21743908183877625	0.9991572559819473
0.21746932542549718	0.9990421576545657
0.21752981259893905	0.9987900158289075
0.21754493439229952	0.9987224150320504
0.21756005618566	0.9986529903913377
0.21759029977238092	0.9985086742421011
0.21765078694582277	0.998198207670114
0.21766590873918323	0.9981160492508455
0.21768103053254367	0.9980320765707333
0.2177112741192646	0.9978586934052922
0.21777176129270648	0.9974902112382535
0.21778688308606695	0.9973935740486258
0.2178020048794274	0.9972951328045824
0.21783224846614835	0.9970928434395413
0.21789273563959022	0.9966666747410344
0.21801370998647393	0.9957282857657035
0.2180300962903916	0.9955923855713329
0.2180464825943093	0.9954543932571618
0.21807925520214472	0.9951721397709653
0.21814480041781548	0.9945826105924225
0.21827589084915705	0.9933038998515479
0.21829227715307475	0.9931347575109705
0.21830866345699243	0.9929635545237612
0.2183414360648278	0.9926149749148596
0.2184069812804986	0.9918931799850118
0.21853807171184014	0.990351528122608
0.21855445801575785	0.9901496710705073
0.21857084431967552	0.9899457880050471
0.2186036169275109	0.9895319529125438
0.2186691621431817	0.9886800710911303
0.21880025257452324	0.9868799844036898
0.21906243343720636	0.9828988613494751
0.21907852123067428	0.9826382078461662
0.21909460902414218	0.9823756768430436
0.21912678461107804	0.9818449922986645
0.21919113578494975	0.9807612033462739
0.21931983813269312	0.9785045166118795
0.21957724282817986	0.9736394032749272
0.2195933306216478	0.9733199523594088
0.21960941841511572	0.9729987083743312
0.21964159400205155	0.9723508523777519
0.21970594517592323	0.9710337470584358
0.2198346475236666	0.9683146008225493
0.22009205221915334	0.9625417844761467
0.220107059991668	0.9621916393971226
0.22012206776418264	0.961840015281982
0.22015208330921193	0.9611323399036593
0.22021211439927052	0.9596993506147607
0.22033217657938772	0.9567633833912546
0.2205723009396221	0.9506160963419185
0.22105254966009083	0.9372581147098927
0.22106882194316269	0.9367814707198896
0.22108509422623457	0.9363032886727339
0.22111763879237833	0.9353423248381688
0.22118272792466587	0.9334020995754266
0.22131290618924088	0.9294492747533356
0.22157326271839095	0.9212607357675595
0.22209397577669104	0.9038061348676554
0.22306628055228173	0.867752126529277
0.22401948065908697	0.828731560411336
0.22505360944155495	0.7832561799630737
0.22601861688301342	0.7387820084545491
0.2270645530001346	0.6893517766674447
0.22809138444847032	0.64053433015234
0.22904909455579656	0.595524337030348
0.23008773333878552	0.5480381912620643
0.23105725078076497	0.5055640778281202
0.232007663553959	0.4661364772980737
0.2330390050028157	0.42624730075890177
0.23400122511066293	0.39204310072785936
0.23504437389417288	0.35846504750675234
0.2360184013366733	0.33050545104750323
0.2369733241103883	0.30628946869176155
0.238009175559766	0.2835293122898316
0.23802428071770926	0.2832237707589014
0.2380393858756525	0.2829189741469133
0.238069596191539	0.2823116132912289
0.23813001682331203	0.28110580416187514
0.23825085808685803	0.27872969855637764
0.2384925406139501	0.2741183966541614
0.2389759056681342	0.2654496876333771
0.2389922753366347	0.2651688309134385
0.23900864500513516	0.2648887973637816
0.23904138434213612	0.2643311958353179
0.23910686301613807	0.2632258272947811
0.23923782036414193	0.26105420337729823
0.23949973506014965	0.2568655659757781
0.2400235644521651	0.24909134697552143
0.24003963561021582	0.24886525148194788
0.24005570676826654	0.24863988280172827
0.24008784908436795	0.2481913214554318
0.2401521337165708	0.24730287171384835
0.24028070298097648	0.24556041336405268
0.24053784150978785	0.24221122773318093
0.2410521185674106	0.23603909904586395
0.24106710970450804	0.235869408875939
0.24108210084160547	0.23570028617246572
0.24111208311580035	0.2353637391976252
0.2411720476641901	0.23469741114739595
0.24129197676096958	0.23339159516405195
0.24153183495452857	0.23088552299216364
0.241546826091626	0.23073349506386218
0.24156181722872344	0.23058200239712556
0.24159179950291831	0.23028061876506722
0.24165176405130806	0.22968422968152763
0.24177169314808755	0.22851673462799527
0.24201155134164656	0.2262810311063893
0.2420278069893012	0.22613422299838884
0.24204406263695588	0.2259880053614053
0.24207657393226523	0.2256973361922596
0.24214159652288392	0.22512302507911808
0.24227164170412124	0.22400221368657727
0.2425317320665959	0.22186944253573496
0.24254798771425057	0.2217408685195177
0.24256424336190524	0.221612842246692
0.24259675465721456	0.221358427563271
0.24266177724783322	0.22085611205560998
0.24279182242907058	0.21987723557967054
0.24305191279154525	0.21802009174040343
0.24306708841824665	0.21791578553717017
0.24308226404494804	0.2178119193019934
0.24311261529835082	0.21760550236037754
0.24317331780515639	0.21719789996942274
0.24329472281876754	0.21640337627715658
0.24353753284598983	0.21489509652067015
0.24355270847269123	0.2148043274549536
0.24356788409939262	0.21471396343650226
0.2435982353527954	0.21453444619335027
0.243658937859601	0.2141802244653536
0.24378034287321215	0.21349078902380592
0.24402315290043444	0.21218601171953458
0.24403803001668606	0.21210920443657058
0.2440529071329377	0.21203275321057158
0.24408266136544093	0.21188091488861396
0.2441421698304474	0.21158146650935633
0.24426118676046038	0.21099925724011792
0.24449922062048632	0.20989979223606864
0.24451409773673793	0.20983388054327667
0.24452897485298958	0.20976829287502785
0.2445587290854928	0.20963808565306624
0.24461823755049927	0.2093815159954287
0.24473725448051226	0.2088835350939344
0.2449752883405382	0.20794645188940983
0.24499142996734702	0.207885672977842
0.24500757159415587	0.20782523859223173
0.24503985484777357	0.20770539847912506
0.24510442135500898	0.20746979851965586
0.2452335543694798	0.2070146458536094
0.24549182039842143	0.20616635749414255
0.2455079620252303	0.20611599989115081
0.24552410365203914	0.2060659481256587
0.24555638690565684	0.20596675736882653
0.24562095341289225	0.2057719938703614
0.24575008642736304	0.20539667560867528
0.24600835245630465	0.2047007892545808
0.24602341406216022	0.2046623835919924
0.2460384756680158	0.20462421196086777
0.24606859887972696	0.20454856711580158
0.24612884530314927	0.20440004542968798
0.2462493381499939	0.20411386990484848
0.24649032384368313	0.20358337567203738
0.2465053854495387	0.20355200973074702
0.24652044705539428	0.20352084908435125
0.24655057026710545	0.20345914018096184
0.24661081669052776	0.20333814754874768
0.24673130953737238	0.20310566918848788
0.2469722952310616	0.20267721040344322
0.2469886213474744	0.2026498783953377
0.24700494746388724	0.202622755545868
0.24703759969671285	0.20256913312665434
0.24710290416236408	0.2024643521597363
0.24723351309366653	0.20226441363587722
0.24724983921007934	0.20224030347898048
0.24726616532649215	0.20221638595918773
0.24729881755931776	0.2021691247809576
0.247364122024969	0.2020768696509231
0.24749473095627145	0.20190120451887783
0.24751105707268425	0.2018800563005228
0.24752738318909706	0.20185908479243847
0.24756003542192268	0.20181766800867398
0.2476253398875739	0.20173691221704165
0.24775594881887636	0.2015834965471761
0.24801716668148127	0.20130736034956015
0.2480331942874443	0.20129168585892634
0.24804922189340733	0.2012761527886312
0.2480812771053334	0.2012455075204841
0.24814538752918555	0.20118587688660328
0.24827360837688983	0.20107306852872708
0.24828963598285286	0.20105955636623776
0.2483056635888159	0.20104617234610053
0.24833771880074196	0.20101978549738214
0.2484018292245941	0.2009685140533004
0.2485300500722984	0.20087180211841993
0.24854607767826142	0.20086024445619943
0.24856210528422445	0.2008488022766425
0.24859416049615052	0.20082626128633507
0.24865827092000267	0.200782531364928
0.24878649176770695	0.20070031051220527
0.2490429334631155	0.20055550431075495
0.24905788104812526	0.2005478241113945
0.24907282863313504	0.20054022402858968
0.24910272380315457	0.2005252619741884
0.2491625141431936	0.2004962747488321
0.24928209482327168	0.20044192496184712
0.24929704240828143	0.20043546049585448
0.2493119899932912	0.2004290674165355
0.24934188516331074	0.20041649330326672
0.24940167550334977	0.20039217856463384
0.24952125618342785	0.20034676712834207
0.2495362037684376	0.2003413824425592
0.24955115135344738	0.20033606091110975
0.2495810465234669	0.20032560532159893
0.24964083686350594	0.20030543021879
0.24976041754358402	0.2002679154309479
0.24977536512859377	0.20026348256786203
0.24979031271360355	0.20025910512880354
0.24982020788362308	0.20025051465918786
0.24987999822366214	0.20023397841958523
0.24999957890374022	0.20020338292611434
0.2500157909993072	0.20019947957980305
0.2500320030948742	0.2001956328893716
0.2500644272860082	0.20018810726173336
0.25012927566827614	0.20017371167238573
0.25014548776384316	0.20017024620691637
0.2501616998594101	0.2001668330399876
0.2501941240505441	0.20016016147535912
0.2502589724328121	0.20014742269249292
0.25027518452837905	0.20014436086555543
0.25029139662394606	0.20014134715599186
0.2503238208150801	0.2001354620507647
0.25038866919734803	0.20012424698278491
0.2505183659618839	0.2001039268289984
0.25053457805745094	0.20010157519533564
0.2505507901530179	0.20009926384617538
0.25058321434415187	0.200094760139742
0.2506480627264199	0.20008621581768493
0.25066427482198683	0.2000841735639771
0.25068048691755385	0.2000821679433102
0.2507129111086879	0.20007826482781993
0.2507777594909558	0.2000708788418283
0.25079397158652283	0.20006911737473781
0.2508101836820898	0.20006738906588872
0.25084260787322377	0.2000640302379432
0.2509074562554917	0.2000576921007244
0.25103715302002766	0.20004644309419742
0.2510522850946414	0.2000452475085723
0.25106741716925507	0.2000440752392404
0.25109768131848254	0.20004179942165076
0.25115820961693736	0.2000375141930343
0.2511733416915511	0.200036496645398
0.2511884737661648	0.2000355000127065
0.25121873791539223	0.20003356833111174
0.2512792662138471	0.2000299432924223
0.25129439828846084	0.20002908503909575
0.2513095303630746	0.2000282454327727
0.251339794512302	0.2000266210667072
0.25140032281075686	0.20002358417628124
0.2514154548853706	0.2000228675398016
0.2514305869599843	0.2000221674154836
0.25146085110921174	0.20002081567534935
0.2515213794076666	0.20001829914926894
0.25153651148228034	0.20001770751573866
0.2515516435568941	0.20001713039226587
0.2515819077061215	0.2000160187137593
0.25164243600457636	0.20001395901405605
0.2516575680791901	0.20001347683005935
0.25167270015380383	0.20001300728633803
0.25170296430303124	0.20001210522401436
0.2517634926014861	0.2000104430451579
0.25177862467609985	0.20001005581425005
0.2517937567507136	0.20000967948568907
0.251824020899941	0.2000089587056767
0.2518391529745547	0.2000086138443865
0.2518542850491684	0.20000827906576318
0.25188454919839587	0.20000763895937293
0.25189968127300955	0.20000733323814926
0.2519148133476233	0.2000070368126767
0.2519450774968507	0.20000647108455494
0.25200560579530557	0.2000054428828807
0.25202200238047656	0.20000518686112656
0.2520383989656475	0.2000049400035797
0.2520711921359894	0.2000044728930397
0.2520875887211603	0.20000425220301357
0.25210398530633127	0.200004039803125
0.25213677847667315	0.2000036390304573
0.2521531750618441	0.20000345024300806
0.25216957164701503	0.2000032689163522
0.2522023648173569	0.20000292784675536
0.25221876140252786	0.20000276771144299
0.2522351579876988	0.2000026142521769
0.2522679511580407	0.20000232660762465
0.2522843477432116	0.20000219205219896
0.25230074432838256	0.20000206343253632
0.25233353749872445	0.20000182329071034
0.2523499340838954	0.20000171142057033
0.25236633066906633	0.2000016047902356
0.25239912383940827	0.2000014065834198
0.25241552042457926	0.20000131468105345
0.2524319170097502	0.20000122736671685
0.2524647101800921	0.20000106588065272
0.25248110676526303	0.20000099140505717
0.25249750335043397	0.20000092090975055
0.25253029652077585	0.20000079128245424
0.2525466931059468	0.20000073186853748
0.25256308969111774	0.20000067587105086
0.2525794862762887	0.2000006231558679
0.2525958828614596	0.20000057359159232
0.25261227944663056	0.20000052704955584
0.2526286760318015	0.2000004834038153
0.25266146920214344	0.20000040431106025
0.25267786578731444	0.20000036862576265
0.2526942623724854	0.2000003353601895
0.2527106589576563	0.20000030440198524
0.25272705554282726	0.20000027564150386
0.2527434521279982	0.20000024897180638
0.25275984871316914	0.20000022428865816
0.252792641883511	0.20000018047857593
0.25280903846868197	0.20000016115666963
0.2528254350538529	0.20000014343136244
0.25284183163902385	0.2000001272119004
0.2528582282241948	0.20000011241021723
0.25287462480936573	0.20000009894093174
0.2528910213945367	0.20000008672134492
0.2529074179797076	0.2000000756714372
0.2529238145648786	0.20000006571386547
0.2529402111500496	0.20000005677396027
0.25295660773522055	0.20000004877972286
0.2529730043203915	0.20000004166182245
0.25298940090556243	0.2000000353535931
0.2530057974907334	0.20000002979103082
0.2530221940759043	0.20000002491279065
0.25303859066107526	0.20000002066018374
0.2530549872462462	0.2000000169771743
0.25307108532096734	0.20000001386372024
0.25308718339568853	0.2000000111998048
0.2531032814704097	0.2000000089398442
0.25311937954513086	0.20000000704070864
0.25315157569457325	0.20000000416464545
0.2531837718440156	0.20000000227554704
0.2532481641429003	0.200000000469287
0.25331255644178496	0.20000000003335058
0.2534413410395544	0.20000000001929782
0.2535701256373238	0.20000000188640313
0.2536023217867661	0.20000000353951208
0.2536345179362085	0.20000000609512514
0.25365061601092964	0.2000000077974287
0.25366671408565084	0.200000009833333
0.25368281216037203	0.2000000122437248
0.25369891023509317	0.20000001507183485
0.25371500830981436	0.2000000183632345
0.25373110638453555	0.20000002216583246
0.2537472044592567	0.20000002652987137
0.2537633025339779	0.2000000315079245
0.2537794006086991	0.20000003715489234
0.2537954986834202	0.2000000435279993
0.2538115967581414	0.20000005068679033
0.2538276948328626	0.20000005869312731
0.25384379290758374	0.20000006761118594
0.25385989098230494	0.20000007750745216
0.25387598905702613	0.20000008845071868
0.25389208713174727	0.20000010051208147
0.25390818520646846	0.2000001137649366
0.25392428328118966	0.20000012828497643
0.2539403813559108	0.2000001441501862
0.253956479430632	0.2000001614408407
0.2539725775053532	0.20000018023950045
0.2539886755800743	0.20000020063100843
0.2540047736547955	0.20000022270248655
0.2540208717295167	0.20000024654333182
0.25403696980423784	0.20000027224521297
0.25405306787895904	0.20000029990206705
0.25408526402840137	0.20000036146776062
0.2541002820821693	0.20000039321498475
0.2541153001359372	0.2000004270042661
0.25414533624347296	0.20000050105170442
0.2541603542972408	0.20000054148546564
0.25417537235100873	0.20000058431248738
0.25420540845854456	0.20000067751617473
0.25422042651231247	0.20000072808199768
0.2542354445660804	0.20000078141939062
0.2542654806736162	0.20000089680573954
0.2542804987273841	0.2000009590573221
0.25429551678115203	0.2000010244857222
0.2543255528886878	0.2000011652966503
0.25434057094245566	0.20000124089518884
0.25435558899622357	0.20000132010256097
0.2543856251037594	0.2000014897941314
0.2544006431575273	0.2000015805076386
0.2544156612112952	0.20000167528859186
0.25444569731883104	0.20000187752963905
0.25446071537259896	0.20000198523225343
0.25447573342636687	0.20000209748734893
0.25450576953390264	0.2000023361580884
0.25456584174897423	0.2000028737550501
0.25458085980274214	0.2000030214793001
0.25459587785651006	0.20000317480466512
0.2546259139640458	0.20000349881391674
0.2546409320178137	0.20000366977942693
0.2546559500715816	0.2000038469092938
0.2546859861791174	0.2000042202430397
0.25470100423288533	0.20000441674139685
0.25471602228665324	0.20000461999306116
0.254746058394189	0.2000050473628365
0.2548061306092606	0.20000598990286897
0.2548211486630285	0.2000062447511901
0.25483616671679643	0.20000650760711178
0.2548662028243322	0.2000070579988937
0.2549262750394038	0.20000826218988366
0.2549412930931717	0.2000085857756546
0.2549563111469396	0.20000891872393511
0.25498634725447544	0.200009613415023
0.25504641946954704	0.20001112301067395
0.25506270203387216	0.20001156098743966
0.25507898459819733	0.20001201169752753
0.2551115497268476	0.20001295228242758
0.25517667998414806	0.20001499698185943
0.2551929625484732	0.20001554368116256
0.2552092451127983	0.20001610509768755
0.2552418102414486	0.20001727311386086
0.25530694049874914	0.20001979721427432
0.25532322306307426	0.2000204689724069
0.2553395056273994	0.20002115756410144
0.2553720707560497	0.2000225863451487
0.2554372010133502	0.20002565808995537
0.25545348357767533	0.2000264722944042
0.25546976614200045	0.20002730557880843
0.2555023312706507	0.20002903054876528
0.25556746152795123	0.20003272233338767
0.25558374409227635	0.20003369740360188
0.25560002665660153	0.20003469392779272
0.2556325917852518	0.2000367525624719
0.25569772204255226	0.20004114085657224
0.2557140046068774	0.2000422962244267
0.2557302871712025	0.20004347554544388
0.2557628522998528	0.20004590733317748
0.25582798255715333	0.20005107260170474
0.25584426512147845	0.20005242869167175
0.2558605476858036	0.200053811356654
0.25589311281445387	0.20005665775845954
0.2559582430717544	0.2000626843815625
0.25608850358635543	0.20007615071769821
0.2561037061297273	0.20007785150454716
0.25611890867309917	0.20007958031988268
0.25614931375984284	0.20008312322700858
0.2562101239333303	0.20009055856010588
0.25622532647670215	0.2000924919782896
0.256240529020074	0.20009445584215468
0.2562709341068177	0.2000984761410668
0.25633174428030514	0.20010689573700904
0.256346946823677	0.20010908142465406
0.2563621493670489	0.20011130006070088
0.2563925544537926	0.20011583745434383
0.25645336462728	0.20012532173500908
0.2565749849742549	0.20014600140899308
0.25659018751762674	0.2001487532453685
0.2566053900609986	0.2001515432846226
0.2566357951477423	0.20015723932967655
0.25669660532122973	0.200169104860766
0.2568182256682046	0.20019480731659797
0.2568334282115765	0.20019821178857278
0.25684863075494835	0.20020166003721027
0.256879035841692	0.200208689300099
0.2569398460151795	0.20022328900374467
0.2570614663621543	0.20025473502599944
0.2570763703950764	0.20025880167683
0.2570912744279985	0.20026291604396274
0.2571210824938427	0.2002712893492408
0.257180698625531	0.2002886242564145
0.2572999308889077	0.20032572821566516
0.25731483492182977	0.20033060153323642
0.25732973895475186	0.2003355283737495
0.25735954702059605	0.20034554411026992
0.25741916315228436	0.20036623426663241
0.25753839541566104	0.20041033381378182
0.25755329944858313	0.20041610861124293
0.2575682034815052	0.20042194298997185
0.2575980115473494	0.2004337920388359
0.2576576276790377	0.20045822218687884
0.2577768599424144	0.2005100985241426
0.25801532446916775	0.20062662998168226
0.25803149301264705	0.20063517930743752
0.25804766155612635	0.2006438138746275
0.258079998643085	0.20066134085133225
0.25814467281700226	0.2006974410624491
0.2582740211648368	0.2007739465420773
0.2582901897083161	0.20078392385365273
0.2583063582517954	0.20079399500529738
0.25833869533875403	0.200814421015615
0.2584033695126713	0.20085642322947161
0.2585327178605058	0.20094515219669198
0.2585488864039851	0.2009566970898421
0.2585650549474644	0.20096834468673777
0.25859739203442306	0.20099195024177796
0.2586620662083403	0.20104041859938554
0.2587914145561748	0.20114251149692539
0.2590501112518439	0.20136835145207022
0.2590651997743699	0.20138245282419748
0.259080288296896	0.20139665965559841
0.25911046534194804	0.20142539161349202
0.2591708194320522	0.20148414216289479
0.2592915276122606	0.2016068978969152
0.25953294397267723	0.20187429998413273
0.2595480324952033	0.20189201646713775
0.2595631210177293	0.20190985401209166
0.2595932980627814	0.20194589427171847
0.25965365215288555	0.20201944938233904
0.25977436033309387	0.20217256963940883
0.26001577669351056	0.2025037492646088
0.26003212972659384	0.2025274242264048
0.26004848275967707	0.20255126032414195
0.26008118882584363	0.20259941851791013
0.26014660095817677	0.20269769705734234
0.2602774252228429	0.2029022483796002
0.2605390737521752	0.20334449846524194
0.2605554267852585	0.2033736530136135
0.2605717798183418	0.2034029896177547
0.2606044858845083	0.2034622116311784
0.2606698980168414	0.2035828693586618
0.2608007222815076	0.20383318767033637
0.26106237081083994	0.20437102310474958
0.2610784253334735	0.20440568532449996
0.26109447985610695	0.20444054344562393
0.26112658890137397	0.20451084991097243
0.26119080699190794	0.20465384137183432
0.26131924317297595	0.2049494795766143
0.2615761155351119	0.2055805069668189
0.2615921700577454	0.20562175065306382
0.2616082245803789	0.20566321041306532
0.26164033362564587	0.20574678067516863
0.2617045517161799	0.20591654180965047
0.26183298789724785	0.20626668758249936
0.26208986025938386	0.2070106000881387
0.26210483476106405	0.20705580213711403
0.2621198092627443	0.2071012096255295
0.26214975826610476	0.2071926429516144
0.26220965627282566	0.20737799720789912
0.2623294522862675	0.20775876964327838
0.2625690443131511	0.2085614755747418
0.2625840188148313	0.20861350260406875
0.26259899331651154	0.20866575122335798
0.262628942319872	0.2087709152349949
0.2626888403265929	0.2089839243574331
0.2628086363400347	0.20942077881672339
0.26304822836691827	0.21033872306862494
0.2630644673791557	0.21040311184164287
0.26308070639139314	0.21046777993046062
0.26311318441586806	0.21059795655780197
0.2631781404648179	0.2108616890985288
0.26330805256271755	0.21140281077562403
0.26356787675851684	0.21254078860597725
0.2640875251501154	0.21504841476328093
0.2641026841413996	0.21512635355649642
0.2641178431326838	0.21520456954733425
0.2641481611152522	0.21536183502173756
0.2642087970803889	0.21567971320674825
0.26433006901066236	0.2163289641299053
0.26457261287120926	0.2176822805933253
0.26505770059230305	0.22061472037460678
0.2650725610731375	0.2207094254535866
0.26508742155397186	0.2208044248593001
0.26511714251564067	0.22099530827488667
0.2651765844389783	0.22138062485024268
0.2652954682856536	0.22216554698963908
0.26553323597900413	0.22379325739638958
0.2660087713657053	0.22728565949462928
0.2660248963570969	0.22740973239235027
0.2660410213484885	0.2275341806752064
0.2660732713312718	0.22778420521403542
0.26613777129683835	0.22828877884188448
0.2662667712279715	0.22931612455884381
0.26652477109023776	0.23144439566282157
0.2670407708147702	0.2360012756516361
0.2680036489228256	0.24561301620437753
0.2690474557065437	0.257730695076616
0.2700221411492523	0.2706973628904967
0.27097772192317554	0.28499023222248676
0.27201423137276143	0.3022740159347914
0.2729816194813378	0.3200645511437545
0.2740299362655769	0.34111238443754427
0.2750591483810306	0.36350037058509693
0.27601923915547477	0.3858434493920449
0.27706025860558164	0.41154981994441403
0.278032156714679	0.43681771342874126
0.278984950154991	0.4626484041718184
0.2800186722709656	0.4916989553274421
0.28098327304593074	0.5196070202824424
0.2820288024965586	0.550533696556128
0.28305522727840104	0.5813740123111497
0.284012530719234	0.6103751128424273
0.2850507628357296	0.6418765708410293
0.2860198736112157	0.6711312665407836
0.28706991306236457	0.7024477783462776
0.288100847844728	0.732592225140006
0.28906266128608193	0.7599897864577113
0.29010540340309854	0.7887049091684898
0.29107902417910564	0.8144170717063933
0.29203354028632733	0.8384429138268378
0.29306898506921175	0.8630263803061707
0.2940353085110866	0.8844460046594422
0.2950825606286242	0.9058642007080722
0.2961107080773764	0.924955044594319
0.29706973418511906	0.9409409683121877
0.2981096889685244	0.9562061440785752
0.29908052241092026	0.968452429819995
0.29909539317300793	0.9686247118790956
0.29911026393509554	0.968796529139166
0.2991400054592709	0.9691387687578683
0.29919948850762157	0.9698176649029335
0.2993184546043228	0.9711530975891494
0.29955638679772545	0.9737343171819351
0.3000322511845307	0.9785366819691541
0.3000483864571756	0.9786910744416183
0.30006452172982045	0.978844912035572
0.30009679227511027	0.9791509221984595
0.30016133336568984	0.9797562797574024
0.300290415546849	0.9809403233679813
0.3005485799091673	0.9832015753065569
0.30056471518181216	0.9833381685097665
0.30058085045445704	0.9834742042365928
0.30061312099974685	0.9837446030071565
0.3006776620903264	0.9842787080971587
0.30080674427148557	0.9853201356037342
0.30106490863380386	0.9872957710266214
0.3010799638854955	0.9874065689419592
0.3010950191371871	0.9875168801904813
0.30112512964057037	0.9877360425888292
0.3011853506473368	0.9881685263468469
0.30130579266086976	0.9890101252138337
0.30154667668793567	0.9905998228703446
0.3015617319396273	0.9906950390391405
0.3015767871913189	0.9907897681354414
0.30160689769470217	0.9909777651117584
0.3016671187014686	0.9913479142507122
0.30178756071500157	0.9920648343305857
0.3020284447420675	0.9934051804325752
0.3020447645043164	0.993491480520434
0.3020610842665652	0.9935772087323299
0.3020937237910629	0.9937469496546196
0.30215900284005837	0.9940795704361639
0.30228956093804915	0.9947173761632243
0.302305880700298	0.9947945305778902
0.3023222004625469	0.9948711137425342
0.30235483998704454	0.9950225665144261
0.30242011903603994	0.9953186192349257
0.3025506771340307	0.9958833254950712
0.3025669968962796	0.9959513462336482
0.30258331665852845	0.9960187966118526
0.3026159561830261	0.996151986545303
0.3026812352320215	0.9964115249843625
0.3028117933300123	0.996903251914135
0.30282811309226115	0.9969621551688214
0.30284443285451	0.9970204892132369
0.3028770723790077	0.9971354499940678
0.3029423514280031	0.9973585446395629
0.30307290952599386	0.9977774456323556
0.3030889307777929	0.9978263458147798
0.303104952029592	0.9978746987741998
0.30313699453319015	0.9979697633896824
0.30320107954038644	0.9981533300182293
0.3033292495547791	0.9984942345230134
0.30334527080657814	0.9985343905927128
0.30336129205837725	0.9985740010082008
0.30339333456197537	0.9986515853006227
0.3034574195691717	0.9988002107505262
0.3035855895835643	0.9990713140230394
0.3036016108353634	0.9991027528265808
0.30361763208716247	0.9991336477768915
0.30364967459076064	0.999193806599487
0.30371375959795693	0.9993076033541849
0.303729780849756	0.9993346947472302
0.3037458021015551	0.9993612432735424
0.3037778446051532	0.999412712236099
0.30384192961234957	0.9995091414214446
0.30385795086414863	0.9995318934949087
0.3038739721159477	0.9995541037448934
0.30390601461954586	0.9995968993128053
0.3039220358713449	0.9996174849021197
0.30393805712314403	0.9996375292107276
0.30397009962674215	0.9996759945382445
0.30398612087854127	0.9996944158355524
0.3040021421303403	0.9997122964089489
0.3040341846339385	0.9997464359504138
0.3040982696411348	0.9998082326256514
0.3041132108719806	0.9998213986282949
0.3041281521028264	0.9998340953483296
0.30415803456451795	0.9998580814221945
0.30417297579536373	0.9998693710184711
0.30418791702620956	0.9998801918170298
0.3042177994879012	0.9999004275130684
0.30423274071874695	0.9999098426582137
0.3042476819495928	0.999918789500971
0.3042626231804386	0.9999272681667994
0.3042775644112844	0.9999352787818069
0.3042925056421302	0.9999428214727495
0.304307446872976	0.9999498963670326
0.3043373293346676	0.999962643278472
0.3043522705655134	0.9999683155536719
0.3043672117963592	0.9999735205482964
0.30438215302720506	0.9999782583929804
0.30439709425805084	0.9999825292190023
0.3044120354888966	0.9999863331582847
0.30442697671974245	0.9999896703433923
0.3044419179505883	0.9999925409075324
0.30445685918143406	0.9999949449845534
0.30447180041227984	0.9999968827089453
0.30448674164312567	0.999998354215837
0.3045016828739715	0.9999993596409985
0.3045166241048173	0.9999998991208376
0.30453156533566306	0.9999999727924007
0.3045465065665089	0.9999995807933717
0.3045614477973547	0.9999987232620718
0.3045763890282005	0.9999974003374579
0.3045913302590463	0.9999956121591229
0.3046062714898921	0.9999933588672946
0.30462121272073794	0.9999906406028354
0.3046361539515837	0.9999874575072405
0.3046510951824295	0.9999838097226391
0.30466603641327533	0.9999796973917919
0.30468097764412116	0.999975120658092
0.30469591887496694	0.9999700796655624
0.3047108601058127	0.9999645745588582
0.30472580133665855	0.9999586054832627
0.3047407425675044	0.9999521725846883
0.30475568379835016	0.9999452760096764
0.30477062502919594	0.9999379159053959
0.3047855662600418	0.9999300924196423
0.3048154487217334	0.9999130558980305
0.30483038995257916	0.9999038431608929
0.304845331183425	0.9998941676397222
0.3048752136451166	0.9998734288495875
0.3048901548759624	0.9998623658843337
0.3049050961068082	0.9998508407424652
0.3049349785684998	0.9998264045431395
0.3049499197993456	0.9998134937943597
0.30496486103019144	0.9998001214863192
0.30499474349188305	0.999771992816617
0.3050545084152662	0.9997102036663986
0.3050707141566692	0.9996921789178397
0.30508691989807224	0.9996736126818097
0.3051193313808783	0.9996348565693343
0.3051841543464905	0.9995508555840908
0.30520036008789353	0.9995285047311852
0.30521656582929657	0.9995056140567702
0.3052489773121026	0.9994582140923921
0.3053138002777147	0.9993569456912076
0.30533000601911775	0.9993302822501079
0.3053462117605208	0.9993030807072062
0.3053786232433269	0.9992470641916906
0.305443446208939	0.9991285836181089
0.30557309214016326	0.9988658824049517
0.3055892978815663	0.9988306360440223
0.30560550362296934	0.9987948551798017
0.3056379151057754	0.9987216908698011
0.30570273807138754	0.9985689584672669
0.3058323840026118	0.9982379315612381
0.30584858974401485	0.998194161426304
0.3058647954854179	0.9981498605951034
0.305897206968224	0.9980596678237504
0.3059620299338361	0.9978729247486865
0.30609167586506036	0.9974740643617743
0.3061068015855101	0.9974253302167168
0.3061219273059599	0.9973761372335199
0.3061521787468594	0.9972763755901192
0.30621268162865845	0.9970713554902194
0.3063336873922565	0.9966393756912786
0.3065756989194527	0.9956880467585197
0.30659082463990245	0.9956247364624998
0.3066059503603522	0.9955609743122142
0.30663620180125173	0.9954320953603402
0.30669670468305077	0.995168925263484
0.30681771044664885	0.9946209880667042
0.307059721973845	0.9934391473096531
0.307076112204852	0.9933549814153397
0.307092502435859	0.9932702938645179
0.307125282897873	0.9930993550435967
0.3071908438219009	0.9927512313179826
0.30732196566995684	0.9920300704994318
0.3075842093660687	0.990488672969908
0.30760059959707564	0.990387972654054
0.30761698982808267	0.9902867610408848
0.30764977029009666	0.9900828052656712
0.3077153312141246	0.9896687729606173
0.3078464530621805	0.9888163014469793
0.30810869675829233	0.987014349028409
0.30812478847884955	0.9868995904954148
0.3081408801994068	0.9867843497958998
0.3081730636405212	0.9865524232512736
0.3082374305227501	0.9860827990919578
0.3083661642872078	0.9851205431067026
0.3086236318161233	0.9831046215242311
0.30913856687395425	0.9787122355926137
0.3091535785735582	0.9785770657573384
0.3091685902731621	0.9784414961713053
0.30919861367237	0.9781691589668076
0.30925866047078576	0.977619700990018
0.30937875406761733	0.9765017196038395
0.3096189412612804	0.9741900512306462
0.31009931564860665	0.969268425641669
0.3111409930989218	0.9572748539288972
0.31211354920822737	0.9445274116407222
0.31306700064874754	0.9306744543099672
0.31410138076493044	0.9142405484214401
0.31506663954010383	0.8976953408951108
0.3161128269909399	0.8785705210110741
0.31713990977299056	0.8587176869075702
0.3180978712140317	0.8393550122330041
0.3191367613307356	0.8175600274466309
0.32010653010643	0.7965826372163368
0.3210571942133389	0.7755321068115992
0.32208878699591054	0.7522612158522449
0.3230512584374727	0.7302536778905134
0.32409465855469755	0.7061884196410836
0.32506893733091285	0.6836249543348272
0.32602411143834276	0.6615085862500276
0.3270602142214354	0.6376202705952851
0.3280271956635185	0.6155066484798873
0.3290751057812643	0.5918293738025387
0.3301039112302247	0.5689581781249393
0.3310635953381756	0.5480268054025542
0.3321042081217892	0.525838194177174
0.3330756995643933	0.505656917589333
0.33402808633821196	0.486419785225333
0.33506140178769334	0.46620717708620396
0.3360255958961652	0.4480029769542653
0.3370707186802998	0.42902218641509543
0.33809673679564894	0.4111782298471
0.3390536335699886	0.39526246631837864
0.34009145901999094	0.3788095572711723
0.3410601631289838	0.3642223005969514
0.3421097959136394	0.3492616308798188
0.3431403240295095	0.33542950231762325
0.3441017308043701	0.3232865935071598
0.34514406625489347	0.3109437283771393
0.3461172803644073	0.3001802720269147
0.3470713898051357	0.29032774755824214
0.3481064279215268	0.2804043712246239
0.3490723446969084	0.27184175754153606
0.35011919014795273	0.263297648044768
0.3511469309302116	0.25562641609882436
0.35210555037146096	0.2490849211764239
0.35314509848837305	0.24263028788543758
0.35411552526427564	0.2371757061150538
0.35506684737139277	0.2323353678565685
0.3560990981541726	0.22761873258159504
0.35706222759594297	0.2236899779119917
0.35810628571337605	0.21991130405549286
0.3590812224897996	0.21680206923617235
0.36003705459743773	0.2141173866570406
0.36107381538073857	0.2115800147855029
0.3620414548230299	0.20953378094784814
0.36309002294098397	0.20763482153108975
0.36411948639015257	0.20606089856496113
0.36413449173559254	0.20603992975354474
0.36414949708103256	0.20601901540924938
0.36417950777191255	0.20597734975110377
0.36423952915367247	0.2058946679637325
0.36435957191719237	0.20573188181561086
0.3645996574442321	0.20541645458139757
0.36507982849831166	0.2048248773134767
0.3650960983543089	0.20480572352893955
0.3651123682103061	0.20478662694627892
0.36514490792230053	0.2047486049354609
0.3652099873462894	0.20467324237928872
0.36534014619426713	0.20452521798872675
0.3656004638902226	0.2042397722682665
0.3661210992821335	0.20370971544721234
0.36613628911717744	0.20369504091541346
0.36615147895222133	0.20368041012762067
0.36618185862230923	0.2036512794374164
0.36624261796248503	0.20359353917640377
0.36636413664283657	0.20348012382005873
0.36660717400353965	0.20326140032239373
0.3670932487249458	0.20285517153385488
0.36710814004953995	0.2028433615001502
0.36712303137413416	0.2028315883302801
0.36715281402332245	0.20280815227454854
0.36721237932169914	0.20276171915084895
0.36733150991845254	0.20267059173147672
0.3675697711119592	0.20249515623469141
0.36804629349897267	0.2021704911977132
0.3680624493341241	0.20216007465162097
0.3680786051692755	0.2021496958764106
0.36811091683957825	0.20212905127100705
0.36817554018018384	0.20208821127291032
0.36830478686139506	0.20200830767945993
0.36856328022381746	0.20185544397583982
0.36857943605896887	0.20184619103550291
0.3685955918941203	0.20183697297791836
0.36862790356442304	0.201818641157293
0.36869252690502863	0.20178239222436264
0.36882177358623985	0.20171153352519322
0.36908026694866225	0.20157621694096975
0.3690953427628604	0.20156858275380116
0.3691104185770585	0.20156097652914973
0.36914057020545477	0.20154584769142378
0.3692008734622473	0.20151592253517736
0.36932147997583226	0.2014573869535853
0.36956269300300226	0.20134545308345767
0.3695777688172004	0.20133867988459564
0.3695928446313985	0.20133193248172618
0.3696229962597948	0.20131851479883667
0.3696832995165873	0.20129198607333
0.3698039060301723	0.20124014044605945
0.37004511905734233	0.20114117973633322
0.37006145938209767	0.20113469902619574
0.37007779970685306	0.20112824617186942
0.37011048035636374	0.20111542370706925
0.3701758416553852	0.2010901094944603
0.370306564253428	0.20104078596964028
0.37056800944951374	0.20094721638008772
0.37058434977426913	0.2009415875068199
0.37060069009902447	0.20093598395877232
0.3706333707485352	0.20092485253000547
0.3706987320475566	0.20090289019015392
0.37082945464559947	0.20086015046866051
0.37109089984168514	0.2007792755687106
0.3711069416559907	0.20077450795583376
0.37112298347029626	0.20076976243161032
0.37115506709890744	0.20076033737189236
0.3712192343561298	0.20074174927301094
0.3713475688705745	0.20070560577646068
0.37160423789946384	0.20063732804353826
0.37162027971376943	0.20063323343164524
0.371636321528075	0.2006291587451402
0.3716684051566862	0.20062106888538908
0.3717325724139085	0.20060512538486758
0.37186090692835316	0.20057416868151484
0.3721175759572425	0.2005158613477344
0.3721325377505948	0.2005126066306204
0.3721474995439471	0.20050936746794426
0.3721774231306517	0.20050293560421892
0.37223727030406095	0.20049025631623013
0.3723569646508794	0.2004656243131367
0.3725963533445164	0.20041917826137834
0.3726113151378687	0.2004163966882478
0.3726262769312211	0.20041362909754856
0.3726562005179257	0.20040813567263946
0.37271604769133493	0.20039731451790743
0.3728357420381534	0.20037632441322104
0.3730751307317903	0.20033686956069952
0.37309135703569984	0.2003343135134187
0.3731075833396094	0.20033177216087178
0.3731400359474285	0.2003267333105302
0.3732049411630667	0.2003168294292908
0.373334751594343	0.2002977042466929
0.37359437245689564	0.20026208419521724
0.37361059876080516	0.20025997049543476
0.37362682506471473	0.20025786971206624
0.3736592776725338	0.20025370668013664
0.37372418288817194	0.20024553326102215
0.37385399331944824	0.20022978514421316
0.3741136141820009	0.20020059050761257
0.37412876046495713	0.20019897866759703
0.3741439067479134	0.20019737663969908
0.374174199313826	0.2001942018579742
0.37423478444565106	0.20018796825979
0.37435595470930116	0.20017595595062698
0.37459829523660143	0.20015368027764283
0.37461344151955767	0.200152362729888
0.37462858780251396	0.20015105373910932
0.37465888036842654	0.20014846127749594
0.3747194655002516	0.20014337738207885
0.3748406357639017	0.20013360536060906
0.37508297629120196	0.2001155788402063
0.37509938708471546	0.200114428488777
0.3751157978782289	0.20011328681164514
0.3751486194652559	0.20011102930257174
0.3752142626393099	0.20010661642801228
0.3753455489874179	0.20009818945688115
0.3753619597809314	0.20009717262690518
0.3753783705744449	0.20009616377436745
0.3754111921614719	0.2000941698315944
0.3754768353355259	0.20009027581188432
0.3756081216836339	0.20008285386939476
0.3756245324771474	0.2000819596415383
0.3756409432706609	0.20008107272495784
0.3756737648576879	0.20007932066326795
0.3757394080317419	0.20007590249594936
0.3758706943798498	0.20006940104706736
0.37613326707606576	0.20005766778258136
0.3761493793591295	0.20005700027045334
0.3761654916421932	0.2000563386105883
0.37619771620832065	0.20005503270835404
0.37626216534057555	0.20005248960495925
0.37639106360508534	0.20004767054317882
0.3764071758881491	0.200047092546532
0.3764232881712128	0.20004651985767785
0.37645551273734024	0.2000453902710546
0.37651996186959513	0.20004319334220383
0.3766488601341049	0.20003904119397806
0.3766649724171687	0.20003854421095013
0.37668108470023237	0.20003805201916994
0.3767133092663598	0.2000370818840186
0.3767777583986147	0.20003519773607703
0.3769066566631245	0.2000316470503236
0.3771644531921441	0.20002536253522907
0.3771794854542545	0.2000250277755404
0.377194517716365	0.2000246963610185
0.37722458224058586	0.20002404347684416
0.3772847112890277	0.20002277685809391
0.3774049693859113	0.20002039524788492
0.3774200016480217	0.20002011133482134
0.37743503391013217	0.2000198304137809
0.37746509843435305	0.200019277462307
0.3775252274827949	0.20001820652805524
0.3776454855796785	0.20001619985195293
0.3776605178417889	0.20001596128997506
0.37767555010389936	0.20001572538748605
0.37770561462812025	0.2000152614806448
0.37776574367656207	0.20001436470167483
0.37788600177344567	0.20001269088689924
0.37790103403555614	0.20001249250913716
0.3779160662976666	0.20001229647879396
0.3779461308218875	0.20001191138513033
0.3780062598703293	0.20001116854369708
0.3781265179672129	0.2000097881333215
0.37814281473988065	0.2000096114788017
0.37815911151254833	0.2000094372385963
0.3781917050578837	0.20000909591177032
0.3782568921485544	0.20000844125303294
0.3782731889212221	0.20000828329284215
0.37828948569388976	0.20000812757107217
0.3783220792392251	0.20000782275690812
0.37838726632989583	0.20000723905093618
0.3784035631025635	0.20000709840220596
0.3784198598752312	0.2000069598229346
0.37845245342056655	0.2000066887903385
0.37851764051123726	0.2000061706579569
0.3786480146925787	0.20000522564694148
0.3786643114652464	0.20000511569366974
0.37868060823791405	0.2000050074926057
0.3787132017832494	0.20000479627153817
0.3787783888739201	0.2000043940306865
0.3787946856465878	0.20000429757136848
0.3788109824192555	0.2000042027159067
0.37884357596459084	0.2000040177443997
0.37890876305526155	0.2000036662599358
0.37892505982792923	0.2000035821316066
0.3789413566005969	0.20000349946558948
0.37897395014593227	0.20000333845173335
0.379039137236603	0.20000303322134672
0.37916951141794447	0.20000248623542594
0.37918472816965887	0.20000242761780004
0.3791999449213733	0.20000237004686872
0.3792303784248021	0.2000022579945625
0.3792912454316597	0.20000204589894005
0.3793064621833741	0.20000199530507753
0.3793216789350885	0.20000194565892257
0.37935211243851735	0.20000184916175068
0.379412979445375	0.20000166701650174
0.3794281961970894	0.2000016236722873
0.3794434129488038	0.20000158118186914
0.3794738464522326	0.2000014987169678
0.37953471345909023	0.20000134353714183
0.37965644747280547	0.20000106973338574
0.37967166422451987	0.200001038728014
0.37968688097623426	0.20000100840374635
0.3797173144796631	0.20000094975809388
0.37977818148652076	0.20000084019968753
0.37979339823823516	0.20000081436396755
0.37980861498994956	0.20000078913052138
0.37983904849337835	0.2000007404325147
0.379899915500236	0.20000064985084506
0.3799151322519504	0.20000062857157117
0.37993034900366485	0.20000060782071793
0.37996078250709364	0.20000056786881892
0.38002164951395123	0.20000049392039698
0.38003686626566563	0.20000047662409248
0.38005208301738	0.20000045978730727
0.3800825165208089	0.20000042745930885
0.3801433835276665	0.20000036795900178
0.3801583017689312	0.2000003543795315
0.3801732200101958	0.2000003411803835
0.38020305649272507	0.20000031589427558
0.38021797473398966	0.20000030379310296
0.3802328929752543	0.200000292043827
0.3802627294577836	0.2000002695733162
0.38027764769904826	0.200000258838433
0.3802925659403129	0.20000024842814978
0.38032240242284215	0.20000022855486083
0.3803820753879007	0.20000019241567157
0.38039699362916535	0.2000001840953739
0.38041191187043	0.20000017604845702
0.38044174835295924	0.2000001607504882
0.38045666659422384	0.20000015348747213
0.3804715848354885	0.20000014647390865
0.3805014213180178	0.2000001331719795
0.38051633955928243	0.20000012687220814
0.3805312578005471	0.20000012079907795
0.38056109428307633	0.20000010931069567
0.3806207672481349	0.20000008881501963
0.3806356854893995	0.20000008417746573
0.38065060373066417	0.20000007972426836
0.3806804402131934	0.20000007135111844
0.380695358454458	0.20000006742142631
0.38071027669572266	0.20000006365661155
0.38074011317825196	0.20000005660289455
0.3807550314195166	0.2000000533048052
0.38076994966078126	0.20000005015321856
0.3807997861433105	0.20000004427193663
0.3808147043845751	0.20000004153360484
0.38082962262583975	0.20000003892450274
0.38085945910836905	0.20000003407747002
0.3808743773496337	0.2000000318314522
0.38088929559089835	0.2000000296984894
0.3809191320734276	0.20000002575630776
0.3809340503146922	0.2000000239395493
0.38094896855595684	0.20000002222076657
0.38097880503848613	0.2000000190628003
0.3810086415210154	0.20000001625443478
0.3810384780035446	0.20000001376878582
0.3810683144860739	0.20000001158005737
0.38109815096860317	0.20000000966354006
0.38116288197589066	0.20000000633014384
0.3812276129831781	0.2000000039446611
0.3812923439904655	0.20000000230729917
0.38135707499775295	0.20000000124211725
0.3814865370123279	0.2000000002433282
0.3816159990269028	0.200000000014873
0.38187492305605264	0.20000000001611618
0.3821338470852025	0.20000000126653383
0.38219425800867685	0.2000000022525541
0.3822546689321512	0.20000000372528792
0.3823150798556256	0.200000005823046
0.38237549077909994	0.20000000870127838
0.3824056962408371	0.2000000104863227
0.3824359017025743	0.200000012532516
0.3824661071643115	0.20000001486408403
0.38249631262604866	0.20000001750631285
0.3825265180877858	0.200000020485547
0.382556723549523	0.20000002382918766
0.38257182628039166	0.20000002564651176
0.38258692901126024	0.2000000275656907
0.3826171344729974	0.2000000317245652
0.38263223720386597	0.20000003397190078
0.38264733993473454	0.20000003633637117
0.38267754539647175	0.20000004143271793
0.3826926481273404	0.2000000441727585
0.38270775085820896	0.20000004704626229
0.3827379563199461	0.20000005321070669
0.3827530590508147	0.2000000565103339
0.38276816178168327	0.2000000599607973
0.3827983672434205	0.20000006733232212
0.38285877816689484	0.20000008408802528
0.3828738808977634	0.20000008872414804
0.382888983628632	0.2000000935489724
0.3829191890903692	0.20000010378488794
0.38293429182123784	0.20000010920622158
0.3829493945521064	0.20000011483674154
0.38297960001384357	0.20000012674653372
0.38299470274471215	0.20000013303656325
0.3830098054755807	0.20000013955729365
0.38304001093731793	0.20000015331307774
0.3831004218607923	0.20000018384106713
0.38311678910221814	0.2000001928423182
0.3831331563436439	0.20000020216925962
0.38316589082649555	0.20000022183114352
0.3831822580679214	0.20000023218177035
0.38319862530934723	0.20000024288945603
0.38323135979219886	0.20000026540833488
0.38324772703362464	0.20000027723591207
0.3832640942750505	0.20000028945331572
0.38329682875790216	0.20000031509132898
0.3833622977236054	0.2000003714211324
0.38337866496503126	0.20000038660766417
0.38339503220645704	0.20000040225373264
0.38342776668930867	0.20000043496097986
0.383493235655012	0.20000050629624339
0.38350960289643776	0.20000052541879168
0.3835259701378636	0.20000054507611553
0.3835587046207153	0.2000005860343408
0.38362417358641854	0.20000067480464426
0.3836405408278444	0.20000069848433988
0.38365690806927016	0.20000072277953268
0.3836896425521218	0.20000077325838875
0.3837551115178251	0.20000088206857974
0.3837714787592509	0.20000091097025552
0.3837878460006767	0.20000094057358717
0.3838205804835284	0.20000100192990128
0.38388604944923166	0.20000113355862334
0.3839024166906575	0.20000116839044582
0.38391878393208334	0.20000120401547355
0.38395151841493497	0.2000012776925092
0.3840169873806383	0.20000143509072263
0.38414792531204484	0.20000179282323025
0.38416399404302093	0.20000184090902406
0.38418006277399697	0.20000188995101187
0.38421220023594904	0.2000019909533892
0.3842764751598532	0.20000220498474441
0.38429254389082923	0.20000226107255106
0.38430861262180527	0.20000231821816536
0.3843407500837574	0.2000024357350626
0.3844050250076616	0.2000026840414728
0.38442109373863764	0.2000027489611525
0.3844371624696137	0.2000028150450886
0.3844692999315658	0.20000295076038077
0.38453357485547	0.20000323676738213
0.38466212470327843	0.20000387024348076
0.38467819343425447	0.20000395547026636
0.3846942621652305	0.20000404208853917
0.38472639962718264	0.20000421955894188
0.38479067455108684	0.20000459185505043
0.3848067432820629	0.2000046886330937
0.3848228120130389	0.20000478692331938
0.384854949474991	0.20000498810205336
0.3849192243988952	0.20000540928886662
0.3849352931298713	0.20000551860007434
0.38495136186084733	0.20000562954882165
0.3849834993227994	0.20000585642298782
0.38504777424670356	0.20000633053040862
0.38517632409451197	0.20000736386105933
0.3851913128045347	0.2000074920332839
0.3852063015145575	0.20000762185947885
0.38523627893460305	0.20000788652944831
0.38529623377469413	0.2000084363323764
0.38541614345487635	0.20000962097631067
0.3854311321648991	0.2000097773103669
0.3854461208749219	0.20000993552724147
0.38547609829496743	0.20001025766850963
0.38553605313505857	0.2000109251975077
0.3856559628152407	0.2000123566163671
0.38567095152526354	0.20001254487517237
0.3856859402352863	0.20001273525911278
0.38571591765533186	0.20001312246479622
0.38577587249542294	0.20001392306703406
0.38589578217560516	0.2000156325953845
0.38613560153596954	0.2000195141151715
0.38615185475654956	0.20001980077662723
0.3861681079771295	0.20002009055480152
0.38620061441828957	0.2000206795491593
0.38626562730060954	0.20002189590871905
0.3863956530652496	0.2000244871189265
0.3864119062858296	0.2000248263196431
0.38642815950640963	0.20002516899639128
0.3864606659475696	0.20002586487017648
0.38652567882988964	0.20002729934801136
0.3866557045945297	0.20003034447360213
0.3866719578151097	0.20003074209201582
0.38668821103568973	0.20003114356296328
0.3867207174768497	0.20003195815889843
0.38678573035916974	0.20003363464566837
0.3869157561238098	0.20003718228344441
0.38717580765308984	0.20004510096088746
0.3871909808527165	0.20004559855925164
0.38720615405234327	0.20004610021350544
0.38723650045159674	0.20004711577479367
0.3872971932501037	0.20004919650692915
0.3874185788471175	0.20005356123659743
0.38743375204674424	0.20005412630759603
0.387448925246371	0.20005469578040316
0.38747927164562446	0.2000558480195614
0.38753996444413136	0.2000582062914794
0.3876613500411452	0.20006314300388925
0.38767652324077195	0.2000637811718632
0.3876916964403987	0.20006442409946762
0.38772204283965217	0.20006572432462463
0.38778273563815907	0.2000683828946631
0.3879041212351729	0.20007393767095163
0.38814689242920064	0.20008603962698715
0.3881617671183776	0.20008682578013573
0.38817664180755457	0.2000876172280429
0.3882063911859085	0.20008921609925548
0.38826588994261635	0.2000924783833641
0.388384887456032	0.2000992662723281
0.38862288248286336	0.20011393709295852
0.3886377571720403	0.20011490416832395
0.3886526318612173	0.20011587728659413
0.3886823812395712	0.20011784174795438
0.388741879996279	0.20012184424481402
0.38886087750969467	0.2001301489656161
0.38909887253652603	0.20014800126098914
0.3891150117362602	0.20014927380150196
0.3891311509359944	0.20015055438509216
0.3891634293354628	0.20015313981033406
0.3892279861343996	0.20015840859765568
0.38935709973227306	0.20016934519791976
0.38961532692802003	0.20019287338396152
0.38963146612775423	0.200194419515483
0.38964760532748843	0.200195974744579
0.3896798837269568	0.20019911263051654
0.3897444405258935	0.2002054990611499
0.38987355412376706	0.20021872217871117
0.3901317813195141	0.20024703102630825
0.390146840498295	0.20024876084554483
0.39016189967707593	0.20025049954340998
0.39019201803463777	0.20025400368942192
0.39025225474976144	0.2002611197852091
0.39037272818000873	0.20027578964067694
0.39061367504050337	0.20030693203652797
0.3906287342192843	0.20030896031577605
0.3906437933980652	0.20031099840475675
0.39067391175562705	0.20031510413044484
0.3907341484707507	0.20032343460417784
0.390854621900998	0.20034057831867208
0.39109556876149265	0.20037685064728683
0.3911118924508308	0.20037940609318855
0.3911282161401689	0.2003819742001375
0.3911608635188452	0.2003871485530896
0.3912261582761978	0.2003976509088437
0.39135674779090296	0.20041927900228795
0.39161792682031327	0.20046509950460525
0.3916342505096514	0.2004680796282884
0.3916505741989896	0.2004710736794774
0.3916832215776659	0.20047710372524224
0.39174851633501845	0.20048933271847888
0.39187910584972363	0.20051447536793368
0.39214028487913394	0.2005675722540434
0.3921563100580223	0.2005709550298474
0.39217233523691064	0.20057435248503702
0.3922043855946874	0.20058119159009077
0.3922684863102409	0.20059504767628927
0.39239668774134795	0.20062348015849463
0.3926530906035619	0.2006832972192859
0.3926691157824503	0.2006871692936877
0.39268514096133866	0.2006910573146443
0.3927171913191154	0.20069888135661906
0.3927812920346689	0.2007147225652112
0.39290949346577586	0.2007471865001103
0.3931658963279898	0.20081531297039376
0.3931808414859249	0.20081941811889276
0.39319578664386	0.20082353826247756
0.3932256769597302	0.2008318236678589
0.3932854575914706	0.20084857588325555
0.3934050188549514	0.20088281340329878
0.393644141381913	0.20095428082379005
0.3941223864358362	0.20110966933703756
0.39413859610432855	0.20111523701498613
0.39415480577282086	0.20112082488238203
0.39418722510980553	0.20113206136101258
0.3942520637837748	0.2011547785233403
0.3943817411317134	0.20120119952421034
0.3946410958275907	0.2012980673631601
0.39515980521934524	0.20150854377086613
0.39517493486688426	0.20151502915552563
0.39519006451442334	0.20152153460783337
0.39522032380950145	0.2015346058621125
0.39528084239965766	0.20156099079705647
0.39540187957997014	0.20161473860466012
0.39564395394059504	0.20172621198823146
0.3961281026618448	0.2019656003695472
0.396144496819941	0.20197410112329153
0.3961608909780373	0.20198262822577018
0.3961936792942299	0.20199976166706515
0.39625925592661504	0.20203434682661725
0.39639040919138535	0.20210480091621008
0.3966527157209259	0.2022509296271948
0.39717732878000706	0.2025647549214912
0.3971934244276536	0.2025748507543705
0.3972095200753001	0.20258497493630503
0.3972417113705931	0.2026053085295069
0.39730609396117916	0.20264631790874202
0.39743485914235127	0.2027297156472833
0.3976923895046955	0.2029021087841056
0.3982074502293839	0.20326994051950395
0.3991684503377512	0.20404288663604653
0.40021037912178126	0.20501800499222633
0.4011831865648018	0.20606779029569344
0.4021368893390369	0.20723742327377415
0.4031715207889347	0.20867438326444343
0.404137030897823	0.2101830211392778
0.405183469682374	0.21201174606469705
0.4062108037981396	0.21401358624639713
0.4071690165728957	0.2160741931932237
0.4082081580233145	0.2185292601428678
0.4091781781327238	0.22103619489993737
0.41012909357334765	0.22370264346387786
0.41116093768963424	0.2268375053976846
0.41212366046491133	0.2299955353454899
0.4131673119158511	0.23368000599163175
0.41414184202578136	0.23737114941216306
0.4150972674669262	0.24122961413693222
0.4161336215837338	0.24568774234196675
0.4171008543595318	0.2501082870421843
0.41814901581099256	0.25518518752558866
0.4191780725936679	0.26046206091306495
0.42013800803533374	0.26564742909179656
0.42117887215266225	0.2715578383350678
0.42215061492898126	0.27734643473992376
0.42310325303651486	0.28327466310693483
0.4241368198197112	0.2899893004596712
0.425101265261898	0.2965187745582837
0.4261466393797475	0.3038814204441793
0.4271729088288116	0.31139500397666275
0.4281300569368662	0.31865402681096644
0.4291681337205835	0.326796814674966
0.4301370891632913	0.3346463169643751
0.4311869732816618	0.34341691081253806
0.43221775273124685	0.3522900789845321
0.4331794108398224	0.36079617430364386
0.4342219976240607	0.3702593048400455
0.43519546306728946	0.37931431057269194
0.4361498238417328	0.38838994244721814
0.43718511329183884	0.39844872671125786
0.4381512814009354	0.408028061727407
0.4391983781856946	0.41860943916978566
0.44022637030166845	0.42918950227648733
0.44118524107663276	0.43921994039007717
0.4422250405272598	0.4502627726594479
0.44319571863687734	0.4607171730376603
0.4441472920777094	0.47109269206597393
0.4451797941942042	0.4824817291992345
0.4461431749696895	0.4932209106013697
0.44718748442083756	0.5049730463106243
0.4481626725309761	0.5160402474633571
0.44911875597232914	0.5269672083515918
0.45015576808934493	0.5388929344004667
0.4511236588653512	0.5500819010347145
0.45217247831702023	0.5622571668974387
0.4532021930999038	0.5742492437104997
0.45416278654177783	0.5854594279632224
0.4552043086593146	0.5976268956109733
0.4561767094358419	0.608987586789266
0.4571300055435837	0.6201152182132575
0.4581642303269882	0.632164794271371
0.45912933376938325	0.6433768830520732
0.460175365887441	0.6554820356981771
0.4612022933367133	0.6673064011858485
0.4621600994449761	0.678271022519042
0.4631988342289016	0.6900811272520166
0.46416844767181764	0.7010191066142338
0.4651189564459482	0.7116513761652095
0.4661503938957415	0.7230776280728226
0.46711271000452526	0.7336243352749648
0.46815595478897176	0.7449235792072457
0.46913007823240876	0.7553386896567582
0.4700850970070603	0.7654141125222909
0.47112104445737457	0.7761826204801108
0.47208787056667934	0.7860734885026633
0.4731356253516468	0.7966098338082106
0.47416427546782886	0.8067607209216878
0.4751238042430014	0.8160493415537311
0.47616426169383663	0.8259170541167221
0.4771355978036624	0.8349304485126781
0.47808782924470267	0.8435740902002835
0.4791209893614057	0.8527302453838292
0.4800850281370992	0.8610595240199537
0.48112999558845543	0.8698481445165858
0.4821558583710262	0.8782274319211993
0.4831125998125875	0.8858151608104589
0.48415026992981147	0.8937920406801126
0.48511881870602597	0.9009959932246301
0.4861682961579032	0.9085340784439269
0.48719866894099495	0.9156597672554192
0.4881599203830772	0.9220581976236576
0.4892021005008222	0.928720123091699
0.49017515927755767	0.9346789543087692
0.4911291133855077	0.9402735551460832
0.49216399616912043	0.946063674327053
0.4931297576117237	0.9512032087454227
0.49417644772998964	0.9564840178528784
0.49520403317947015	0.9613741440024737
0.49616249728794115	0.9656715061000529
0.4972018900720749	0.9700431332402204
0.4981721615151991	0.9738526042460243
0.4991233282895379	0.9773324820679417
0.5001554237395395	0.9808233828724555
0.5011183978485315	0.9838132572407261
0.5021623006331862	0.986763622240728
0.5031370820768314	0.9892463323769003
0.5040927588516911	0.9914260809637577
0.5051293643022137	0.9935070925488522
0.5060968484117266	0.9951848234031975
0.506113229861495	0.9952110412764326
0.5061296113112634	0.9952371864028969
0.5061623742108001	0.9952892584485951
0.5062279000098735	0.9953925299435191
0.5063589516080205	0.9955955844200283
0.5066210548043144	0.9959877545068778
0.5071452611969023	0.9967164639984948
0.5071613441362208	0.996737650799783
0.5071774270755395	0.9967587680209298
0.5072095929541767	0.9968007937577843
0.507273924711451	0.9968840106554252
0.5074025882259998	0.9970471081235227
0.5076599152550973	0.9973599737527675
0.5076759981944159	0.9973789383946254
0.5076920811337345	0.9973978337429591
0.5077242470123717	0.9974354165957977
0.5077885787696461	0.9975097511841281
0.5079172422841949	0.9976550979665499
0.5081745693132925	0.9979325187371823
0.5081895722316578	0.9979481478272245
0.5082045751500233	0.9979637168787996
0.5082345809867539	0.9979946748977689
0.5082945926602151	0.9980558708181024
0.5084146160071377	0.9981753839497511
0.5086546627009829	0.998402909603091
0.5086696656193482	0.9984166213822981
0.5086846685377135	0.9984302733777103
0.5087146743744442	0.9984573980496552
0.5087746860479055	0.9985109303460966
0.5088947093948282	0.9986151285820812
0.5091347560886733	0.998812074422025
0.5091510235175958	0.9988248692668592
0.5091672909465184	0.9988375941377221
0.5091998258043635	0.9988628340005783
0.5092648955200538	0.9989124745128651
0.5093950349514342	0.999008401111437
0.509655313814195	0.9991868562056514
0.5096715812431176	0.9991974172854706
0.5096878486720402	0.9992079087421818
0.5097203835298852	0.9992286828310282
0.5097854532455754	0.9992693960243759
0.5099155926769559	0.9993474849964286
0.5101758715397168	0.9994903336395716
0.5101910589476861	0.999498120915196
0.5102062463556554	0.9995058478225163
0.5102366211715939	0.999521120570009
0.510297370803471	0.9995509420613076
0.5104188700672252	0.9996076911565928
0.5104340574751944	0.9996145136774818
0.5104492448831638	0.9996212759822592
0.5104796196991024	0.9996346199818693
0.5105403693309795	0.9996605858105737
0.5106618685947337	0.9997096309481526
0.510677056002703	0.9997154911680515
0.5106922434106723	0.9997212913265155
0.5107226182266109	0.9997327114981446
0.510783367858488	0.9997548315337866
0.5109048671222423	0.9997961925712846
0.5109200545302115	0.9998010929834813
0.5109352419381809	0.9998059334913771
0.5109656167541194	0.9998154348338831
0.5110263663859965	0.9998337191036044
0.5111478656497508	0.999867416212651
0.5111627545472703	0.9998712824223457
0.5111776434447898	0.9998750912126164
0.5112074212398288	0.9998825365727811
0.5112669768299068	0.9998967386773551
0.5112818657274263	0.9999001457973489
0.5112967546249458	0.9999034955739348
0.5113265324199849	0.9999100231350543
0.5113860880100629	0.9999223905567736
0.5114009769075825	0.9999253391971309
0.5114158658051019	0.9999282305706491
0.5114456436001409	0.9999338415556155
0.511505199190219	0.9999443767468853
0.5115200880877384	0.9999468675220847
0.511534976985258	0.999949301107564
0.5115647547802971	0.9999539967480836
0.511624310370375	0.9999627021789025
0.5116391992678946	0.9999647357078134
0.511654088165414	0.9999667121246706
0.511683865960453	0.9999704936612179
0.5116987548579726	0.9999722988004269
0.5117136437554921	0.9999740468666195
0.5117434215505311	0.9999773718190863
0.5117583104480505	0.999978948724947
0.5117731993455701	0.9999804685969643
0.5118029771406092	0.9999833372787361
0.5118178660381287	0.9999846861081448
0.5118327549356482	0.9999859779430189
0.5118625327306872	0.9999883906685647
0.5118774216282067	0.9999895115789585
0.5118923105257261	0.9999905755342614
0.5119071994232456	0.9999915825443552
0.5119220883207651	0.9999925326191307
0.5119369772182847	0.9999934257684862
0.5119518661158042	0.9999942620023294
0.5119816439108432	0.9999957637631486
0.5119965328083627	0.9999964293099812
0.5120114217058822	0.9999970379810139
0.5120263106034018	0.9999975897861959
0.5120411995009213	0.9999980847354846
0.5120560883984409	0.9999985228388457
0.5120709772959603	0.9999989041062536
0.5120858661934797	0.9999992285476909
0.5121007550909993	0.9999994961731482
0.512116908499076	0.999999722280662
0.5121330619071527	0.9999998815361937
0.5121492153152294	0.9999999739525349
0.5121653687233062	0.9999999995424897
0.512181522131383	0.999999958318873
0.5121976755394597	0.9999998502945115
0.5122138289475364	0.999999675482243
0.5122299823556131	0.9999994338949176
0.5122461357636898	0.999999125545396
0.5122622891717666	0.9999987504465508
0.5122784425798435	0.9999983086112665
0.5122945959879202	0.9999978000524381
0.5123107493959969	0.999997224782973
0.5123269028040736	0.9999965828157893
0.5123430562121503	0.9999958741638167
0.5123592096202271	0.9999950988399968
0.5123753630283039	0.9999942568572824
0.5123915164363806	0.9999933482286374
0.5124076698444573	0.9999923729670371
0.512423823252534	0.9999913310854688
0.5124399766606107	0.9999902225969305
0.5124561300686875	0.999989047514432
0.512488436884841	0.9999864976196498
0.5125045902929177	0.9999851228334422
0.5125207437009944	0.9999836815054266
0.512553050517148	0.9999805992762488
0.5126176641494549	0.9999736368918786
0.5126338175575316	0.9999717301377009
0.5126499709656084	0.9999697569465635
0.5126822777817619	0.9999656113060479
0.5127468914140688	0.9999565233611514
0.5127630448221456	0.9999540854803155
0.5127791982302223	0.999951581268089
0.5128115050463757	0.9999463739024625
0.5128761186786828	0.9999351637781246
0.5128922720867595	0.9999321956176968
0.5129084254948362	0.9999291612321642
0.5129407323109897	0.9999228938391416
0.5130053459432966	0.9999095649393696
0.5131345732079106	0.9998797336870956
0.513149646595034	0.9998759787806505
0.5131647199821574	0.9998721663948782
0.5131948667564044	0.9998643692292757
0.5132551603048983	0.9998480856297709
0.5133757474018861	0.9998127638279926
0.5133908207890095	0.9998080905744265
0.513405894176133	0.9998033600181913
0.51343604095038	0.9997937270421666
0.5134963344988738	0.9997737739475392
0.5136169215958615	0.9997311216879876
0.513631994982985	0.9997255329296877
0.5136470683701084	0.9997198870474868
0.5136772151443554	0.999708423956361
0.5137375086928492	0.9996848127825166
0.5138580957898369	0.9996348529977145
0.5140992699838123	0.9995240040223479
0.514115607881493	0.9995159686152603
0.5141319457791736	0.9995078665264782
0.514164621574535	0.9994914623624229
0.5142299731652579	0.9994578544991107
0.5143606763467035	0.999387443926969
0.5146220827095945	0.9992338699092317
0.5146384206072752	0.9992237080061704
0.5146547585049559	0.9992134798954684
0.5146874343003174	0.9991928251111233
0.5147527858910401	0.9991507217111245
0.5148834890724856	0.9990633429585106
0.5151448954353768	0.9988759247662671
0.5151609348226077	0.9988638765387107
0.5151769742098387	0.9988517649679605
0.5152090529843005	0.9988273518549087
0.5152732105332242	0.9987777661493438
0.5154015256310716	0.9986755600824329
0.5156581558267663	0.9984590355508598
0.5161714162181558	0.9979777487404949
0.5161863755844334	0.9979627604018806
0.5162013349507111	0.9979477177866589
0.5162312536832663	0.9979174697754273
0.5162910911483769	0.9978563229734143
0.5164107660785981	0.9977314290058413
0.5166501159390405	0.9974712617461116
0.5171288156599253	0.996909588428331
0.5171450395367603	0.9968895904509645
0.5171612634135951	0.996869529573226
0.5171937111672649	0.9968292191813902
0.5172586066746043	0.9967478443060828
0.5173883976892834	0.9965820818269479
0.5176479797186414	0.9962385351798302
0.5181671437773575	0.995503590846338
0.5191363505537803	0.9939624619192925
0.5201864860058657	0.9920476633799634
0.5212175167891657	0.9899242771460618
0.5221794262314562	0.9877298590296741
0.5232222643494094	0.9851226677474614
0.5241959811263531	0.9824782986793027
0.5251505932345114	0.9796930471685633
0.5261861340183324	0.9764605151414356
0.5271525534611439	0.9732499494481669
0.528199901579618	0.9695643111408284
0.5292281450293068	0.9657423987660185
0.530187267137986	0.9620003077983443
0.531227317922328	0.9577544043776389
0.5321982473656605	0.9536188378187411
0.5331500721402075	0.9494080535181744
0.5341828255904172	0.9446689145762648
0.5351464576996174	0.940091821207709
0.5361910184844804	0.9349665142964867
0.5372164746005579	0.9297745923587581
0.5381728093756258	0.9247942935474726
0.5392100728263566	0.9192468644031504
0.5401782149360778	0.9139371761428094
0.5412272857214617	0.9080452836395385
0.5422572518380602	0.9021261678846746
0.5432180966136492	0.8964889880228516
0.5442598700649008	0.8902565350525693
0.5452325221751431	0.8843293007464391
0.5461860696165998	0.8784214643473028
0.5472205457337193	0.8719085822666428
0.5481859005098292	0.8657382317844862
0.5492321839616019	0.8589547809047705
0.5502593627445891	0.8522034169158442
0.5512174201865668	0.845828988055613
0.5522564063042072	0.838836615207601
0.5532262710808382	0.8322392854240761
0.5541770311886838	0.8257103233977662
0.555208719972192	0.8185612185078548
0.5561712874146907	0.8118348878642749
0.5572147835328521	0.8044864484549543
0.558189158310004	0.7975758930900443
0.5591444284183705	0.7907589461355666
0.5601806272023997	0.7833219160299758
0.5611477046454194	0.7763450130365719
0.5621957107641018	0.768749452415364
0.5632246122139988	0.761261507578066
0.5641843923228862	0.7542528710907822
0.5652251011074364	0.7466314627709414
0.566196688550977	0.739499459921696
0.5671491713257323	0.732495335949937
0.5681825827761502	0.7248859526476
0.5691468728855587	0.717779396763849
0.5701920916706298	0.7100734496749261
0.5712182057869155	0.70250902019413
0.5721751985621918	0.695457936521919
0.5732131200131307	0.687818097006244
0.5741819201230601	0.6806971476498312
0.5752316489086523	0.6729956999296297
0.5762622730254591	0.6654522091908628
0.5772237758012563	0.6584333747965876
0.5782662072527162	0.6508472017842989
0.5792395173631666	0.6437887388957789
0.5801937228048316	0.636894402953588
0.5812288569221593	0.6294466165664974
0.5821948696984774	0.6225279126603104
0.5832418111504584	0.6150668099599581
0.5842696479336539	0.6077820639531724
0.5852283633758398	0.6010253057469828
0.5862680074936885	0.5937420334458102
0.5872385302705276	0.5869862058645353
0.5881899483785814	0.5804057036913336
0.5892222951622978	0.5733148451076977
0.5901855206050048	0.5667468896524854
0.5912296747233745	0.5596815039620872
0.5922047075007346	0.5531366233808187
0.5931606356093093	0.5467709889774357
0.5941974923935468	0.539925152884112
0.5951652278367747	0.5335922563445064
0.5962138919556653	0.5267929637789129
0.5972434514057705	0.5201829788088664
0.5982038895148662	0.514076472753073
0.5992452562996247	0.5075218286972205
0.6002175017433735	0.5014657428233285
0.601170642518337	0.4955891642812379
0.6022047119689632	0.4892824101711235
0.6031696600785799	0.48346271034081867
0.6042155368638592	0.4772272777059177
0.6052423089803531	0.4711798642804255
0.6061999597558376	0.4656064870835739
0.6072385392069848	0.45963588133292393
0.6082079973171225	0.4541325339937632
0.6091583507584747	0.44880368237215046
0.6101896328754897	0.4430955667554636
0.6111517936514951	0.4378404376460502
0.6121948831031633	0.43222052952386036
0.6131688512138219	0.4270459477197106
0.6141237146556952	0.42204153108798687
0.6151595067732311	0.41669012859889976
0.6161261775497575	0.4117685019602684
0.6171737770019466	0.40651425184838036
0.6182022717853504	0.40143632791127176
0.6191616452277445	0.3967716687968395
0.6202019473458015	0.39179210499310013
0.6211731281228489	0.387217206322707
0.6221252042311108	0.3828014534953934
0.6231582090150355	0.37808771782682116
0.6241220924579507	0.37376190567942813
0.6251669045765286	0.36915180228336153
0.626192612026321	0.3647056458969479
0.627149198135104	0.3606300167316281
0.6281867129195496	0.3562866783962313
0.6291551063629858	0.3523048099178141
0.6302044284820847	0.34806842401947446
0.6312346459323981	0.34398796153818517
0.632195742041702	0.3402512902485897
0.6332377668266687	0.3362759026748419
0.6342106702706258	0.332635100037966
0.6351644690457975	0.3291318163836659
0.6361991964966319	0.32540471140233534
0.6371648026064568	0.32199502350431564
0.6382113373919445	0.31837360554696925
0.6392387675086466	0.314892614645924
0.6401970762843393	0.31171162067486624
0.6412363137356947	0.3083331554727122
0.6422064298460406	0.30524562019818097
0.643157441287601	0.30228038054235
0.6441893814048242	0.29913101779562473
0.6451522001810378	0.29625599269352804
0.6461959476329142	0.293207702714999
0.6471705737437811	0.2904248351749091
0.6481260951858625	0.2877554452884876
0.6491625453036066	0.28492519065688066
0.6501298740803413	0.28234421082174954
0.6511781315327386	0.2796124657513824
0.6522072843163506	0.2769956182390324
0.6531673157589529	0.2746119377702505
0.6542082758772181	0.27208911468027325
0.6551801146544737	0.2697910782142975
0.6561328487629439	0.2675911744940111
0.6571665115470767	0.26526288941849824
0.6581310529902001	0.2631444284432069
0.6591765231089862	0.26090636960252683
0.6602028885589869	0.2587671668104755
0.661160132667978	0.25682299196846387
0.6621983054526319	0.2547691840369353
0.6631673568962763	0.25290271068442544
0.6642173370155834	0.25093460059961015
0.665248212466105	0.24905627117185594
0.6662099665756172	0.2473512885949284
0.667252649360792	0.24555364675941346
0.6682262108049574	0.24392207806637525
0.6691806675803372	0.24236573451540222
0.6702160530313799	0.24072495093536705
0.671182317141413	0.23923752135845905
0.6722295099271088	0.2376723864591823
0.6732575980440192	0.2361823367208693
0.6742165648199201	0.2348332259928724
0.6752564602714837	0.2334138564565692
0.6762272343820378	0.23212897441032548
0.6771789038238065	0.23090626492547572
0.6782115019412379	0.22962006600455387
0.6791749787176597	0.22845720148759208
0.6802193841697444	0.22723640849729745
0.6811946682808194	0.22613296285538317
0.6821508477231091	0.22508467544143343
0.6831879558410614	0.22398440350037357
0.6841559426180043	0.22299120738751244
0.6852048580706098	0.2219509204535437
0.68623466885443	0.22096511727720414
0.6871953582972405	0.22007648712454453
0.6882369764157139	0.21914601954877055
0.6892094731931777	0.21830758282496965
0.6901628653018561	0.21751333488805163
0.6911971860861972	0.21668196022680802
0.6921623855295288	0.21593389284570652
0.6932085136485231	0.2151525901078368
0.694235537098732	0.21441463148469297
0.6951934392079314	0.21375163256555565
0.6962322699927935	0.21305949152019965
0.6972019794366461	0.21243797950184287
0.6981525842117132	0.2118511396598672
0.6991841176624431	0.21123879258551856
0.7001465297721635	0.21068981138203757
0.7011898705575466	0.2101183378371498
0.7021640900019201	0.20960633662970235
0.7031192047775083	0.20912406560662183
0.7041552482287592	0.2086223441968354
0.7051221703390005	0.20817361905455628
0.7061700211249046	0.2077079769452099
0.7071987672420232	0.20727107303141656
0.7081583920181324	0.20688105201349202
0.7091989454699041	0.20647666066287745
0.7101703775806665	0.20611598504463868
0.7111227050226434	0.20577770341021245
0.712155961140283	0.20542726472988618
0.7131200959169132	0.20511534100428488
0.714165159369206	0.204793115829699
0.7151911181527134	0.2044923051443237
0.7161479555952113	0.20422514467982272
0.7171857217133719	0.20394948120929826
0.718154366490523	0.20370495159821297
0.7192039399433368	0.20345340799112216
0.7202344087273651	0.20321951902723978
0.721195756170384	0.20301256476892393
0.7222380322890656	0.20279999042558058
0.7232111870667376	0.20261218042951612
0.7241652371756242	0.2024376757538926
0.7252002159601736	0.2022587212486797
0.7261660734037134	0.20210105634472592
0.7272128595229159	0.20193994330446705
0.728240540973333	0.20179123829999532
0.7291991010827407	0.20166063317328922
0.730238589867811	0.20152745669509461
0.7312089573118719	0.20141073572823506
0.7321602200871472	0.20130312645573756
0.7331924115380853	0.2011936570037122
0.7341554816480139	0.2010980582854149
0.7351994804336053	0.2010012224522389
0.7361743578781871	0.20091688131632457
0.7371301306539835	0.20083962372583605
0.7381668321054425	0.2007616080246317
0.7391344122158922	0.2006939552372912
0.7401829210020044	0.2006259771200301
0.7412123251193313	0.20056434810163878
0.7421726078956487	0.20051117543592512
0.7432138193476288	0.20045797188790515
0.7441859094585993	0.2004122484818323
0.7451388949007844	0.20037091574396515
0.7461728090186323	0.2003297580104488
0.7471376017954706	0.20029460739639618
0.7481833232479717	0.20025983720296314
0.7492099400316873	0.20022885663019957
0.7501674354743934	0.2002025951762911
0.7512058595927622	0.20017679505474606
0.7521751623701215	0.20015506002953887
0.7532253938231436	0.20013388632142026
0.7542565206073801	0.20011532553571132
0.7552185260506072	0.20009984889723187
0.756261460169497	0.2000849207076718
0.7572352729473774	0.2000725826720563
0.7581899810564722	0.20006186513391255
0.7592256178412298	0.20005165250414578
0.7601921332849778	0.20004333290933554
0.7612395774043886	0.20003551428968125
0.7622679168550139	0.20002893287179624
0.7632271349646298	0.20002367292482354
0.7642672817499083	0.20001882735463494
0.7652383071941774	0.20001502253946823
0.7652531809562944	0.20001496923130624
0.7652680547184112	0.20001491606706578
0.7652978022426451	0.20001481016927913
0.7653572972911129	0.20001460008900512
0.7654762873880483	0.20001418673006804
0.7657142675819192	0.20001338674568228
0.766190227969661	0.2000118899867855
0.7662063662423351	0.2000118415735285
0.7662225045150093	0.20001179331016888
0.7662547810603577	0.20001169723186518
0.7663193341510544	0.2000115068600036
0.7664484403324476	0.2000111331842511
0.7667066526952342	0.20001041354160867
0.7672230774208073	0.20000908066856177
0.7672381356725282	0.2000090438566621
0.7672531939242491	0.20000900715815526
0.7672833104276908	0.20000893410036077
0.7673435434345743	0.20000878933494912
0.7674640094483415	0.20000850515147608
0.7677049414758756	0.20000795775082986
0.7681868055309441	0.20000694349004375
0.7682031282932222	0.20000691094633521
0.7682194510555003	0.20000687851846388
0.7682520965800566	0.20000681400910159
0.7683173876291691	0.20000668636800534
0.768447969727394	0.20000643653349448
0.7687091339238439	0.20000595815765473
0.768725456686122	0.2000059291823595
0.7687417794484002	0.20000590031404075
0.7687744249729563	0.20000584289725054
0.7688397160220688	0.20000572933550456
0.7689702981202937	0.20000550723923116
0.7692314623167437	0.20000508267964925
0.7692474865685721	0.20000505746405547
0.7692635108204005	0.20000503234339836
0.7692955593240571	0.2000049823859157
0.7693596563313705	0.20000488359944588
0.7694878503459972	0.20000469048613356
0.7697442383752506	0.20000432166782078
0.769760262627079	0.20000429937052885
0.7697762868789073	0.2000042771605135
0.769808335382564	0.20000423300137787
0.7698724323898773	0.20000414572016487
0.7700006264045042	0.20000397525408165
0.7702570144337577	0.20000365029675155
0.7702719586646327	0.20000363199785087
0.7702869028955078	0.2000036137685144
0.770316791357258	0.20000357751781106
0.7703765682807583	0.20000350584323834
0.7704961221277589	0.2000033657612848
0.77073522982176	0.20000309834843064
0.770750174052635	0.20000308218719942
0.7707651182835101	0.20000306608987506
0.7707950067452602	0.20000303408625708
0.7708547836687606	0.2000029708383272
0.7709743375157612	0.2000028473413723
0.7712134452097623	0.20000261203992903
0.7712296539511946	0.2000025966404734
0.7712458626926268	0.2000025813098314
0.7712782801754915	0.2000025508541494
0.7713431151412207	0.2000024907593385
0.7714727850726791	0.20000237378938668
0.771732124935596	0.20000215236047195
0.7717483336770282	0.20000213906068015
0.7717645424184605	0.20000212582315804
0.7717969599013251	0.20000209953412834
0.7718617948670543	0.2000020476945814
0.7719914647985128	0.20000194692546627
0.7722508046614296	0.20000175667917866
0.7722659333819086	0.2000017460332403
0.7722810621023877	0.20000173543616642
0.7723113195433458	0.20000171438800118
0.7723718344252618	0.20000167287133844
0.772492864189094	0.20000159212280444
0.7727349237167584	0.20000143949731541
0.7727500524372375	0.20000143034052906
0.7727651811577165	0.2000014212278452
0.7727954385986746	0.20000140313420678
0.7728559534805907	0.20000136746981445
0.7729769832444229	0.20000129820052237
0.7732190427720874	0.20000116764695752
0.7732354360031237	0.200001159179505
0.7732518292341599	0.20000115075853753
0.7732846156962325	0.20000113405536332
0.7733501886203775	0.20000110119921974
0.7734813344686675	0.20000103764933366
0.7737436261652477	0.20000091889647484
0.7737600193962839	0.20000091183215885
0.7737764126273202	0.2000009048089446
0.7738091990893927	0.20000089088517178
0.7738747720135377	0.20000086352371912
0.7740059178618278	0.2000008107092405
0.7742682095584079	0.2000007124310236
0.7742843042789944	0.20000070670884967
0.7743003989995809	0.20000070102144735
0.7743325884407539	0.20000068975038365
0.7743969673230998	0.20000066761922308
0.7745257250877917	0.20000062496905305
0.7747832406171755	0.20000054586781746
0.774799335337762	0.2000005411887286
0.7748154300583485	0.20000053653997593
0.7748476194995215	0.2000005273329455
0.7749119983818674	0.20000050927706786
0.7750407561465593	0.20000047456857306
0.775298271675943	0.20000041053301942
0.7753132863755763	0.20000040701240218
0.7753283010752094	0.20000040351461137
0.7753583304744758	0.20000039658710791
0.7754183892730087	0.2000003830016196
0.7755385068700744	0.2000003568865601
0.7757787420642057	0.20000030870597707
0.7757937567638389	0.200000305867203
0.7758087714634722	0.20000030304816063
0.7758388008627386	0.20000029746889947
0.7758988596612715	0.20000028654308535
0.7760189772583371	0.2000002656017925
0.7762592124524685	0.2000002271996567
0.776275491662659	0.20000022475845133
0.7762917708728494	0.2000002223370724
0.7763243292932303	0.20000021755335837
0.7763894461339921	0.2000002082190731
0.7765196798155156	0.20000019045908185
0.776535959025706	0.20000018832219665
0.7765522382358965	0.2000001862034317
0.7765847966562773	0.20000018201984704
0.7766499134970392	0.2000001738655672
0.7767801471785627	0.200000158385697
0.7767964263887531	0.20000015652643485
0.7768127055989436	0.20000015468366705
0.7768452640193244	0.2000001510472186
0.7769103808600862	0.20000014396791901
0.7770406145416098	0.20000013056195698
0.7773010819046569	0.20000010659073064
0.7773314802831313	0.20000010402663235
0.7773618786616056	0.20000010150927078
0.7774226754185543	0.20000009661245244
0.7775442689324515	0.20000008735450392
0.7775746673109258	0.20000008514834297
0.7776050656894002	0.20000008298440441
0.7776658624463488	0.20000007878100787
0.7777874559602462	0.2000000708570392
0.7778178543387206	0.20000006897353328
0.7778482527171949	0.20000006712797305
0.7779090494741436	0.20000006354862163
0.7780306429880409	0.20000005682272512
0.7780914397449896	0.20000005366815837
0.7781522365019382	0.200000050647263
0.7782738300158356	0.20000004499108937
0.7783334327309852	0.20000004239901054
0.7783930354461348	0.20000003992095616
0.778512240876434	0.20000003529328714
0.7785718435915836	0.20000003313699014
0.7786314463067332	0.20000003108135278
0.7787506517370323	0.20000002725928204
0.7788698571673314	0.2000000238020602
0.7789890625976306	0.20000002068552591
0.7791082680279298	0.20000001788636912
0.779227473458229	0.20000001538212803
0.7793567949729859	0.20000001297377368
0.7794861164877429	0.20000001086061198
0.7796154380025	0.20000000901733134
0.779744759517257	0.20000000741978097
0.780003402546771	0.2000000048710497
0.780262045576285	0.20000000304428645
0.7807447709648083	0.20000000105632829
0.7812274963533316	0.20000000024995035
0.7817506860796861	0.2000000000197916
0.7822738758060408	0.20000000000000362
0.7827875131980027	0.20000000000627957
0.7833011505899646	0.20000000013495356
0.7837802273114218	0.2000000006811316
0.7842593040328789	0.20000000214672067
0.7845190745625232	0.20000000356431374
0.7847788450921674	0.20000000558792408
0.7850386156218117	0.20000000836874451
0.785298386151456	0.20000001207441365
0.7854196312486519	0.20000001417173113
0.7855408763458478	0.20000001653028532
0.7856621214430437	0.20000001917075935
0.7857833665402397	0.20000002211460038
0.7858439890888378	0.20000002370719416
0.7859046116374357	0.20000002538401734
0.7860258567346317	0.200000029001978
0.7860864792832296	0.20000003094904653
0.7861471018318276	0.20000003299220648
0.7862683469290235	0.20000003737918093
0.7863277754358223	0.2000000396819752
0.7863872039426212	0.20000004208917377
0.786506060956219	0.20000004722914655
0.7865654894630179	0.20000004996820958
0.7866249179698168	0.20000005282425448
0.7867437749834145	0.20000005890033956
0.7868032034902134	0.20000006212701127
0.7868626319970122	0.20000006548392812
0.78698148901061	0.20000007260222882
0.7872192030378056	0.2000000885551978
0.7872514463123195	0.20000009090496557
0.7872836895868334	0.20000009330097865
0.7873481761358612	0.20000009823412823
0.7874771492339168	0.20000010868183696
0.7875093925084307	0.2000001114184575
0.7875416357829446	0.20000011420619274
0.7876061223319724	0.20000011993751055
0.787735095430028	0.20000013204126185
0.7877673387045419	0.20000013520450036
0.7877995819790558	0.20000013842395417
0.7878640685280835	0.200000145034126
0.7879930416261391	0.20000015895805756
0.7882509878222503	0.2000001897715154
0.788266029438554	0.20000019169599842
0.7882810710548577	0.20000019363500263
0.788311154287465	0.20000019755686227
0.7883713207526797	0.20000020557800913
0.7884916536831091	0.20000022234633572
0.7887323195439679	0.20000025891993733
0.7887473611602716	0.2000002613455709
0.7887624027765753	0.20000026378810798
0.7887924860091826	0.20000026872420157
0.7888526524743974	0.20000027880263782
0.7889729854048269	0.20000029980201753
0.7892136512656857	0.2000003453130967
0.7892299573925465	0.2000003485723032
0.7892462635194075	0.20000035185438128
0.7892788757731293	0.2000003584875723
0.789344100280573	0.20000037203304918
0.7894745492954602	0.20000040026421206
0.7897354473252347	0.20000046148101683
0.7897517534520956	0.20000046552532053
0.7897680595789565	0.20000046959596776
0.7898006718326783	0.2000004778167419
0.7898658963401219	0.20000049457936356
0.7899963453550092	0.20000052941432314
0.7902572433847836	0.2000006045294489
0.7902724694906913	0.20000060914508622
0.790287695596599	0.20000061378691092
0.7903181478084143	0.20000062314951106
0.7903790522320447	0.20000064219324135
0.7905008610793058	0.20000068157677747
0.7907444787738279	0.2000007657060123
0.7907597048797355	0.20000077120859158
0.7907749309856431	0.20000077674054484
0.7908053831974584	0.2000007878929827
0.790866287621089	0.20000081055485763
0.79098809646835	0.20000085732973505
0.7912317141628722	0.20000095687122166
0.79124664175833	0.20000096323767513
0.7912615693537879	0.20000096963558348
0.7912914245447036	0.20000098252616982
0.7913511349265351	0.2000010086892659
0.791470555690198	0.20000106256603278
0.7917093972175238	0.20000117670690135
0.7917243248129816	0.20000118413086787
0.7917392524084395	0.20000119158960283
0.7917691075993551	0.2000012066118019
0.7918288179811867	0.20000123707809359
0.7919482387448495	0.20000129972218492
0.7921870802721752	0.20000143204982923
0.7922032723781902	0.20000144136906695
0.7922194644842053	0.20000145073329892
0.7922518486962355	0.2000014695973106
0.792316617120296	0.20000150787149146
0.7924461539684167	0.20000158663637868
0.7927052276646581	0.20000175329008993
0.7927214197706731	0.20000176412016418
0.7927376118766882	0.2000017749998495
0.7927699960887185	0.2000017969086434
0.7928347645127789	0.20000184132806773
0.7929643013608996	0.20000193260757154
0.793223375057141	0.20000212519829363
0.7932384871422029	0.20000213685516335
0.7932535992272647	0.2000021485594341
0.7932838233973882	0.20000217211067872
0.7933442717376356	0.20000221978748867
0.7934651684181301	0.20000231746658303
0.7937069617791191	0.20000252235415186
0.793722073864181	0.2000025355905649
0.7937371859492428	0.20000254887845031
0.7937674101193664	0.20000257560915716
0.7938278584596137	0.20000262969395305
0.7939487551401082	0.2000027403863022
0.7941905485010973	0.20000297209778373
0.7942069250967163	0.20000298829966723
0.7942233016923355	0.2000030045669653
0.7942560548835735	0.20000303729848837
0.7943215612660497	0.20000310355403716
0.794452574031002	0.20000323927366692
0.7947145995609068	0.20000352385784176
0.7952386506207163	0.20000414813366132
0.7952547287058855	0.2000041684957395
0.7952708067910549	0.200004188931778
0.7953029629613935	0.20000423002642906
0.7953672753020705	0.2000043131108903
0.7954958999834247	0.20000448289949518
0.7957531493461331	0.20000483727014814
0.7962676480715498	0.2000056077401823
0.7962826461357658	0.20000563147988637
0.7962976441999818	0.2000056552938907
0.7963276403284139	0.20000570314539853
0.7963876325852779	0.20000579974660743
0.7965076170990059	0.20000599657547619
0.7967475861264619	0.2000064050101579
0.7972275241813739	0.20000728318366745
0.797243786756147	0.20000731441761027
0.7972600493309203	0.20000734575048212
0.7972925744804669	0.2000074087138169
0.7973576247795597	0.20000753583648986
0.7974877253777455	0.20000779491110496
0.7977479265741172	0.20000833274174568
0.7982683289668606	0.20000949007971658
0.7982835115206806	0.20000952553179424
0.7982986940745005	0.20000956108159498
0.7983290591821405	0.2000096324750552
0.7983897893974203	0.20000977644224296
0.7985112498279799	0.20001006913645433
0.7987541706890993	0.20001067387602758
0.7992400124113379	0.20001196328088053
0.8001925911870298	0.20001482038843013
0.8012260986383843	0.20001845775054009
0.8021904847487293	0.2000224082234081
0.8032357995347371	0.20002735737822191
0.8042620096519595	0.20003295454423192
0.8052190984281723	0.2000388923924776
0.8062571158800478	0.2000461807671465
0.8072260119909138	0.20005384243669466
0.8082758367774425	0.20006315142858855
0.8093065568951858	0.2000733844021501
0.8102681556719196	0.20008397548232632
0.8113106831243161	0.2000966719510916
0.812284089235703	0.20010973743104252
0.8132383906783046	0.200123748796514
0.8142736207965688	0.20014037087781678
0.8152397295738236	0.20015729118534484
0.8162867670267411	0.2001772468325707
0.8173146998108731	0.2001985605118748
0.8182735112539957	0.20022005569005225
0.819313251372781	0.20024521099497106
0.8202838701505567	0.20027050592628337
0.821235384259547	0.20029707556629486
0.8222678270442001	0.2003279739869599
0.8232311484878436	0.20035882479431466
0.8242753986071498	0.2003945607773403
0.8252505273854466	0.20043016869963265
0.8262065514949579	0.20046725501643625
0.8272435042801319	0.2005100044677569
0.8282113357242964	0.20055235655596376
0.8292600958441236	0.2006010164743308
0.8302897512951655	0.20065168399168135
0.8312502854051977	0.20070161999337063
0.8322917481908927	0.20075876763537925
0.8332640896355782	0.20081502922413322
0.8342173264114783	0.20087299013160176
0.835251491863041	0.20093910177100693
0.8362165359735944	0.20100391031320594
0.8372625087598103	0.2010776447319345
0.8382893768772409	0.2011536600184483
0.8392471236536619	0.2012278824904996
0.8402857991057457	0.2013120948918597
0.84125535321682	0.2013942789535247
0.8422058026591088	0.20147827377506006
0.8432371807770603	0.2015733505022065
0.8441994375540024	0.20166582572495387
0.8452426230066071	0.20177028199405853
0.8462166871182023	0.20187184954491544
0.8471716465610121	0.20197528411510826
0.8482075346794846	0.202091891937068
0.8491743014569476	0.2022049381790203
0.8502219969100733	0.20233213798505975
0.8512505876944135	0.20246185576721765
0.8522100571377443	0.2025872579629755
0.8532504552567378	0.20272812588916575
0.8542217320347218	0.20286430538026462
0.8551739041439204	0.20300225822684814
0.8562070049287817	0.20315700401147652
0.8571709843726334	0.20330622948585103
0.8582158924921479	0.20347333793244193
0.8592416959428769	0.20364289517841275
0.8601983780525965	0.2038060169183319
0.8612359888379787	0.20398846266685947
0.8622044782823515	0.2041640160189239
0.8632538964023869	0.20436005567390902
0.864284209853637	0.20455849428783265
0.8652454019638774	0.2047490237163698
0.8662875227497807	0.20496156601730792
0.8672605221946744	0.20516568951616973
0.8682144169707827	0.2053711938445688
0.8692492404225537	0.2056002388221323
0.8702149425333152	0.20581978294086412
0.8712615733197394	0.20606412071858352
0.8722890994373782	0.20631054344967625
0.8732475042140074	0.20654629907155808
0.8742868376662994	0.20680847822785503
0.8752570497775819	0.20705940261316816
0.8762081572200789	0.20731123770066434
0.8772401933382387	0.20759111878062797
0.8782031081153889	0.20785852446942843
0.8792469515682019	0.208155306328644
0.8802216736800054	0.20843897744622933
0.8811772911230233	0.20872327567160642
0.8822138372417041	0.20903863560023056
0.8831812620193753	0.2093395785407406
0.8842296154727093	0.20967296451341771
0.8852588642572577	0.21000768891989008
0.8862189917007968	0.2103266084454628
0.8872600478199985	0.21067974461786998
0.8882319825981907	0.211016372539617
0.8891848127075974	0.21135293313714448
0.8902185714926669	0.21172546349874477
0.8911832089367269	0.21208006184628314
0.8922287750564496	0.21247206646265404
0.8932552365073868	0.212864706142227
0.8942125766173146	0.2132379116812315
0.895250845402905	0.2136503551563009
0.896219992847486	0.21404260126231606
0.8972700689677297	0.21447555967426443
0.8983010404191879	0.21490873712795536
0.8992628905296366	0.21532014336458466
0.9003056693157481	0.2157741344562691
0.90127932676085	0.21620555358383475
0.9022338795371665	0.2166355911053917
0.9032693609891457	0.2171100535913417
0.9042357211001154	0.21756035424965817
0.9052830098867478	0.2180565872084244
0.9063111940045948	0.2185521209265626
0.9072702567814322	0.21902183086291827
0.9083102482339325	0.2195393762009753
0.9092811183454231	0.22003025064658854
0.9102328837881284	0.22051873237344957
0.9112655779064963	0.22105691363506363
0.9122291506838548	0.2215667587483802
0.913273652136876	0.2221278304324429
0.9142990489211117	0.22268716957317697
0.9152553243643379	0.22321644006807118
0.9162925284832268	0.22379885473005953
0.9172606112611063	0.22435031637762007
0.9183096227146484	0.22495646526668472
0.9193395294994051	0.22556028199053466
0.9203003149431523	0.22613136727237634
0.9213420290625622	0.22675907129184064
0.9223146218409627	0.22735313522819203
0.9232681099505777	0.22794305029101913
0.9243025267358554	0.22859146742019407
0.9252678221801236	0.2292044817104052
0.9263140463000545	0.22987754068882416
0.9273411657512001	0.23054707195228608
0.928299163861336	0.23117937856027868
0.9293380906471347	0.23187365155233072
0.9303078960919239	0.2325297680352142
0.9312585968679277	0.23318049355769005
0.9322902263195941	0.23389505437011443
0.933252734430251	0.23456966371515603
0.9342961712165707	0.2353096392693256
0.9352704866618808	0.23600871559367517
0.9362256974384056	0.23670169611204994
0.937261836890593	0.23746190811952206
0.9382288550017709	0.2381794023594743
0.9392768017886115	0.23896565590820687
0.9403056439066667	0.23974638757391253
0.9412653646837125	0.24048253256285684
0.9423060141364209	0.24128932630517902
0.9432775422481198	0.24205057584384507
0.9442299656910332	0.24280438873683474
0.9452633178096095	0.24363068089051776
0.9462275485871762	0.24440960272516557
0.9472727080404055	0.24526250329483734
0.9482987628248495	0.24610850703830806
0.949255696268284	0.24690526951941935
0.9502935583873812	0.24777785747004005
0.9512622991654688	0.24860024484854285
0.9523119686192192	0.24949994367747982
0.9533425334041842	0.2503919617410017
0.9543039768481396	0.2512319022183231
0.9553463489677577	0.2521509792652041
0.9563195997463664	0.2530170156710413
0.9572737458561896	0.2538734453294387
0.9583088206416756	0.2548107733642746
0.959274774086152	0.25569324027352974
0.9603216562062912	0.25665804882567406
0.9613494336576449	0.25761373458557996
0.9623080897679891	0.2585127027159152
0.9633476745539961	0.2594957781906859
0.9643181379989935	0.26042118288061017
0.9652694967752055	0.26133555849890894
0.9663017842270801	0.26233574221980066
0.9672649503379454	0.26327646234599716
0.9683090451244732	0.26430438395671535
0.9692840185699916	0.2652718916680373
0.9702398873467245	0.2662275753432148
0.9712766847991202	0.26727212892612107
0.9722443609105064	0.26825448653499645
0.9732929656975552	0.269327080921066
0.9743224658158186	0.27038827674673477
0.9752828445930726	0.2713854670017151
0.9763241520459892	0.27247455543015137
0.9772963381578964	0.2734987081020413
0.9782494196010181	0.2745096017342338
0.9792834297198025	0.2756139883194492
0.9802483184975774	0.2766517028260245
0.9812941359510151	0.27778421693754834
0.9823208487356673	0.278903860170365
0.98327844017931	0.27995507242759565
0.9843169602986154	0.28110266644168425
0.9852863590769113	0.2821809248672557
0.9863366865308699	0.28335683832126796
0.9873679093160431	0.28451905074533046
0.9883300107602068	0.28561019336015514
0.9893730408800332	0.2868005284196301
0.9903469496588501	0.2879189012018791
0.9913017537688815	0.2890217877886893
0.9923374865545757	0.29022533737684375
0.9933040979992603	0.2913552709325626
0.9943516381196077	0.29258707246931376
0.9953800735711696	0.29380371597766625
0.996339387681722	0.29494507485380816
0.9973796304679372	0.29618975094021577
0.9983507519131428	0.29735828325148655
0.999302768689563	0.2985099389530414
1.000335714141646	0.2997662949606873
1.0012995382527194	0.30094492202418777
1.0023442910394555	0.3022293827838861
1.0033699391574062	0.30349725878841843
1.0043264659343474	0.3046858101116093
1.0053639213869512	0.3059815527394689
1.0063322554985457	0.3071971486420446
1.0073815182858028	0.30852102849908963
1.0084116764042745	0.3098275234478302
1.0093727131817367	0.31105231374798026
1.0104146786348616	0.3123866926827368
1.0113875227469769	0.3136385638873995
1.0123412621903067	0.3148714436341779
1.0133759303092993	0.31621515226030167
1.0143414770872825	0.3174748821351536
1.0153879525409284	0.3188464573092007
1.0164153233257889	0.3201992747090797
1.0173735727696398	0.32146663844499107
1.0184127508891534	0.3228470557166951
1.0193828076676574	0.32414125862864407
1.020333759777376	0.3254151819421516
1.0213656405627574	0.3268033043596048
1.0223284000071293	0.32810382515784403
1.023372088127164	0.329519483923517
1.024346654906189	0.33084680201817096
1.0253021170164287	0.3321531320866901
1.026338507802331	0.3335756914099989
1.0273057772472238	0.3349085664908109
1.0283539753677795	0.3363585652556233
1.0293830688195496	0.3377877537629931
1.0303430409303103	0.3391259165357221
1.0313839417167336	0.340582257003222
1.0323557211621475	0.3419468789700444
1.0333083959387759	0.34328930465307955
1.034341999391067	0.34475090249197216
1.0353064815023485	0.3461195283492341
1.036351892289293	0.3476081414470065
1.037378198407452	0.3490747037540889
1.0383353831846014	0.3504470457928707
1.0393734966374135	0.35194033007811887
1.040342488749216	0.3533387490536898
1.0413924095366813	0.3548588789612181
1.0424232256553612	0.35635626719104185
1.0433849204330314	0.35775759229252285
1.0444275438863646	0.3592815246515304
1.0454010459986882	0.3607087744107358
1.0463554434422264	0.36211204300932254
1.0473907695614273	0.36363875943752577
1.0483569743396186	0.3650676822401045
1.0494041077934726	0.36662074187951066
1.0504321365785412	0.36814991413383047
1.0513910440226004	0.3695801918326024
1.0524308801423223	0.3711354039415584
1.0534015949210347	0.3725911516941509
1.0543532050309616	0.3740218719013413
1.0553857438165513	0.3755782711566435
1.0563491612611313	0.3770341900237346
1.057393507381374	0.37861639828666593
1.0583687321606075	0.38009758268676147
1.0593248522710554	0.381553168730272
1.060361901057166	0.3831357324192605
1.0613298285022672	0.3846163074305835
1.062378684623031	0.3862244242809917
1.0634084360750093	0.38780698827916327
1.0643690661859782	0.3892866131095621
1.0654106249726096	0.3908944224474283
1.0663830624182318	0.39239879972966013
1.0673363951950685	0.39387663780287563
1.068370656647568	0.39548325461747097
1.0693357967590578	0.3969855705304438
1.0703818655462103	0.39861715227007016
1.0714088296645774	0.4002222137008422
1.072366672441935	0.4017221217508034
1.0734054438949554	0.4033518435807702
1.0743750940069663	0.40487596945683724
1.0753256394501918	0.4063726892914586
1.07635711356908	0.4079997255552945
1.0773194663469585	0.4095203920576174
1.0783627478004998	0.41117178694365786
1.0793369079130315	0.41271639660249415
1.0802919633567778	0.4142331298760287
1.081327947476187	0.4158810395625178
1.0822948102545866	0.4174214422618174
1.083342601708649	0.41909338862151063
1.0843712884939258	0.42073743493564053
1.0853308539381932	0.4222732721245427
1.0863713480581232	0.4239410534100489
1.0873427208370439	0.4255002599750277
1.088294988947179	0.427030834713616
1.0893281857329769	0.4286937135487861
1.0902922611777652	0.4302473895232014
1.0913372652982163	0.43193366460899973
1.092363164749882	0.43359126138973514
1.093319942860538	0.43513904826845295
1.0943576496468568	0.4368197466251381
1.0953262350921662	0.4383903183519978
1.0963757492131383	0.44009405274753804
1.097406158665325	0.44176867980742823
1.098367446776502	0.4433326267759837
1.099409663563342	0.4450299946237756
1.1003827590091722	0.446616392972744
1.101336749786217	0.4481731045862807
1.1023716692389245	0.4498634598444429
1.1033374673506227	0.4514423608200046
1.1043841941379835	0.45315508793949627
1.105411816256559	0.4548380448532321
1.1063703170341248	0.4564090862202095
1.1074097464873534	0.4581141285433395
1.1083800545995723	0.45970701331802755
1.109331258043006	0.46126964330873554
1.1103633901621022	0.4629664168724086
1.111326400940189	0.46455063634388116
1.1123703403939387	0.4662691160934895
1.1133451585066787	0.4678748259457443
1.1143008719506333	0.46944997619275064
1.1153375140702506	0.47115948025805504
1.1163050348488583	0.4727558674418025
1.117353484303129	0.4744866849811116
1.118382829088614	0.4761868261836455
1.1193430525330896	0.4777735289791464
1.120384204653228	0.4794947079073859
1.1213562354323567	0.4811022781061561
1.1223091615427	0.4826788307655179
1.1233430163287061	0.4843898780628444
1.1243077497737026	0.4859870539148927
1.125353411894362	0.48771873933097576
1.1263799693462357	0.48941927351076536
1.1273374054571002	0.4910056997328
1.1283757702436272	0.49272660695571846
1.1293450136891447	0.4943332796415703
1.130395185810325	0.49607440984592216
1.1314262532627197	0.49778412922810883
1.132388199374105	0.49937942666049456
1.133431074161153	0.501109106046254
1.1344048276071916	0.5027242619972337
1.1353594763844448	0.5043078036209603
1.1363950538373606	0.5060256292035011
1.1373615099492669	0.5076287966042374
1.1384088947368358	0.5093661673417657
1.1394371748556194	0.5110717621579582
1.1403963336333933	0.5126625915464365
1.1414364210868302	0.5143874800259619
1.1424073871992575	0.5159975428631732
1.1433592486428994	0.517575708833417
1.144392038762204	0.5192877702550829
1.145355707540499	0.5208849472299253
1.1464003049944567	0.5226158851119748
1.147425797779629	0.5243147509252829
1.1483821692237917	0.5258987013876351
1.1494194693436173	0.5276162038351163
1.1503876481224333	0.5292187700237019
1.151436755576912	0.530954719338556
1.1524667583626054	0.5326584363075977
1.1534276398072891	0.5342472309963203
1.1544694499276356	0.5359691581176564
1.1554421387069727	0.5375761650168579
1.1563957228175243	0.5391509431989778
1.1574302356037387	0.5408585882657624
1.1583956270489435	0.5424513693449371
1.159441947169811	0.5441767991686727
1.160469162621893	0.5458698024031398
1.1614272567329655	0.5474480265459974
1.1624662795197007	0.549158589858678
1.1634361809654266	0.550754412669684
1.164386977742367	0.5523178856051193
1.16541870319497	0.5540133760764971
1.1663813073065636	0.5555942490717666
1.1674248400938199	0.5573068753751863
1.1683992515400665	0.5589049439782185
1.1693545583175278	0.5604706029499797
1.1703907937706517	0.5621676571856479
1.1713579078827663	0.5637503161794195
1.1724059506705435	0.5654640764141441
1.1734348887895354	0.5671452095822594
1.1743947055675177	0.5687121391012221
1.1754354510211626	0.5704097692489949
1.176407075133798	0.5719932891899376
1.177359594577648	0.5735443685148857
1.178393042697161	0.5752257399279171
1.1793573694756643	0.5767932248962826
1.1804026249298303	0.5784906664243102
1.1814287757152109	0.5801554410417021
1.182385805159582	0.5817065820963547
1.1834237632796156	0.5833872298198893
1.1843926000586398	0.5849543690149904
1.1854423655133268	0.5866506517788536
1.1864730262992285	0.5883142491714599
1.1874345657441205	0.5898646282532216
1.1884770338646753	0.5915436677299318
1.1894503806442205	0.5931096330713824
1.1904046227549803	0.5946432009922188
1.1914397935414027	0.5963049420982944
1.1924058429868158	0.597853925655305
1.1934528211078916	0.5995306823207114
1.194480694560182	0.601174800022487
1.1954394466714628	0.6027065059851096
1.1964791274584063	0.604365458178192
1.1974496869043403	0.6059121714786957
1.1984011416814888	0.6074265911312016
1.1994335251343	0.6090677284379808
1.2003967872461019	0.6105969952971635
1.2014409780335664	0.6122525457183976
1.2024160474800214	0.6137964158679441
1.203372012257691	0.6153080550485921
1.2044089057110232	0.6169454208288359
1.205376677823346	0.6184715067684599
1.2064253786113313	0.6201228619928372
1.2074549747305312	0.6217417320502583
1.2084154495087218	0.6232497518300525
1.209456852962575	0.6248824460306818
1.2104291350754188	0.6264045059197395
1.2113823125194771	0.6278945122301844
1.2124164186391981	0.6295085998156787
1.2133814034179096	0.6310124999549033
1.214427316872284	0.6326399942913059
1.2154541256578726	0.6342351759033863
1.216411813102452	0.6357206457843176
1.217450429222694	0.6373290801023761
1.2184199240019264	0.6388280424759114
1.2193703141123735	0.6402951713771732
1.2204016328984832	0.6418846387043547
1.2213638303435834	0.6433651237190103
1.2224069564643465	0.644967433043764
1.2233809612441	0.6464610147353687
1.2243358613550681	0.6479228886956964
1.2253716901416989	0.6495059372848775
1.22633839758732	0.6509807752235961
1.227386033708604	0.6525762543162827
1.2284145651611025	0.6541397574901915
1.2293739752725914	0.6555955955132522
1.2304143140597432	0.6571713902204884
1.2313855315058855	0.6586397955260326
1.2323376442832423	0.6600767761227511
1.2333706857362619	0.6616330356319247
1.2343346058482718	0.6630824603463744
1.2353794546359445	0.6646506073793785
1.2364051987548317	0.666187058557543
1.2373618215327093	0.6676172576783009
1.23839937298625	0.6691654678209216
1.239367803098781	0.670607720892903
1.2404171618869746	0.6721674110820203
1.2414474160063829	0.6736955630279478
1.2424085487847816	0.675118365496151
1.243450610238843	0.67665787320796
1.244423550351895	0.6780923392167612
1.2453773857961614	0.6794958822755656
1.2464121499160907	0.6810154080898313
1.2473777926950105	0.6824305043932156
1.248424364149593	0.683960990157656
1.24945183093539	0.6854602758731732
1.2504101763801774	0.6868557718837182
1.2514494505006275	0.6883659031791811
1.2524196032800683	0.6897725692007265
1.2533706513907237	0.6911486837998556
1.2544026281770417	0.6926386904458474
1.2553654836223502	0.6940258734460505
1.2564092677433214	0.695526338108345
1.257383930523283	0.6969243147926982
1.2583394886344592	0.6982919475902198
1.259375975421298	0.6997721019633033
1.2603433408671276	0.7011504304350725
1.2613916349886198	0.7026406563268547
1.2624208244413266	0.7041002570538616
1.2633808925530239	0.7054587209630333
1.2644218893403838	0.7069282923318135
1.2653937647867342	0.7082970767646956
1.266346535564299	0.7096359355908852
1.2673802350175267	0.7110851250863837
1.268344813129745	0.7124342146340997
1.269390319917626	0.7138929969276602
1.2704167220367215	0.7153215720011498
1.2713740028148075	0.7166507606269801
1.2724122122685562	0.7180888365134718
1.2733813003812953	0.7194278884791885
1.2744313171696973	0.720875177820251
1.2754622292893136	0.7222924930632821
1.2764240200679207	0.7236115159148705
1.2774667395221904	0.7250379566352138
1.2784403376354505	0.7263664767958408
1.2793948310799252	0.7276657663446042
1.2804302532000627	0.7290716694139112
1.2813965539791905	0.7303803777559901
1.2824437834339812	0.7317950390743375
1.2834719082199866	0.7331801863937052
1.2844309116649824	0.7344688906155942
1.2854708437856408	0.7358627165287677
1.2864416545652897	0.7371604816020092
1.2873933606761532	0.7384294970318961
1.2884259954626793	0.7398028191421879
1.289389508908196	0.7410808241838027
1.2904339510293754	0.7424624665576824
1.2914092718095453	0.7437491821111885
1.2923654879209299	0.7450074143671827
1.293402632707977	0.7463684578946458
1.2943706561540147	0.7476353327444886
1.295419608275715	0.7490043404971322
1.29644945572863	0.7503445811308764
1.2974101818405355	0.7515914362642127
1.2984518366281037	0.7529395730058627
1.2994243700746624	0.7541947228581876
1.3003777988524357	0.7554219026799456
1.3014121563058716	0.7567495306744747
1.302377392418298	0.7579849440667927
1.303423557206387	0.7593201211603677
1.3044506173256907	0.7606270460209208
1.305408556103985	0.7618425530584094
1.306447423557942	0.7631569661819281
1.3074171696708894	0.7643803671733993
1.3083678111150514	0.7655763271959011
1.309399381234876	0.7668703544206261
1.3103618300136912	0.768074153606932
1.311405207468169	0.7693753310060818
1.3123794635816375	0.7705866922750085
1.3133346150263205	0.7717709045957052
1.3143706951466663	0.7730516482485971
1.3153376539260024	0.7742433709381906
1.3163855413810013	0.7755309294514621
1.3174143241672147	0.7767910581708201
1.3183739856124186	0.7779629847751685
1.3194145757332854	0.7792298777419391
1.3203860445131426	0.7804089857695138
1.3213384086242144	0.7815614982595864
1.3223717014109488	0.7828081276098946
1.3233358728566738	0.7839677756743589
1.3243809729780613	0.7852208428953763
1.3254069684306635	0.7864470362528218
1.3263638425422561	0.7875870751115125
1.3274016453295117	0.7888196620080425
1.3283703267757576	0.7899665157447993
1.3294199368976662	0.7912052146565035
1.3304504423507895	0.7924173479522215
1.3314118264629031	0.7935445839012094
1.3324541392506795	0.79476278815324
1.3334273306974465	0.7958965210995467
1.3343814174754278	0.7970045404378652
1.335416432929072	0.7982026722019326
1.3363823270417068	0.799317151048307
1.3374291498300042	0.8005210393847872
1.3384568679495161	0.8016989386311156
1.3394154647280185	0.8027940256401931
1.3404549901821836	0.8039776461427484
1.3414253942953394	0.8050788830313824
1.3423766937397095	0.8061549880152686
1.3434089218597425	0.80731877202638
1.344372028638766	0.8084009944090091
1.345416064093452	0.8095701940042432
1.3463909782071286	0.8106582643810374
1.3473467876520198	0.8117215227703071
1.3483835257725736	0.812870900018335
1.349351142552118	0.8139399766021495
1.3503996880073252	0.8150944670769484
1.351429128793747	0.8162238737016149
1.3523894482391592	0.8172738296614934
1.353430696360234	0.8184083224625255
1.3544028231402994	0.8194637981560784
1.3553558452515793	0.8204950570711802
1.3563897960385218	0.8216099980440579
1.357354625484455	0.8226467514487615
1.358400383606051	0.8237664848395868
1.3594270370588615	0.8248617332092429
1.3603845691706624	0.8258796444565585
1.361423029958126	0.8269796630350239
1.36239236940458	0.8280027783522519
1.363442637526697	0.8291072968753714
1.3644738009800284	0.8301876617394541
1.3654358430923503	0.8311919785848595
1.366478813880335	0.8322768239763261
1.36745266332731	0.8332860577468323
1.3684074081054998	0.8342720106276229
1.3694430815593521	0.8353376402395366
1.370409633672195	0.8363284914890884
1.3714571144607006	0.8373983198377956
1.3724854905804207	0.8384446037219274
1.3734447453591314	0.8394169625590231
1.3744849288135048	0.8404674301238014
1.3754559909268687	0.8414444081204251
1.376407948371447	0.8423987125939999
1.3774408344916882	0.8434302805318646
1.3784045992709197	0.8443891894094355
1.3794492927258142	0.8454246674682104
1.3804748815119232	0.8464372125097317
1.3814313489570227	0.8473779485344459
1.3824687450777848	0.8483943926584318
1.3834370198575374	0.8493394616312024
1.3844862233129527	0.8503595439067134
1.3855163220995825	0.8513570311746955
1.3864772995452028	0.852283995981129
1.387519205666486	0.8532851128511547
1.3884919904467596	0.8542161425590522
1.3894456705582479	0.8551254478562861
1.3904802793453988	0.8561080674279871
1.39144576679154	0.8570214285791103
1.392492182913344	0.8580074158623456
1.3935194943663627	0.8589714246914144
1.394477684478372	0.8598670225428706
1.3955168032660439	0.8608343941172566
1.3964868007127063	0.8617337873824686
1.3974376934905832	0.8626120675366509
1.3984695149441229	0.8635612925787847
1.399432215056653	0.8644433622212664
1.4004758438448457	0.8653956959357135
1.401450351292029	0.8662813077794544
1.4024057540704271	0.867146141455517
1.4034420855244878	0.8680804112179369
1.404409295637539	0.8689487832047615
1.4054574344262527	0.8698859111883714
1.406486468546181	0.8708020127902962
1.4074463813251	0.8716530585940689
1.4084872227796814	0.872572018915756
1.4094589428932536	0.8734263534359101
1.4104115583380403	0.8742605215857486
1.4114451024584898	0.8751617864894619
1.4124095252379296	0.8759992422326409
1.4134548766930322	0.876903123009083
1.4144811234793493	0.8777865937906267
1.4154382489246569	0.8786070894475714
1.416476303045627	0.8794931794937171
1.417445235825588	0.8803167203902412
1.4184950972812116	0.8812051854167827
1.4195258540680498	0.882073580769059
1.4204874895138784	0.8828802608621388
1.4215300536353697	0.8837510366444917
1.4225034964158514	0.8845605231438235
1.4234578345275477	0.8853507919500171
1.424493101314907	0.8862043517540568
1.4254592467612566	0.886997430200686
1.426506320883269	0.8878531386630224
1.4275342903364958	0.8886893921554407
1.4284931384487132	0.8894659888141055
1.4295329152365932	0.8903043989438729
1.4305035706834637	0.89108357345917
1.4314551214615487	0.891844135477842
1.4324876009152967	0.8926657181176264
1.433450959028035	0.893428863431462
1.4344952458164362	0.8942523780875107
1.4354704112638277	0.8950178762337494
1.4364264720424338	0.8957650929677243
1.4374634614967026	0.8965718890028578
1.438431329609962	0.8973214656937011
1.4394801263988841	0.8981299727372442
1.4405098185190208	0.8989199676432684
1.441470389298148	0.8996535561934712
1.4425118887529378	0.9004452741628939
1.443484266866718	0.9011810011971622
1.444437540311713	0.9018990469786026
1.4454717424323704	0.9026744448244349
1.4464368232120186	0.9033946381254071
1.4474828326673295	0.9041715449409345
1.448509737453855	0.9049305446187076
1.4494675208993708	0.9056351415175883
1.4505062330205494	0.9063956641864555
1.4514758238007184	0.9071021937813359
1.452426309912102	0.9077916356963431
1.4534577246991482	0.9085362390744477
1.4544200181451852	0.9092276244355862
1.4554632402668848	0.9099735434076476
1.4564373410475748	0.910666653064939
1.4573923371594795	0.9113429995024394
1.4584282619470468	0.9120731189380167
1.4593950653936045	0.9127512019057997
1.4604427975158252	0.9134824330743534
1.4614714249692602	0.9141966819201048
1.4624309310816859	0.9148596817808468
1.4634713658697742	0.9155750597039938
1.464442679316853	0.916239591130338
1.4653948880951464	0.9168879452652526
1.4664280255491025	0.9175879305230472
1.467392041662049	0.9182378299168165
1.4684369864506583	0.9189387468488729
1.469462826570482	0.9196232722665778
1.4704195453492965	0.9202584866688301
1.4714571928037736	0.9209439625853281
1.4724257189172412	0.921580523528612
1.4734751737063714	0.9222667359152533
1.4745055238267162	0.9229368825031934
1.4754667526060514	0.9235588857977675
1.4765089100610496	0.9242297891404029
1.4774819461750381	0.9248529436775205
1.4784358776202413	0.9254608214525689
1.4794707377411072	0.9261168707750125
1.4804364765209634	0.926725916096957
1.4814831439764824	0.9273825345287879
1.482510706763216	0.9280236689296516
1.48346914820894	0.9286185576428903
1.4845085183303268	0.9292602826620238
1.4854787671107041	0.9298561496563242
1.486429911222296	0.9304373080092341
1.4874619840095507	0.9310645885116756
1.4884249354557957	0.9316467425197864
1.4894688155777034	0.9322744320067442
1.4904435743586018	0.9328573809137206
1.4913992284707145	0.9334259313963815
1.4924358112584901	0.934039307964175
1.4934032727052562	0.934608671926023
1.494451662827685	0.9352222792309072
1.4954809482813283	0.9358212878052055
1.496441112393962	0.9363770245736298
1.4974822051822585	0.936976287715043
1.4984541766295456	0.9375326578277096
1.4994070434080473	0.9380751868325898
1.5004408388622117	0.9386605474990226
1.5014055129753665	0.9392037292954577
1.502451115764184	0.939789172056992
1.503477613884216	0.940360578252051
1.5044349906632386	0.9408905321838923
1.5054732961179238	0.9414620451484981
1.5064424802315997	0.9419924773731932
1.5074925930209382	0.9425639021921793
1.5085236011414913	0.9431216001595093
1.5094854879210349	0.9436389396659459
1.510528303376241	0.9441965753277967
1.5115019974904378	0.9447142218990104
1.512456586935849	0.945218880431443
1.513492105056923	0.9457631605040775
1.5144585018369876	0.9462681473517371
1.5155058272927149	0.9468122015518932
1.5165340480796567	0.9473430792441795
1.517493147525589	0.947835371377284
1.518533175647184	0.9483660496816143
1.5195040824277695	0.9488585043250745
1.5204558845395695	0.9493385063313995
1.5214886153270324	0.9498562348326308
1.5224522247734857	0.9503364211658987
1.5234967628956018	0.9508537920653044
1.5245221963489324	0.9513585266137398
1.5254785084612534	0.9518264119354143
1.5265157492492372	0.9523308158898669
1.5274838686962113	0.9527987249852988
1.5285329168188484	0.9533026153250536
1.5295628602727	0.9537941667909728
1.5305236823855422	0.9542499115312468
1.531565433174047	0.9547409773948833
1.5325380626215421	0.9551965884983528
1.533491587400252	0.9556405647357598
1.5345260408546244	0.9561192229890901
1.5354913729679875	0.9565630887900518
1.5365376337570134	0.9570411115758471
1.5375647898772538	0.957507322675091
1.5385228246564846	0.9579394144689503
1.5395617881113781	0.9584050184678603
1.540531630225262	0.9588368474595997
1.5414823676703606	0.9592575534391209
1.5425140337911218	0.9597111475089855
1.5434765785708737	0.960131614201635
1.5445200520262883	0.960584456258895
1.5454944041406933	0.9610045127816896
1.5464496515863129	0.9614137254053088
1.5474858277075951	0.9618546949314981
1.5484528824878678	0.9622635217423909
1.5495008659438032	0.9627035973849649
1.5505297447309532	0.9631326590954604
1.5514895021770938	0.9635302311660419
1.552530188298897	0.9639584284760997
1.5535017530796909	0.9643554702281659
1.5544542131916992	0.964742166291665
1.5554876019793702	0.9651588841371961
1.5564518694260316	0.965545074422521
1.5574970655483558	0.9659607907350032
1.5585231570018945	0.9663659958861539
1.5594801271144239	0.9667413114181653
1.560518025902616	0.9671455446353996
1.5614868033497984	0.9675202145689689
1.5625365094726436	0.9679233112614928
1.5635671109267033	0.9683161735439008
1.5645285910397535	0.968680105144437
1.5655709998284666	0.9690718612897901
1.5665442872761701	0.9694350104090628
1.5674984700550882	0.969788572510744
1.568533581509669	0.9701693765252467
1.5694995716232403	0.9705221815268971
1.5705464904124742	0.9709017497951553
1.5715743045329227	0.971271572235975
1.5725329973123616	0.9716140130706048
1.5735726187674635	0.9719826301421457
1.5745431188815557	0.9723241814836485
1.5754945143268626	0.9726566188312022
1.5765268384478321	0.9730146645890934
1.5774900412277921	0.9733462378223963
1.5785341726834148	0.9737029529740314
1.579509182798028	0.9740335088035853
1.5804650882438558	0.9743552084108548
1.5815019223653464	0.9747014879634535
1.5824696351458274	0.9750221962145456
1.583518276601971	0.9753670227364073
1.5845478133893294	0.975702840740842
1.585508228835678	0.976013684333048
1.5865495729576895	0.976348080275889
1.5875217957386916	0.9766578072279313
1.588474913850908	0.9769591365871572
1.5895089606387873	0.9772834710085676
1.590473886085657	0.9775837096748408
1.5915197402081895	0.97790650378442
1.5925464896619366	0.9782207523122555
1.593504117774674	0.9785114869124603
1.5945426745630742	0.9788242259140836
1.595512110010465	0.9791137486957118
1.5964624407890702	0.9793953213924586
1.5974937002433383	0.9796983656924031
1.5984558383565968	0.9799787523655866
1.599498905145518	0.9802801729199366
1.6004728505934296	0.9805592308226188
1.6014276913725558	0.9808305824148654
1.6024634608273447	0.9811224409423602
1.6034301089411243	0.9813924901356028
1.6044776857305665	0.981682613357389
1.6055061578512233	0.9819648885640323
1.6064655086308706	0.9822259158560475
1.6075057880861805	0.9825064868784477
1.6084769462004809	0.9827660972898942
1.6094289996459958	0.9830184343751247
1.6104619817671735	0.9832898025536636
1.6114258425473418	0.9835407488977069
1.6124706320031728	0.9838103051768606
1.6134963167902183	0.9840724505459759
1.6144528802362543	0.9843147207033813
1.615490372357953	0.9845750849732355
1.6164587431386421	0.9848158537550135
1.6175080425949941	0.9850743003782164
1.6185382373825605	0.9853255765389118
1.6194993108291176	0.9855577982053276
1.6205413129513373	0.9858071880395336
1.6215141937325475	0.9860378002667928
1.6224679698449722	0.9862617958874726
1.6235026746330596	0.9865024670739653
1.6244682580801375	0.986724879619154
1.6255147702028783	0.9869635630319643
1.6265421776568336	0.9871954983345073
1.6275004637697794	0.987409701348168
1.6285396785583879	0.9876396798015293
1.6295097720059868	0.9878521953516005
1.6304607607848003	0.9880585016431884
1.6314926782392765	0.9882801046260407
1.632455474352743	0.9884847494812583
1.6334991991418726	0.9887042977052986
1.6344738025899925	0.9889071544194805
1.635429301369327	0.9891040236611865
1.6364657288243243	0.9893153232916604
1.637433034938312	0.9895104308721502
1.6384812697279623	0.9897195802635697
1.6395103998488272	0.989922616575035
1.6404704086286828	0.9901099672461078
1.641511346084201	0.9903108842543124
1.6424831621987097	0.9904963748341642
1.643435873644433	0.9906762708380124
1.644469513765819	0.9908692737987548
1.6454340325461954	0.9910473357983403
1.6464794800022344	0.9912381273448493
1.647505822789488	0.9914232025281486
1.6484630442357324	0.9915938289421059
1.6495011943576394	0.9917767231587874
1.6504702231385369	0.9919454205320939
1.651520180595097	0.9921260130713869
1.6525510333828717	0.9923011074093883
1.6535127648296368	0.9924624915083196
1.6545554249520646	0.9926353150133048
1.6555289637334831	0.9927946773853645
1.6564833978461162	0.9929490398473426
1.657518760634412	0.9931144014626926
1.6584850020816981	0.9932667682541254
1.659532172204647	0.9934297725034998
1.6605602376588104	0.9935876607221961
1.6615191817719643	0.9937330267413945
1.6625590545607811	0.9938885878994473
1.6635298060085884	0.9940318687989163
1.6644814527876102	0.9941705176274489
1.6655140282422947	0.9943189343974592
1.6664774823559696	0.9944555237014623
1.6675218651453072	0.9946015299730768
1.6684971265936352	0.9947359479913246
1.6694532833731779	0.9948659341253165
1.6704903688283834	0.9950049156019358
1.6714583329425794	0.99513275639789
1.672507225732438	0.995269246144747
1.6735370138535113	0.9954011933607394
1.674497680633575	0.9955224533956688
1.6755392760893013	0.9956519389646248
1.6765117502040183	0.9957709695322292
1.6774651196499497	0.9958859220050791
1.678499417771544	0.9960086911428485
1.6794645945521287	0.996121439597033
1.680510700008376	0.9962416688004441
1.681537700795838	0.99635771277264
1.6824955802422905	0.9964641761084727
1.6835343883644056	0.9965777096326769
1.6845040751455114	0.9966818878043887
1.6854546572578315	0.99678233138816
1.6864861680458145	0.9968894487704585
1.687448557492788	0.996987632127913
1.6884918756154241	0.9970921636174046
1.6894660723970507	0.9971879837005746
1.6904211645098919	0.9972802560891246
1.6914571852983957	0.9973784856108706
1.6924240847458902	0.9974684199639011
1.6934719128690474	0.9975639902161464
1.6945006363234192	0.9976559108291835
1.6954602384367814	0.9977399578801509
1.6965007692258063	0.9978292483838791
1.6974721786738216	0.9979108811953472
1.6984244834530515	0.9979892961813148
1.6994577169079441	0.9980725757847536
1.7004218290218274	0.9981486012306378
1.7014668698113733	0.9982291800502422
1.7024928059321338	0.9983064424114274
1.7034496207118848	0.9983768593369755
1.7044873641672984	0.9984514494385412
1.7054559862817025	0.9985194033686414
1.7065055370717694	0.9985912236460914
1.7075359831930508	0.9986599106080661
1.7084973079733228	0.9987223648569744
1.7095395614292574	0.9987883107681409
1.7105126935441826	0.9988482305694912
1.7114667209903223	0.9989054303343963
1.7125016771121246	0.9989657601341686
1.7134675118929175	0.9990204498584815
1.7145142753493732	0.9990779725116629
1.7155419341370433	0.9991326814440339
1.716500471583704	0.9991821411860301
1.7175399377060274	0.9992340710857134
1.7185102824873413	0.9992809519515297
1.7194615225998697	0.9993254194807636
1.7204936913880609	0.9993720070950289
1.7214567388352424	0.99941391958908
1.7225007149580869	0.9994576645529234
1.7234755697399218	0.9994969320029686
1.7244313198529713	0.9995339529231688
1.7254679986416834	0.9995724613300357
1.726435556089386	0.9996068612786886
1.7274840422127513	0.9996424652825437
1.7285134236673312	0.9996757338294705
1.7294736837809015	0.9997052675057252
1.7305148725701347	0.999735659311649
1.7314869400183583	0.9997625075697318
1.7324399027977966	0.9997874030860778
1.7334737942528975	0.999812822972619
1.7344385643669888	0.9998350565607684
1.7354842631567429	0.9998575403067305
1.7365108572777115	0.9998779853922143
1.7374683300576705	0.9998956058017406
1.7385067315132925	0.9999131417319028
1.7394760116279049	0.9999280381734859
1.74052622041818	0.9999425800716832
1.7415573245396696	0.9999552464188004
1.7425193073201497	0.9999656299128792
1.7425356028116519	0.9999657939134498
1.7425518983031543	0.9999659575183959
1.7425844892861586	0.9999662835415125
1.7426496712521677	0.9999669308413337
1.7427800351841856	0.9999682064608454
1.7430407630482212	0.9999706818234739
1.7435622187762925	0.9999753293959591
1.7435774342468413	0.9999754589437106
1.7435926497173904	0.9999755881479131
1.7436230806584883	0.999975845525751
1.743683942540684	0.9999763561597178
1.7438056663050758	0.999977360945298
1.7440491138338592	0.9999793046228755
1.744536008891426	0.9999829286902049
1.744550925851525	0.9999830341834001
1.7445658428116242	0.9999831393476232
1.7445956767318227	0.9999833486892271
1.7446553445722195	0.9999837634255944
1.7447746802530129	0.9999845771151765
1.7450133516145998	0.9999861413954183
1.745028268574699	0.9999862363708227
1.745043185534798	0.9999863310178562
1.7450730194549966	0.9999865193268858
1.7451326872953934	0.9999868920053206
1.745252022976187	0.999987621607901
1.745490694337774	0.9999890178295502
1.7455068758084304	0.9999891094524316
1.7455230572790867	0.9999892006896194
1.7455554202203998	0.9999893820070096
1.7456201461030254	0.9999897400145195
1.7457495978682767	0.9999904375258204
1.7460085013987792	0.9999917585764451
1.7460246828694355	0.999991837869003
1.746040864340092	0.9999919167766335
1.7460732272814048	0.9999920734372068
1.7461379531640304	0.9999923821402726
1.746267404929282	0.9999929810794402
1.7465263084597846	0.9999941051327603
1.7465414099094878	0.9999941676604736
1.746556511359191	0.9999942298535921
1.7465867142585971	0.9999943532361251
1.7466471200574096	0.9999945959869154
1.7467679316550349	0.9999950654357435
1.747009554850285	0.9999959401571709
1.7470246562999883	0.9999959919874993
1.7470397577496914	0.9999960434838547
1.7470699606490978	0.999996145474724
1.7471303664479103	0.9999963454496387
1.7472511780455355	0.9999967293765171
1.7474928012407858	0.9999974331732103
1.7475091672010463	0.9999974777567964
1.7475255331613067	0.9999975219488679
1.7475582650818273	0.999997609158567
1.7476237289228687	0.999997778880878
1.7477546566049518	0.9999980995426743
1.747771022565212	0.9999981378649896
1.7477873885254724	0.999998175796185
1.747820120445993	0.9999982504853148
1.7478855842870347	0.9999983951712196
1.7480165119691176	0.9999986657791293
1.748032877929378	0.9999986978464828
1.7480492438896382	0.9999987295231105
1.7480819758101591	0.9999987917042873
1.7481474396512007	0.9999989113790158
1.748163805611461	0.9999989403212528
1.7481801715717213	0.9999989688729614
1.748212903492242	0.9999990248048901
1.7482783673332836	0.9999991319834867
1.7482947332935441	0.9999991578021832
1.7483110992538045	0.9999991832305476
1.7483438311743251	0.9999992329163799
1.7484092950153665	0.9999993276051454
1.7485402226974496	0.9999994982565922
1.7485562901472602	0.9999995174793569
1.7485723575970709	0.999999536326278
1.748604492496692	0.9999995728926825
1.7486687622959343	0.9999996415163924
1.748684829745745	0.9999996577330599
1.7487008971955555	0.9999996735740702
1.7487330320951768	0.9999997041292112
1.7487973018944192	0.9999997607326279
1.7488133693442296	0.9999997739446874
1.7488294367940402	0.9999997867812755
1.7488615716936615	0.9999998113281312
1.7488776391434722	0.9999998230384451
1.7488937065932828	0.9999998343733808
1.748925841492904	0.9999998559172099
1.7489419089427147	0.9999998661261502
1.7489579763925254	0.9999998759598052
1.7489901112921464	0.9999998945013524
1.7490061787419569	0.9999999032092909
1.7490222461917675	0.9999999115420373
1.7490543810913888	0.9999999270820464
1.7490704485411994	0.9999999342893553
1.74908651599101	0.9999999411215651
1.7491025834408207	0.9999999475786989
1.7491186508906311	0.99999995366078
1.7491347183404415	0.9999999593678313
1.7491507857902522	0.9999999646998765
1.7491829206898735	0.9999999742390409
1.7492150555894947	0.9999999822784589
1.749247190489116	0.9999999888183162
1.7492793253887373	0.9999999938587992
1.7493114602883584	0.9999999974000936
1.7493757300876007	0.9999999999858595
1.7494399998868433	0.9999999965771007
1.7494721347864646	0.9999999926252393
1.7495042696860856	0.9999999871753039
1.749520337135896	0.9999999838886167
1.7495364045857067	0.9999999802274806
1.7495524720355173	0.999999976191919
1.749568539485328	0.9999999717819552
1.7495835269141853	0.9999999673309422
1.7495985143430426	0.9999999625542071
1.7496284892007572	0.9999999520236472
1.7496434766296145	0.9999999462698601
1.7496584640584718	0.9999999401904263
1.7496884389161866	0.9999999270546944
1.749703426345044	0.9999999199984343
1.7497184137739015	0.9999999126166031
1.749748388631616	0.9999998968763025
1.7498083383470453	0.9999998614896768
1.7498233257759026	0.9999998518293749
1.74983831320476	0.9999998418436529
1.7498682880624745	0.9999998208960226
1.7499282377779037	0.999999775096545
1.749943225206761	0.9999997628334069
1.7499582126356183	0.999999750244999
1.749988187493333	0.999999724092449
1.7500481372087624	0.9999996678849394
1.7500631246376197	0.9999996530201699
1.7500781120664772	0.9999996378302809
1.7501080869241918	0.9999996064752207
1.750168036639621	0.9999995398644977
1.7501830240684784	0.999999522399301
1.7501980114973357	0.9999995046091357
1.7502279863550503	0.9999994680539741
1.7502879360704795	0.9999993910448541
1.7503029234993368	0.9999993709804347
1.750317910928194	0.999999350591197
1.7503478857859087	0.999999308838342
1.7504078355013382	0.9999992214356408
1.7505277349321968	0.9999990310464864
1.7505439868716115	0.9999990036412278
1.750560238811026	0.9999989758543834
1.750592742689855	0.9999989191360339
1.7506577504475134	0.9999988011213624
1.7507877659628297	0.9999985467854977
1.7508040179022442	0.9999985132777454
1.7508202698416588	0.9999984793887908
1.7508527737204878	0.9999984104673708
1.750917781478146	0.9999982680511581
1.7510477969934626	0.9999979649306061
1.7510640489328773	0.9999979253264922
1.7510803008722917	0.999997885341559
1.7511128047511209	0.9999978042293315
1.7511778125087791	0.9999976374360999
1.7513078280240955	0.9999972855798938
1.7515678590547283	0.9999965088313797
1.7515830309731897	0.9999964605056442
1.751598202891651	0.9999964118486876
1.7516285467285735	0.9999963135411911
1.7516892344024186	0.9999961129524068
1.751810609750109	0.9999956958840311
1.7520533604454895	0.999994798218885
1.7520685323639509	0.999994739303735
1.7520837042824122	0.9999946800579865
1.7521140481193347	0.9999945605747715
1.7521747357931798	0.9999943176420143
1.7522961111408701	0.9999938159155403
1.7525388618362505	0.9999927490535474
1.7525537352442622	0.9999926809391833
1.7525686086522736	0.9999926125076986
1.7525983554682965	0.9999924746934407
1.7526578491003426	0.9999921952602815
1.7527768363644347	0.9999916211794846
1.753014810892619	0.9999904121927179
1.7534907599489873	0.9999877511802805
1.753506897867556	0.9999876552791123
1.7535230357861247	0.9999875590059863
1.7535553116232623	0.9999873653439562
1.753619863297537	0.9999869735574332
1.753748966646087	0.9999861721397519
1.754007173343187	0.999984497967572
1.7545235867373867	0.9999808646095133
1.7545386446350022	0.9999807529697118
1.7545537025326177	0.9999806410073678
1.7545838183278486	0.9999804161151289
1.7546440499183105	0.9999799624609751
1.7547645130992342	0.9999790396781899
1.7550054394610817	0.9999771322485185
1.7554872921847766	0.9999730702030751
1.7565319263078292	0.99996313469145
1.7575574557620963	0.9999518825013418
1.758513863875354	0.9999400561323295
1.7595512006642742	0.9999257807973578
1.760519416112185	0.9999111021635827
1.7615685602357587	0.9998937261133639
1.7625985996905469	0.9998751844288126
1.7635595178043255	0.9998565683253524
1.7646013645937668	0.9998349518713386
1.7655740900421986	0.9998134294606807
1.766527710821845	0.9997910784047719
1.7675622602771541	0.9997654348671724
1.7685276883914538	0.999740199587918
1.7695740451814161	0.9997114318144927
1.770601297302593	0.9996817610560736
1.7715594280827605	0.999652816426004
1.7725984875385905	0.9996200466880147
1.773568425653411	0.9995881658940097
1.774519259099446	0.9995557078094159
1.775551021221144	0.9995191424834244
1.7765136620018325	0.9994837697260484
1.7775572314581836	0.9994440579276725
1.778531679573525	0.9994056992110574
1.7794870230200812	0.9993668998339719
1.7805232951423	0.9993234838046821
1.7814904459235095	0.9992817201080607
1.7825385253803816	0.9992351116761619
1.7835675001684683	0.9991879923082783
1.7845273536155455	0.9991428279192164
1.7855681357382853	0.9990925408484863
1.7865397965200156	0.9990443637943085
1.7874923526329605	0.998995985940895
1.788525837421568	0.998942217462675
1.7894902008691662	0.9988908479879552
1.790535492992427	0.998833867747679
1.7915616804469026	0.9987766189714139
1.7925187465603685	0.9987220614534102
1.793556741349497	0.9986616249320366
1.794525614797616	0.9986040293769194
1.7955754169213978	0.9985403383423352
1.796606114376394	0.9984765119469916
1.797567690490381	0.9984158143223869
1.7986101952800306	0.9983487575363807
1.7995835787286707	0.9982849769751525
1.8005378575085254	0.9982213560206621
1.8015730649640427	0.9981511217600796
1.8025391510785505	0.9980844384460765
1.8035861658687211	0.9980109330219791
1.8046140759901061	0.9979375233050061
1.8055728647704818	0.9978679422825872
1.8066125822265202	0.9977912848426579
1.807583178341549	0.9977185983928779
1.8085346697877924	0.9976462922994174
1.8095670899096985	0.9975666647198278
1.810530388690595	0.997491273189425
1.8115746161471544	0.9974083588252152
1.8125497222627043	0.9973298206655683
1.8135057237094687	0.9972517828203286
1.8145426538318958	0.997165981243586
1.8155104626133134	0.9970848168704208
1.8165592000703936	0.9969956908453164
1.8175888328586884	0.9969070049031175
1.8185493443059737	0.9968232199614209
1.8195907844289219	0.9967312324285509
1.8205631032108605	0.996644281062507
1.8215163173240136	0.9965580401681656
1.8225504601128295	0.996463364541643
1.8235154815606358	0.9963739767397307
1.8245614316841048	0.9962759634793117
1.8255882771387884	0.9961786027334827
1.8265460012524624	0.9960867841570435
1.8275846540417993	0.9959861079690212
1.8285541854901266	0.9958911042680534
1.8295046122696685	0.9957970137717643
1.8305359677248731	0.9956938420263803
1.8314982018390682	0.9955965853493645
1.832541364628926	0.9954900636831456
1.8335154060777743	0.9953895853727563
1.834470342857837	0.9952901304118971
1.8355062083135627	0.9951811907655901
1.8364729524282788	0.995078533207726
1.8375206252186576	0.9949662104626249
1.838549193340251	0.9948548565370658
1.8395086401208347	0.9947500259090054
1.8405490155770812	0.9946353104931224
1.8415202696923183	0.9945272419792023
1.8424724191387698	0.9944203895466818
1.8435054972608842	0.9943034408243574
1.844469454041989	0.9941933689739388
1.8455143394987565	0.9940730270642444
1.8465401202867386	0.9939538488222992
1.8474967797337112	0.9938417797968523
1.8485343678563464	0.9937192293300177
1.8495028346379723	0.9936039071367777
1.8505522300952608	0.9934779329127278
1.851582520883764	0.9933532293808099
1.8525436903312575	0.9932359825763213
1.8535857884544138	0.9931078763051165
1.8545587652365605	0.9929873438462726
1.8555126373499218	0.9928683163005314
1.8565474381389457	0.9927382295453789
1.8575131175869604	0.9926159343297798
1.8585597257106377	0.9924824157967024
1.8595872291655295	0.9923503529847842
1.8605456112794119	0.9922263016187709
1.8615849220689569	0.9920908274088132
1.8625551115174923	0.9919634773445716
1.8635061962972423	0.9918378084508807
1.864538209752655	0.9917005246217667
1.8655011018670584	0.9915715744650644
1.8665449226571245	0.9914308515512698
1.867519622106181	0.9912985731436827
1.868475216886452	0.9911680716398745
1.8695117403423858	0.991025608888651
1.87047914245731	0.990891796636316
1.871527473247897	0.9907458682733274
1.8725566993696987	0.9906016706939713
1.8735168041504908	0.990466331600959
1.8745578376069456	0.9903186882114966
1.8755297497223908	0.9901800099157136
1.8764825571690507	0.9900432756662325
1.8775162932913732	0.9898940559889664
1.878480908072686	0.9897539994972855
1.879526451529662	0.9896013087610158
1.8805528903178523	0.9894505178340091
1.8815102077650332	0.9893090900908927
1.8825484538878767	0.9891548472931465
1.8835175786697107	0.98901007018783
1.8845676321272073	0.9888523321101907
1.8855985809159186	0.9886965866721344
1.8865604083636205	0.9885505033641174
1.887603164486985	0.9883912818677733
1.88857679926934	0.9882418232042934
1.8895313293829097	0.9880945586322936
1.890566788172142	0.9879339853413414
1.8915331256203647	0.9877833618970091
1.89258039174425	0.987619289626382
1.89360855319935	0.9874573700909903
1.8945675933134407	0.9873055891513997
1.895607562103194	0.9871401892550646
1.8965784095519378	0.9869850247125337
1.8975301523318961	0.9868322064662234
1.8985628237875172	0.9866656055836587
1.8995263739021286	0.9865094196982359
1.9005708526924028	0.9863393166985699
1.9015962268138915	0.9861715203836857
1.902552479594371	0.9860143203637389
1.903589661050513	0.985843039963522
1.9045577211656455	0.9856824487932574
1.9056067099564407	0.9855076454870206
1.9066365940784504	0.9853352334087353
1.9075973568594506	0.9851736885083677
1.9086390483161138	0.9849977715792122
1.9096116184317673	0.9848328130638415
1.9105650838786354	0.9846704282914459
1.9115994780011663	0.9844935177018744
1.9125647507826875	0.9843277348134871
1.9136109522398714	0.98414729975642
1.91463804902827	0.9839694015079241
1.915596024475659	0.983802801745207
1.9166349285987108	0.9836213965088947
1.917604711380753	0.9834513773187281
1.91855538949401	0.9832840700999402
1.9195869962829295	0.9831018099872844
1.9205494817308395	0.9829310983443444
1.9215928958544122	0.9827453126887072
1.9225671886369755	0.982571161459536
1.9235223767507532	0.9823997972418514
1.9245584935401938	0.9822132146626195
1.9255254889886249	0.9820384259000176
1.9265734131127186	0.9818483001797462
1.9276022325680269	0.9816609270833947
1.9285619306823256	0.9814855085429315
1.929602557472287	0.9812946092433519
1.9305740629212391	0.98111574692407
1.9315264637014056	0.9809398021179856
1.932559793157235	0.980748238312533
1.9335240012720547	0.9805688642832868
1.9345691380625372	0.9803737576780951
1.9355951701842342	0.9801815357415908
1.9365520809649217	0.9800016576562023
1.9375899204212719	0.9798059093103513
1.9385586385366127	0.9796225838205133
1.9396082853276162	0.9794232769590954
1.9406388274498343	0.9792269272735988
1.9416002482310428	0.9790431514759335
1.942642597687914	0.9788432596746262
1.9436158258037757	0.9786560192218282
1.944569949250852	0.9784718909051773
1.9456050013735908	0.9782715172012928
1.9465709321553204	0.9780839383397586
1.9476177916127126	0.9778800077909143
1.9486455464013195	0.977679158914252
1.9496041798489168	0.9774912495157203
1.9506437419721767	0.9772868596589949
1.951614182754427	0.9770954834589937
1.952565518867892	0.9769073373261019
1.9535977836570197	0.9767025870146995
1.954560927105138	0.976510987729604
1.955604999228919	0.9763026826197012
1.9565799500116905	0.9761076012590604
1.9575357961256765	0.9759158139665058
1.9585725709153252	0.9757071999054535
1.9595402243639644	0.9755119442113962
1.9605888064882664	0.9752997623827828
1.9616182839437828	0.9750908464201645
1.9625786400582899	0.9748954244552737
1.9636199248484596	0.9746829560767307
1.9645920882976198	0.9744840512697235
1.9655451470779945	0.9742885515125604
1.966579134534032	0.9740758898221634
1.9675440006490599	0.9738769204467256
1.9685897954397507	0.9736606942293478
1.969616485561656	0.9734478462192785
1.9705740543425518	0.9732488202200472
1.9716125517991103	0.9730324225283669
1.9725819279146592	0.972829913375867
1.9736322327058708	0.9726099398474592
1.974663432828297	0.9723934062091604
1.9756255116097137	0.972190888051883
1.9766685190667932	0.9719707934211572
1.9776424051828632	0.9717647794016777
1.9785971866301477	0.9715623355675135
1.979632896753095	0.971342207640949
1.9805994855350326	0.9711362807471495
1.981647002992633	0.9709125813432019
1.982675415781448	0.9706924273920594
1.9836347072292533	0.9704865957285022
1.9846749273527216	0.9702628846510195
1.9856460261351803	0.9700535580728431
1.9865980202488536	0.9698479014046271
1.9876309430381895	0.9696242627198816
1.988594744486516	0.9694151235142536
1.989639474610505	0.9691879179967646
1.9906651000657087	0.9689643589090325
1.991621604179903	0.9687554150582266
1.99265903696976	0.9685283030109315
1.9936273484186076	0.9683158655914703
1.9946765885431177	0.9680851777586199
1.9957067239988424	0.9678581917946025
1.9966677381135576	0.9676459936405863
1.9977096809039354	0.9674154457589496
1.998682502353304	0.967199743770415
1.999636219133887	0.9669878598492279
2.0006708645901328	0.9667575309255915
2.001636388705369	0.9665421551454966
2.0026828414962683	0.9663082560879138
2.003710189618382	0.9660781535683421
2.0046684163994866	0.9658631121115389
2.0057075718562536	0.9656294528610418
2.006677605972011	0.9654109100555215
2.007628535418983	0.9651962745837545
2.0086603935416174	0.9649629306763476
2.009623130323243	0.9647448054305342
2.010666795780531	0.9645078972814677
2.0116413398968094	0.9642862619452175
2.0125967793443023	0.9640685823575087
2.013633147467458	0.9638320315601661
2.014600394249604	0.9636108534668119
2.0156485697074125	0.9633707316137949
2.016677640496436	0.9631345458301397
2.01763758994445	0.96291383320787
2.0186784680681265	0.962674089314983
2.0196502248507935	0.9624498701493167
2.0206028769646753	0.9622296902146872
2.02163645775422	0.9619903951300981
2.022600917202755	0.9617667198468421
2.0236463053269524	0.9615238605019493
2.0246725887823644	0.9612850218059243
2.0256297508967673	0.9610618985039867
2.026667841686833	0.9608195080567644
2.027636811135889	0.9605928820729599
2.0286867092606076	0.9603469218999454
2.0297175027165406	0.9601050288089642
2.030679174831464	0.9598789934543304
2.0317217756220507	0.9596335431351211
2.0326952550716277	0.9594039984431992
2.033649629852419	0.95917861664391
2.0346849333088732	0.9589337425026406
2.0356511154243178	0.9587048621867589
2.036698226215425	0.9584564259589361
2.037726232337747	0.9582121357625248
2.0386851171190594	0.9579839280136941
2.0397249305760345	0.9577360878037023
2.040695622692	0.957504375545333
2.0416472101391805	0.957276900354276
2.0426797262620235	0.9570297194036583
2.043643121043857	0.9567987501573838
2.044687444501353	0.9565480149340356
2.04566264661784	0.9563135358106623
2.046618744065541	0.9560833339664715
2.047655770188905	0.9558332949433315
2.0486236749712594	0.9555995936797749
2.0496725084292766	0.955345996740795
2.050702237218508	0.9550966618499874
2.05166284466673	0.9548637467137854
2.052704380790615	0.954610865557723
2.0536767955734905	0.9543744462703447
2.0546301056875804	0.9541423732859091
2.055664344477333	0.9538902669719054
2.056629461926076	0.9536546999383291
2.057675508050482	0.9533990442776917
2.0587024495061024	0.9531477206463026
2.0596602696207134	0.952913014001683
2.060699018410987	0.9526581522760701
2.061668645860251	0.9524199474502194
2.0626191686407296	0.952186154505366
2.063650620096871	0.9519321429238188
2.064612950212003	0.9516948615561609
2.065656209002798	0.9514373093397763
2.066630346452583	0.9511965262162481
2.0675853792335825	0.9509601905126956
2.0686213406902447	0.9507035223577667
2.069588180805898	0.9504636946574891
2.0706359495972135	0.9502034838969208
2.0716646137197436	0.9499477077849279
2.072624156501264	0.9497088437029529
2.0736646279584474	0.9494495358393374
2.074635978074621	0.9492071767824584
2.0755882235220096	0.9489693259522192
2.0766213976450607	0.9487109733168181
2.0775854504271023	0.9484696369375538
2.0786304318848066	0.9482077510860247
2.0796563086737256	0.9479503615665934
2.080613064121635	0.9477100559291345
2.0816507482452073	0.9474491436747793
2.08261931102777	0.9472053500520871
2.0836688024859953	0.9469409037043335
2.084699189275435	0.9466809875477179
2.0856604547238655	0.9464382557064681
2.0867026488479588	0.9461748159202993
2.0876757216310424	0.9459285942120484
2.0886296897453405	0.9456869702435651
2.089664586535301	0.945424585615556
2.0906303619842523	0.9451794808798066
2.0916770661088666	0.9449135721788817
2.0927046655646953	0.9446522507165839
2.0936631436795143	0.9444082710628408
2.094702550469996	0.9441434356304962
2.0956728359194683	0.943895973835565
2.0966240167001553	0.9436531629597351
2.097656126156505	0.9433894468761693
2.098619114271845	0.9431431626471856
2.099663031062848	0.9428759326053767
2.100637826512841	0.9426261653191972
2.101593517294049	0.9423810777540093
2.10263013675092	0.94211499669455
2.103597634866781	0.9418664348565774
2.104646061658305	0.9415968403535339
2.105675383781043	0.9413319163878964
2.1066355845627722	0.9410845681418529
2.107676714020164	0.9408161404703042
2.108648722136546	0.9405653175751649
2.1096016255841428	0.9403192233527904
2.110635457707402	0.9400520051512509
2.1116001684896517	0.9398024447623309
2.112645807947564	0.9395317237944756
2.1136723427366912	0.9392657230761428
2.114629756184809	0.9390174332072201
2.115668098308589	0.9387479391230674
2.11663731909136	0.9384961831685532
2.1176874685497933	0.9382231877924581
2.1187185133394415	0.9379549399518663
2.11968043678808	0.9377044815385605
2.1207232889123815	0.9374327417867214
2.1216970196956733	0.9371788178580552
2.12265164581018	0.9369296942773939
2.123687200600349	0.9366592494776491
2.124653634049509	0.9364066685651651
2.125700996174331	0.9361327336728458
2.126729253630368	0.9358635919250278
2.127688389745395	0.935612362065215
2.128728454536085	0.9353397392795024
2.1296993979857657	0.9350850530853609
2.130651236766661	0.9348352094628908
2.1316840042232186	0.9345639358980149
2.132647650338767	0.9343106438430575
2.1336922251299777	0.9340358914392888
2.1347176952524034	0.93376597509695
2.1356740440338196	0.9335140850908362
2.1367113214908984	0.9332406986498167
2.1376794776069676	0.9329853616192483
2.1387285623986996	0.93270849904217
2.1397585425216463	0.9324364960810153
2.1407194013035835	0.932182585739215
2.1417611887611834	0.9319071153619728
2.1427338548777737	0.9316497598556938
2.1436874163255784	0.9313973084876562
2.144721906449046	0.9311232643674661
2.1456872752315044	0.9308673754562261
2.1467335726896253	0.9305898669187151
2.1477607654789606	0.9303172571283895
2.1487188369272863	0.9300628427348472
2.1497578370512747	0.9297867769433275
2.150727715834254	0.9295289272494659
2.1516784899484476	0.9292760177229957
2.152710192738304	0.9290014267004807
2.1536727741871506	0.9287450892323863
2.15471628431166	0.9284670455468538
2.15569067309516	0.92820727534377
2.1566459572098746	0.927952464792319
2.157682170000252	0.9276759193757649
2.1586492614496198	0.9274176834400498
2.1596972815746502	0.9271376891077838
2.1607261970308955	0.9268626500923531
2.1616859911461312	0.9266059563517598
2.1627267139370296	0.9263274765246776
2.1636983153869185	0.926067360424911
2.1646508121680217	0.9258122365645218
2.1656842376247876	0.9255353004567599
2.1666485417405443	0.9252767613341272
2.1676937745319638	0.9249963884770752
2.1687199026545976	0.9247210041213976
2.169676909436222	0.9244640497799801
2.1707148448935087	0.9241852364961421
2.171683659009786	0.9239248702598211
2.1727334018017266	0.9236426247485415
2.1737640399248814	0.9233653859502026
2.1747255567070267	0.9231066257838916
2.1757680021648347	0.9228259625578435
2.176741326281633	0.9225637942620026
2.1776955457296463	0.9223066652922057
2.178730693853322	0.9220276108684395
2.1796967206359885	0.9217670806104388
2.1807436760943175	0.921484606505633
2.181771526883861	0.9212071689636758
2.182730256332395	0.9209482845448251
2.183769914456592	0.9206674348484949
2.1847404512397794	0.9204051532248099
2.185691883354181	0.9201479380792184
2.1867242441442456	0.9198687375293745
2.1876874835933005	0.91960813178412
2.1887316517180184	0.9193255241059775
2.189706698501727	0.9190615254914691
2.1906626406166496	0.9188026080177605
2.191699511407235	0.918521669777155
2.192667260856811	0.9182593660293574
2.1937159389820495	0.917975026046409
2.194745512438503	0.9176957653598553
2.1957059645539467	0.9174351642709333
2.1967473453450532	0.9171525090855097
2.19771960479515	0.9168885264755517
2.198672759576462	0.91662964913304
2.1997068430334363	0.9163487010095456
2.200671805149401	0.9160864485131512
2.2017176959410287	0.9158021115348369
2.2027444820638706	0.9155228784905909
2.203702146845703	0.9152623637802946
2.2047407403031984	0.9149797488708551
2.2057102124196843	0.9147158640422147
2.2066605798673846	0.9144571066561877
2.2076918759907476	0.9141762344509492
2.208654050773101	0.9139141130941498
2.209697154231117	0.9136298649145704
2.210671136348124	0.9133643786887018
2.2116260137963453	0.9131040318648481
2.2126618199202293	0.9128215447980484
2.2136285047031037	0.9125578392421595
2.214676118161641	0.9122719824238384
2.2157046269513927	0.9119912645140396
2.216664014400135	0.9117293472858639
2.21770433052454	0.9114452663497108
2.2186755253079355	0.9111799960321494
2.219627615422546	0.9109198845111625
2.220660634212819	0.9106375978169622
2.221624531662082	0.9103741391317212
2.2226693577870082	0.9100884958612032
2.2236950792431487	0.9098080113559865
2.2246516793582796	0.9095463718452521
2.225689208149073	0.9092625372531012
2.2266576155988576	0.9089975564706475
2.2277069517243047	0.908710372148319
2.228737183180966	0.9084283574862081
2.229698293296618	0.9081652124232238
2.2307403320879327	0.9078798544986553
2.2317132495382377	0.9076133743793569
2.2326670623197575	0.9073520803459756
2.23370180377694	0.907068564997886
2.234667423893113	0.9068039416165039
2.2357139726849486	0.9065170899825774
2.236741416807999	0.9062354251757188
2.23769973959004	0.9059726660542827
2.2387389910477435	0.905687671202082
2.2397091211644375	0.905421589178377
2.240660146612346	0.9051607082808198
2.2416921007359174	0.9048775849731516
2.2426549335184793	0.9046133866849225
2.243698694976704	0.9043269405073237
2.244673335093919	0.9040594259201007
2.2456288705423484	0.9037971205440961
2.2466653346664405	0.9035125616669387
2.2476326774495234	0.903246945491776
2.248680948908269	0.902959071211527
2.249710115698229	0.9026764076100297
2.2506701611471795	0.9024126973442894
2.2517111352717927	0.9021267243411952
2.2526829880553962	0.901859710237698
2.2536357361702146	0.9015979179529169
2.2546694129606957	0.901313858995242
2.255633968410167	0.9010487681828696
2.2566794525353013	0.9007614074721163
2.2577058319916503	0.9004792704394746
2.2586630901069897	0.9002161103047239
2.259701276897992	0.8999306773097313
2.2606703423479844	0.899664225810707
2.2617203364736396	0.8993754990734826
2.262751225930509	0.899092003145316
2.2637129940463696	0.8988274964009296
2.2647556908378927	0.8985407124995778
2.2657292662884063	0.8982729218375898
2.2666837370701343	0.8980103701074786
2.267719136527525	0.8977255399008183
2.268685414643906	0.8974597093671122
2.2697326214359497	0.8971715992800849
2.270760723559208	0.8968887306506703
2.271719704341457	0.8966248676029116
2.272759613799369	0.8963387246592323
2.273730401916271	0.8960715904393505
2.274682085364388	0.89580970397259
2.2757146974881675	0.895525537805736
2.2766781882709375	0.8952603851050075
2.27772260772937	0.894972952873704
2.2786979058467933	0.8947045367410308
2.2796540992954313	0.8944413730700529
2.280691221419732	0.8941559310130774
2.281659222203023	0.8938895088357026
2.2827081516619767	0.893600809219544
2.283737976452145	0.893317365216391
2.2846986799013034	0.8930529443195486
2.285740312026125	0.8927662481077836
2.286712822809937	0.892498576771256
2.2876662289249636	0.892236164596233
2.288700563715653	0.8919514796795831
2.2896657771653324	0.8916858218210033
2.2907119192906746	0.8913978933430746
2.2917389567472317	0.8911152275076163
2.2926968728627792	0.890851590346247
2.2937357176539894	0.8905656861120712
2.29470544110419	0.8902988114939379
2.2956560598856055	0.890037201412428
2.2966876073426836	0.8897533281984953
2.297650033458752	0.8894884852533829
2.2986933882504834	0.8892013824225349
2.299667621701205	0.8889333103296178
2.300622750483141	0.8886705056108686
2.3016588079407403	0.8883854458261023
2.30262574405733	0.8881194165400723
2.303673608849582	0.887831136155385
2.304702368973049	0.8875481271939393
2.305662007755506	0.887284147898982
2.3067025752136257	0.886997923299552
2.3076740213307363	0.8867307280549191
2.3086263627790613	0.8864688036198549
2.309659632903049	0.8861846399869283
2.310623781686027	0.8859195040257646
2.311668859144668	0.8856321338926189
2.3126948319345235	0.8853500389126068
2.3136516833833696	0.8850869693171663
2.3146894635078783	0.8848016726248047
2.3156581222913775	0.8845354002583101
2.3167077097505393	0.8842469065177339
2.317738192540916	0.8839636899732636
2.318699553990283	0.8836994945897735
2.319741844115313	0.8834130857641217
2.320715012899333	0.8831456965931619
2.3216690770145676	0.8828835816149199
2.322704069805465	0.8825992613612794
2.323669941255353	0.8823339568541799
2.324716741380904	0.8820464537895947
2.325744436837669	0.8817642297800369
2.3267030109534246	0.881501016981197
2.327742513744843	0.8812156147603099
2.3287128951952516	0.8809492215399068
2.329664171976875	0.8806881029629017
2.3306963774341614	0.8804048042859581
2.331659461550438	0.8801405094007371
2.3327034743423773	0.8798540420839139
2.333678365793307	0.8795865759279433
2.3346341525754517	0.8793243845799611
2.335670868033259	0.8790400309028901
2.3366384621500567	0.8787746723844333
2.337686984942517	0.8784871598446152
2.338716403066192	0.8782049274606106
2.339676699848858	0.8779416835837154
2.340717925307186	0.8776562967561162
2.341690029424505	0.8773898951418053
2.342643028873038	0.8771287671040228
2.3436769569972338	0.8768455073023423
2.34464176378042	0.8765812254876133
2.3456874992392693	0.8762948211087587
2.346714130029333	0.8760136958981513
2.347671639478387	0.8757515407899549
2.348710077603104	0.8754672752664915
2.3496793943868113	0.875201975918475
2.350729639846181	0.8749145759728066
2.351760780636766	0.8746324546493245
2.352722800086341	0.8743692908373659
2.353765748211579	0.8740840393356237
2.3547395749958073	0.8738177410207344
2.3556942971112504	0.8735567126865839
2.3567299479023562	0.8732736096195668
2.3576964773524525	0.8730094505943348
2.3587439354782114	0.8727232274897248
2.3597722889351846	0.8724422803993369
2.360731521051149	0.8721802675282566
2.3617716818427756	0.871896204495403
2.362742721293393	0.8716310707622306
2.3636946560752246	0.8713712032116114
2.364727519532719	0.8710892994243
2.3656912616492036	0.8708263146941686
2.366735932441351	0.8705413051774477
2.3677614985647133	0.8702615680920442
2.368717943347066	0.8700007391361357
2.3697553168050813	0.8697179002733787
2.370723568922087	0.8694539640529753
2.3717727497147556	0.8691680299475668
2.372802825838639	0.8688873663028174
2.3737637806215126	0.8686255936509444
2.374805664080049	0.8683418386958796
2.375778426197576	0.8680769688780882
2.3767320836463175	0.8678173578169068
2.377766669770722	0.8675357799807589
2.3787321345541166	0.86727307529801
2.379778528013174	0.8669884166069264
2.380805816803446	0.8667090233192161
2.381763984252708	0.8664484904989816
2.3828030803776334	0.8661660201512039
2.3837730551615492	0.8659024038830392
2.3847239252766794	0.8656440402493916
2.3857557240674723	0.8653637554776257
2.3867184015172556	0.8651023118209274
2.3877620076427015	0.8648189605014516
2.3887364924271384	0.8645544435626896
2.3896918725427896	0.8642951758560387
2.3907281813341035	0.864014017516582
2.391695368784408	0.8637516799396316
2.392743484910375	0.8634674657297241
2.3937724963675566	0.8631885077697448
2.394732386483729	0.8629283562366812
2.395773205275564	0.8626463460505435
2.396744902726389	0.8623831350582258
2.397697495508429	0.8621251658561206
2.398731016966132	0.8618453558341852
2.399695417082825	0.8615843304697155
2.400740745875181	0.8613014789463762
2.4017669699987514	0.8610238764054143
2.402724072781312	0.8607650432621377
2.4037621042395356	0.8604844027371205
2.40473101435675	0.8602225239020698
2.405780853149627	0.8599388528524341
2.4068115872737184	0.8596604267924642
2.4077732000568	0.8594007465224845
2.4088157415155447	0.8591192934361018
2.4097891616332796	0.858856578104941
2.4107434770822294	0.8585990917000054
2.411778721206842	0.8583198516777651
2.4127448439904446	0.8580593333841947
2.41379189544971	0.8577770772558424
2.4148198422401905	0.8575000575811935
2.4157786676896613	0.8572417428718284
2.416818421814795	0.856961710467378
2.4177890545989187	0.8567003745499847
2.418740582714257	0.8564442581356849
2.419773039505258	0.8561664439345539
2.4207363749552497	0.8559073093786982
2.4217806390809042	0.8556264934022999
2.422755781865549	0.8553643482852687
2.4237118199814085	0.85510741747798
2.4247487867729305	0.8548288257257298
2.425716632223443	0.8545688874105871
2.4267654063496185	0.8542873049811389
2.4277950758070084	0.8540109447005579
2.4287556239233887	0.8537532196859122
2.4297971007154318	0.8534738719693897
2.4307694561664652	0.8532131503190433
2.4317227069487135	0.8529576324235415
2.4327568864066245	0.8526805129598298
2.433721944523526	0.8524220013800161
2.43476793131609	0.8521419056044517
2.4357948134398684	0.8518670215613118
2.4367525742226377	0.8516107264663356
2.4377912636810697	0.8513328692401404
2.438760831798492	0.8510735913696472
2.439711295247129	0.8508195060519157
2.4407426873714284	0.850543880359473
2.4417049581547183	0.8502868151196893
2.4427481576136714	0.8500082273904797
2.443722235731615	0.8497481902363628
2.4446772091807727	0.8494933394766733
2.445713111305593	0.8492169885091096
2.446679892089404	0.8489591686756551
2.447727601548878	0.848679866949254
2.4487562063395663	0.8484057598730257
2.449715689789245	0.8481501637261419
2.4507561019145867	0.8478731088944935
2.4517273926989187	0.8476145547491992
2.4526795788144655	0.8473611747730367
2.453712693605675	0.8470863589694901
2.454676687055875	0.846830023741407
2.4557216091817375	0.8465522714750675
2.4567474266388145	0.8462797017520138
2.4577041227548824	0.8460255917260033
2.458741747546613	0.8457500884398681
2.459710250997334	0.8454930342617589
2.4607596831237175	0.8452146060267325
2.4617900105813155	0.8449413536864969
2.462751216697904	0.8446865290506967
2.463793351490155	0.8444103546434099
2.464766364941397	0.8441525970829036
2.4657202737238535	0.8438999937065091
2.4667551111819725	0.8436260644528044
2.467720827299082	0.8433705307943179
2.468767472091854	0.843093690898845
2.469795012215841	0.8428220138107027
2.4707534309988186	0.8425687102899064
2.4717927784574587	0.8422941253423439
2.4727630045750892	0.8420379027837627
2.4737141260239346	0.841786820680209
2.4747461761484426	0.8415144815440252
2.475709104931941	0.8412604829585381
2.476752962391102	0.8409852473925872
2.477727698509254	0.8407283409459899
2.4786833299586197	0.8404765674256058
2.479719890083649	0.8402035817834588
2.4806873288676683	0.8399489029450126
2.4817356963273505	0.8396730324169472
2.482764959118247	0.8394023036683387
2.483725100568134	0.8391498586237383
2.4847661706936837	0.8388762476592195
2.4857381194782238	0.8386209086706837
2.4866909635939787	0.8383706880096938
2.4877247363853963	0.8380993267461236
2.4886893878358043	0.8378462146009374
2.489734967961875	0.8375719826632022
2.4907614434191605	0.8373028779958755
2.4917187975354365	0.8370519988027365
2.492757080327375	0.8367800260395873
2.493726241778304	0.8365262667428555
2.494776331904896	0.836251435051996
2.4958073173627024	0.8359817226649299
2.4967691814794994	0.8357301996351126
2.497811974271959	0.8354576308814489
2.498785645723409	0.8352032392391984
2.4997402125060737	0.8349539424129362
2.500775707964401	0.8346836260465308
2.501742082081719	0.8344314629742741
2.5027893848746996	0.8341583018830735
2.5038175829988947	0.833890244755108
2.50477665978208	0.8336403163110501
2.5058166652409284	0.8333694169315147
2.506787549358767	0.8331166337325767
2.5077393288078205	0.8328689294939416
2.5087720369325366	0.8326002808957995
2.509735623716243	0.8323497241919544
2.5107801391756124	0.8320782449731375
2.5118055499661964	0.8318118539354252
2.512761839415771	0.8315635297108046
2.513799057541008	0.8312943104412561
2.5147671543252357	0.8310431452395038
2.515816179785126	0.8307711071754282
2.5168461005762306	0.8305041486271719
2.517806900026326	0.8302552186353984
2.5188486281520843	0.8299854436648275
2.519821234936833	0.8297336842851021
2.520774737052796	0.8294869784933575
2.5218091678444217	0.8292194550681873
2.522774477295038	0.8289699220914853
2.523820715421317	0.8286995939573956
2.5248478488788106	0.8284343288113928
2.5258058609952947	0.8281870281714799
2.5268448017874414	0.8279189606078843
2.5278146212385786	0.8276688443632161
2.5287653360209306	0.8274237647355813
2.529796979478945	0.8271579458611257
2.5307595015959503	0.826910052761013
2.531802952388618	0.8266414431634961
2.5327772818402763	0.826390745945402
2.5337325066231493	0.8261450760580792
2.534768660081685	0.82587871773001
2.535735692199211	0.8256302458446374
2.5367836529924	0.8253611085783139
2.537812509116803	0.8250970082069469
2.5387722439001967	0.8248507675372757
2.5398129073592535	0.8245838904256682
2.5407844494773006	0.8243348594187074
2.541736886926562	0.824090838115645
2.5427702530514864	0.8238262087255408
2.543734497835401	0.823579399137273
2.5447796712949784	0.8233120047678114
2.5458057400857705	0.8230496297170444
2.546762687535553	0.8228050473600398
2.5478005636609984	0.8225399094535064
2.548769318445434	0.8222925504550201
2.5498190019055325	0.8220246595112166
2.5508495806968456	0.821761778236416
2.5518110381471493	0.821516648381111
2.5528534242731156	0.8212510161766318
2.5538266890580723	0.8210031214108068
2.5547808491742434	0.8207602083551221
2.5558159379660776	0.8204968219366965
2.5567819054169023	0.8202511459447467
2.5578288015433897	0.8199850204141399
2.5588565930010914	0.8197238863517996
2.5598152631177835	0.8194804348952975
2.5608548619101383	0.8192165637570755
2.561825339361484	0.8189703610731283
2.562776712144044	0.8187291215569934
2.563809013602267	0.8184674915908515
2.56477219371948	0.8182235027590775
2.565816302512356	0.817959147503901
2.5667912899642222	0.8177124190473948
2.5677471727473034	0.8174706436209491
2.568783984206047	0.8172085313382924
2.5697516743237814	0.816964018186792
2.5708002931171783	0.816699192479684
2.57182980724179	0.8164393296908433
2.572790200025392	0.8161970375546925
2.573831521484657	0.8159344632941811
2.5748037216029123	0.8156894451969358
2.575756817052382	0.8154493610415798
2.5767908411775142	0.815189024545261
2.5777557439616374	0.8149462162686067
2.5788015754214233	0.8146831801302222
2.5798283022124235	0.8144250878526322
2.5807859076624142	0.814184495039968
2.5818244417880676	0.8139237050075585
2.5827938545727114	0.8136803998085883
2.5838441960330183	0.8134169221321859
2.5848754328245396	0.8131583778542034
2.5858375482750513	0.8129172893185914
2.5868805924012257	0.8126560592684829
2.5878545151863905	0.8124122701565709
2.58880933330277	0.8121733848370081
2.5898450800948125	0.8119143882969017
2.5908117055458453	0.8116728041709598
2.5918592596725407	0.8114111337225481
2.592887709130451	0.8111543770972578
2.5938470372473517	0.8109150035494062
2.594887294039915	0.8106555748249396
2.595858429491469	0.8104135142473776
2.596810460274237	0.8101763376340205
2.597843419732668	0.8099191363081957
2.5988072578500896	0.8096792743799764
2.599852024643174	0.8094194127781684
2.6008776867674728	0.8091644451910552
2.601834227550762	0.8089267874397872
2.602871697009714	0.8086691613256275
2.603840045127656	0.8084288300010283
2.604889321921261	0.808168555595334
2.605919494046081	0.8079131643298922
2.6068805448298913	0.8076750379812948
2.607922524289364	0.8074170001584101
2.6088953824078276	0.8071762120463056
2.6098491358575058	0.8069402766642995
2.6108838179828466	0.8066844607145015
2.611849378767178	0.8064458652189143
2.612895868227172	0.8061874145572165
2.6139232530183802	0.8059338267704995
2.6148815164685795	0.8056974293682739
2.6159207085944414	0.8054412085461439
2.6168907793792937	0.8052021628010682
2.6178417454953604	0.804967949317954
2.61887364028709	0.8047139434496828
2.6198364137378096	0.8044770832230128
2.6208801158641926	0.8042204561191915
2.621854696649566	0.8039809591984955
2.6228101727661537	0.8037462833592877
2.623846577558404	0.8034918719513402
2.624813861009645	0.8032545610058222
2.6258620731365485	0.8029975402228363
2.626891180594667	0.802745350750135
2.6278511667117757	0.8025102312058684
2.628892081504547	0.8022554339653025
2.629863874956309	0.8020176911069218
2.6308165637392857	0.8017847484680196
2.631850181197925	0.8015321595463061
2.632814677315555	0.8012965951324973
2.6338601021088475	0.8010414102544253
2.6348864222333543	0.8007910358286744
2.6358436210168517	0.800557655224107
2.636881748476012	0.8003046863962946
2.637850754594163	0.8000686957647798
2.6389006893879765	0.7998131429425173
2.6399315195130044	0.7995623891223526
2.6408932282970228	0.7993285825371053
2.641935865756704	0.7990752462625248
2.6429093818753757	0.7988388414566548
2.643863793325262	0.7986072041220057
2.644899133450811	0.7983560688567469
2.6458653522353504	0.7981218347823799
2.6469124996955524	0.7978681288789744
2.6479405424869693	0.797619200748905
2.6488994639373766	0.7973871427200612
2.6499393140634466	0.7971356454413114
2.650910042848507	0.796901002431478
2.651861666964782	0.7966711055318012
2.65289421975672	0.7964218012097609
2.653857651207648	0.7961893207654401
2.654902011334239	0.7959374590577961
2.6558772501198207	0.7957024052618227
2.6568333842366165	0.7954720859124266
2.657870447029075	0.795222417368577
2.6588383884805245	0.7949895260925657
2.6598872586076365	0.794737311977873
2.660917024065963	0.7944898426721012
2.66187766818328	0.7942591191795341
2.6629192409762594	0.794009105730366
2.6638916924282294	0.7937758220740989
2.6648450392114142	0.7935472511874387
2.6658793146702617	0.7932994224617361
2.6668444687880997	0.7930682927937501
2.6678905515816003	0.7928179316834163
2.6689175297063157	0.7925722936955957
2.6698753864900215	0.7923433232208961
2.67091417194939	0.7920951542295219
2.671883836067749	0.7918636366845453
2.6728343955173224	0.7916368101298379
2.6738658836425584	0.7913908172119716
2.6748282504267853	0.7911614449284378
2.675871545886675	0.7909129327088893
2.676845720005555	0.7906810249330689
2.6778007894556493	0.7904537962580478
2.6788367875814063	0.7902074600235796
2.679803664366154	0.7899776971867039
2.6808514698265644	0.7897288533992648
2.6818801706181894	0.7894846991127769
2.682839750068805	0.7892570863700046
2.683880258195083	0.7890104258540805
2.6848516449803514	0.7887802906556642
2.685803927096835	0.7885548125068571
2.686837137888981	0.7883103189790708
2.6878012273401173	0.7880823196658806
2.6888462454669164	0.7878353315979605
2.6898721589249304	0.7875930109630827
2.6908289510419348	0.7873671526338075
2.691866671834602	0.7871223387398343
2.6928352712862593	0.786893970896732
2.6938847994135795	0.7866466742869431
2.694915222872114	0.7864040329962299
2.695876524989639	0.7861778056232537
2.696918755782827	0.7859326828845271
2.6978918652350057	0.7857039576931949
2.6988458700183986	0.7854798550811999
2.699880803477454	0.7852368897110534
2.7008466155955	0.7850102905232629
2.701893356389209	0.7847648553763081
2.7029209925141324	0.7845240532276536
2.7038795072980464	0.784299585092489
2.704918950757623	0.7840563143942337
2.70588927287619	0.7838293613205441
2.706840490325972	0.7836070084681738
2.7078726364514165	0.7833658856496146
2.7088356612358515	0.7831410490653457
2.709879614695949	0.7828974693059667
2.7108544468150373	0.7826701592822938
2.71181017426534	0.7824474372779687
2.712846830391306	0.7822060048919582
2.713814365176262	0.7819808106441164
2.7148628286368806	0.7817369329656474
2.7158921874287136	0.7814976537539673
2.716852424879537	0.7812745802816832
2.7178935910060233	0.7810328569532535
2.7188656357915004	0.7808073228564348
2.719818575908192	0.7805863542115897
2.720852444700546	0.7803467684774628
2.7218171921518906	0.7801233403695984
2.722862868278898	0.7798813221025629
2.72388943973712	0.7796438797077874
2.7248468898543323	0.779422562534754
2.7258852686472075	0.779182688745619
2.726854526099073	0.7789589236672597
2.7279047122266014	0.7787166290556105
2.7289357936853444	0.7784788979134242
2.729897753803078	0.7782572428798112
2.730940642596474	0.7780170920409463
2.731914410048861	0.7777930006975469
2.732869072832462	0.77757343959804
2.733904664291726	0.7773354156061201
2.7348711344099805	0.7771134193145706
2.7359185332038978	0.7768729871800514
2.7369468273290294	0.7766370957279845
2.7379060001131514	0.7764171993851142
2.738946101572936	0.7761789008808168
2.7399170816917118	0.775956580878032
2.7408689571417018	0.7757387683429094
2.7419017612673544	0.7755025865084356
2.7428654440519975	0.7752823513996412
2.7439100555123033	0.7750437740000878
2.744935562303824	0.7748097144740173
2.745891947754335	0.7745915691039786
2.7469292618805086	0.7743551150692163
2.7478974546656727	0.7741345585936292
2.7489465761264995	0.7738957206027686
2.749976592918541	0.7736613879650011
2.750937488369573	0.7734429201340568
2.751979312496268	0.7732062045842834
2.752952015281953	0.7729853371499663
2.7539056133988526	0.7727689416864861
2.754940140191415	0.772534331474983
2.755905545642968	0.7723155374536496
2.7569518797701837	0.7720785557816208
2.757979109228614	0.7718460564951768
2.7589372173460345	0.7716293406833252
2.7599762541391177	0.7713944709480307
2.7609461695911914	0.7711753680146091
2.76189698037448	0.7709607141217494
2.762928719833431	0.7707279392036708
2.7638913379513728	0.7705108992059041
2.764934884744977	0.7702757652214496
2.765909310197572	0.7700563493946997
2.7668646309813814	0.7698413700987045
2.7679008804408536	0.7696083298740706
2.7688680085593163	0.7693909757555737
2.7699160653534416	0.7691555878768571
2.7709450174787813	0.7689246469471432
2.771904848263112	0.7687093592854778
2.772945607723105	0.7684760716705741
2.773917245842089	0.7682584205871241
2.774869779292287	0.7680451829798128
2.7759032414181477	0.767813978392352
2.776867582202999	0.7675983783421673
2.777912851663513	0.7673648384112784
2.778939016455242	0.7671357223340778
2.779896059905961	0.7669221780160212
2.780934032032343	0.7666907275346704
2.781902882817715	0.7664748321064239
2.78295266227875	0.7662410577379505
2.7839833370709997	0.7660116945457939
2.78494489052224	0.7657978534675934
2.7859873726491426	0.7655661673157786
2.786960733435036	0.7653499864884199
2.787914989552144	0.765138183258617
2.7889501743449148	0.7649085679837484
2.789916237796676	0.7646944259470632
2.7909632299241	0.7644624990097386
2.791991117382738	0.7642349600429309
2.7929498835003668	0.7640228614482352
2.7939895782936586	0.7637930117182101
2.794960151745941	0.7635785856080829
2.7959116205294374	0.7633685139642311
2.7969440179885967	0.7631407241101487
2.7979072941067464	0.7629283258679136
2.798951498900559	0.7626982364756932
2.799926582353362	0.7624835218635843
2.8008825611373798	0.7622731491004331
2.80191946859706	0.7620451182529606
2.802887254715731	0.7618324300270881
2.8039359695100643	0.7616021108912381
2.8049655796356125	0.7613761439681264
2.8059260684201512	0.7611654867326613
2.8069674858803526	0.7609372323821001
2.8079397819995444	0.7607242709310653
2.808892973449951	0.7605156281166368
2.8099270935760203	0.7602894211387394
2.81089209236108	0.7600784749918107
2.8119380198218025	0.7598499917628716
2.8129648426137392	0.7596258374869347
2.8139225440646665	0.7594169112007813
2.8149611741912564	0.759190481508983
2.815930682976837	0.7589792630662494
2.8168810870936323	0.7587723400951409
2.81791241988609	0.7585479465500398
2.8188746313375384	0.758338732282344
2.8199177714646493	0.7581120744243395
2.8208917902507507	0.7579005790293045
2.821846704368067	0.7576933664714578
2.8228825471610457	0.7574687432848458
2.823849268613015	0.7572592504500117
2.824896918740647	0.7570323740754465
2.8259254641994938	0.7568097908385634
2.826884888317331	0.7566023050742855
2.827925241110831	0.7563774694490462
2.828896472563321	0.7561677145351027
2.829848599347026	0.7559622192362129
2.8308816548063938	0.755739406908381
2.831845588924752	0.7555316432881583
2.832890451718773	0.7553065896224015
2.8339162098440083	0.7550858058213604
2.834872846628234	0.7548800379591933
2.8359104120881224	0.7546570135963574
2.8368788562070013	0.7544489884675637
2.8379282290015433	0.7542237339214443
2.8389584971272996	0.7540027364654207
2.8399196439120464	0.7537967053436132
2.840961719372456	0.7535734784694437
2.841934673491856	0.7533652011564572
2.8428885229424705	0.7531611473874232
2.843923301068748	0.7529399306827633
2.8448889578540157	0.7527336315201544
2.8459355433149462	0.7525101963922004
2.8469630241070916	0.7522909950355942
2.8479213835582273	0.7520866784418008
2.8489606716850258	0.7518652594047115
2.8499308384708146	0.7516587084190881
2.850881900587818	0.7514563577819989
2.851913891380484	0.7512369373749559
2.8528767608321406	0.7510323531235296
2.85392055895946	0.7508107259553922
2.85489523574577	0.7506039181663119
2.8558508078632943	0.7504012980763787
2.856887308656481	0.750181667857208
2.8578546881086586	0.7499768249977521
2.8589029962364987	0.7497549989547403
2.8599321996955536	0.7495373708125654
2.860892281813599	0.749334497255731
2.861933292607307	0.7491146740006384
2.8629051820600053	0.7489095886208955
2.8638579668439186	0.7487086677218274
2.8648916803034945	0.7484908297604874
2.865856272422061	0.7482876977874725
2.86690179321629	0.7480676755741714
2.8679282093417333	0.7478518279874736
2.8688855041261676	0.747650653750155
2.8699237275862646	0.7474326226021079
2.870892829705352	0.7472292481627572
2.871942860500102	0.7470090437221333
2.8729737866260665	0.7467930011329341
2.8739355914110214	0.746591582498132
2.8749783248716394	0.7463733672964006
2.875951936991248	0.7461697593482138
2.8769064444420707	0.7459702798495097
2.877941880568556	0.7457540363687912
2.878908195354032	0.7455523682779694
2.8799554388151707	0.7453339629846051
2.880983577607524	0.7451196962554708
2.881942595058868	0.7449199723059865
2.8829825411858745	0.7447035444249517
2.8839533659718715	0.7445016426964493
2.8849050860890832	0.7443038462776701
2.8859377348819577	0.7440893783492674
2.8869012623338226	0.7438894048552549
2.88794571846135	0.7436727864979293
2.888971069920092	0.7434602835068395
2.8899273000378245	0.7432622424885875
2.89096445883122	0.7430475897108686
2.891932496283606	0.7428473823549941
2.8929814624116545	0.7426305899665837
2.8940113238709175	0.7424179002111675
2.894972063989171	0.7422196233094098
2.896013732783087	0.7420047945753532
2.896986280235994	0.7418043620882462
2.8979397230201154	0.74160799902039
2.8989740944798994	0.7413951164720389
2.899939344598674	0.7411965984967898
2.900985523393111	0.7409815876291914
2.902012597518763	0.7407706562015708
2.9029705503034053	0.7405740569352983
2.9040094317637104	0.7403609978029639
2.904979191883006	0.7401622543053641
2.9059298473335162	0.739967557194159
2.906961431459689	0.7397564323955691
2.9079238942448526	0.7395595917150598
2.9089672857056788	0.7393463497938071
2.9099415558254953	0.7391473754105238
2.910896721276526	0.7389524348551815
2.91193281540322	0.7387411253303369
2.9128997881889043	0.738544051725393
2.9139476896502514	0.7383306356723628
2.914976486442813	0.7381212634297085
2.915936161894365	0.7379260947565666
2.9169767660215795	0.7377146165736865
2.9179482488077846	0.7375173254640119
2.9189006269252045	0.7373240451716987
2.919933933718287	0.7371144874616871
2.92089811917036	0.736919085370854
2.9219432332980957	0.7367074322372358
2.922969242757046	0.7364997998416627
2.923926130874987	0.736306290882228
2.9249639476685907	0.7360965636351225
2.9259326431211847	0.7359009434135532
2.9269822672494414	0.7356891313496763
2.928012786708913	0.7354813273596896
2.928974184827375	0.7352875981184331
2.9300165116214996	0.7350777098738986
2.9309897170746146	0.7348818799183497
2.931943817858944	0.7346900251167541
2.932978847318936	0.7344820433062902
2.9339447554379188	0.7342880884051022
2.9349915922325645	0.7340780327892092
2.9360193243584245	0.7338719622054225
2.936977935143275	0.733679886427958
2.938017474603788	0.7334717425859106
2.9389878927232918	0.7332775771794824
2.93993920617401	0.7330873640632822
2.9409714483003913	0.7328811146894778
2.941934569085763	0.7326888125452224
2.942978618546797	0.7324805002842463
2.9439535466668216	0.7322861188348002
2.944909370118061	0.7320956772104381
2.945946122244963	0.7318892573575067
2.946913753030856	0.7316967370202794
2.947962312492411	0.7314882646608192
2.9489917672851806	0.7312837419600368
2.949952100736941	0.7310930867617126
2.9509933628643643	0.7308865120777239
2.951965503650778	0.730693788570325
2.952918539768406	0.7305049820693532
2.9539525045616966	0.7303002877783964
2.9549173480139777	0.7301094135475714
2.9559631201419214	0.7299026775756685
2.95698978760108	0.7296998683792442
2.957947333719229	0.7295108474124699
2.9589858085130407	0.729305997044805
2.959955161965843	0.729114918674543
2.9610054440943077	0.7289080370137637
2.9620366215539873	0.7287050695682158
2.9629986776726573	0.7285158422072111
2.96404166246699	0.7283108439687801
2.9650155259203133	0.7281195695393237
2.9659702847048512	0.7279321767734122
2.967005972165052	0.7277290447048657
2.967972538284243	0.7275396054286648
2.969020033079097	0.727334452798893
2.970048423205165	0.7271331915535553
2.9710076919902235	0.7269455913758844
2.9720478894509452	0.7267423100566707
2.9730189655706574	0.7265526736259589
2.973970937021584	0.7263668962207797
2.975003837148173	0.7261654690498148
2.9759676159337527	0.7259776559378587
2.977012323394995	0.7257742188463479
2.978037926187452	0.7255746504354417
2.9789944076388997	0.7253886645494295
2.98003181776601	0.725187086693034
2.9810001065521106	0.7249990752799976
2.982049324013874	0.7247954977394371
2.983079436806852	0.7245957764177654
2.9840404282588207	0.7244095899291549
2.985082348386452	0.7242078693891808
2.9860551471730736	0.7240196675605834
2.9870088412909097	0.7238352897069005
2.988043464084409	0.723635409044822
2.9890089655368985	0.7234490163777378
2.990055395665051	0.7232471465788702
2.9910827211244175	0.7230491103590737
2.9920409252427747	0.7228645307193277
2.9930800580367944	0.7226645058169913
2.994050069489805	0.7224779214731107
2.99500097627403	0.7222951386644878
2.996032811733918	0.7220969416316005
2.996995525852796	0.7219121546346376
2.998039168647337	0.7217119789225673
2.999013690100868	0.7215251971859605
2.9990291011774115	0.7215222444766002
2.9990445122539553	0.7215192918001117
2.999075334407043	0.7215133865457486
2.999136978713218	0.7215015764314731
2.9992602673255675	0.7214779577806711
2.9995068445502673	0.7214307267896382
2.999522255626811	0.7214277751320564
2.999537666703355	0.7214248235073382
2.9995684888564424	0.7214189203564941
2.999630133162617	0.721407114449165
2.999753421774967	0.7213835042118917
2.999768832851511	0.721380553080108
2.9997842439280547	0.7213776019811842
2.999815066081142	0.7213716998819174
2.9998767103873165	0.7213598960776975
2.9998921214638603	0.72135694520879
2.999907532540404	0.7213539943727404
2.9999383546934917	0.7213480927992169
2.9999537657700355	0.7213451420617416
2.9999691768465793	0.7213421913571239
2.999984587923123	0.7213392406853635
2.9999999989996664	0.7213362900464602

==> file3.dat <==
5.1020408163265303e-8	1.
0.0007667948013990668	0.9999999362376824
0.0015335385823899703	0.999999779310397
0.002300282363380874	0.9999994261260432
0.0030670261443717776	0.9999993822862318
0.0038337699253626813	0.9999985275099574
0.004600513706353585	0.9999980562006706
0.005367257487344488	0.9999974951237721
0.006134001268335392	0.9999980208258932
0.0069007450493262954	0.9999948353707214
0.007667488830317199	0.9999959620630747
0.008434232611308101	0.9999964313253746
0.009200976392299005	0.9999909122180282
0.00996772017328991	0.999989476814199
0.010734463954280814	0.99998760461256
0.011501207735271718	0.9999923777918687
0.01226795151626262	0.9999926766698578
0.013034695297253523	0.9999883952182017
0.013801439078244427	0.9999821302538372
0.014568182859235331	0.9999859626547316
0.015334926640226235	0.9999745202005867
0.016101670421217136	0.9999861012045623
0.01686841420220804	0.999986340604438
0.017635157983198944	0.999971505321846
0.01840190176418985	0.9999653877892473
0.019168645545180753	0.9999612519394574
0.019935389326171657	0.999969672618147
0.02070213310716256	0.9999679856266892
0.021468876888153465	0.9999529844046452
0.02223562066914437	0.9999464936362337
0.023002364450135274	0.9999736039063063
0.023769108231126178	0.9999387388419854
0.02453585201211708	0.9999713384932214
0.02530259579310798	0.9999341709547381
0.026069339574098883	0.9999263398646848
0.026836083355089788	0.9999335086078879
0.027602827136080692	0.9999509134792784
0.028369570917071596	0.9999574209271129
0.0291363146980625	0.9999553225998681
0.029903058479053404	0.9999443775189186
0.03066980226004431	0.9999192919151225
0.03143654604103521	0.999894876072928
0.03220328982202611	0.9998876239521212
0.032970033603017014	0.9999006663168868
0.03373677738400792	0.9999460059215777
0.03450352116499882	0.9998790376328345
0.03527026494598973	0.9998668168010663
0.03603700872698063	0.9999373343797462
0.036803752507971535	0.9998567263368545
0.03757049628896244	0.9998680520433125
0.03833724006995334	0.9998890227025448
0.03910398385094425	0.9998362204219148
0.03987072763193515	0.9999106784917607
0.040637471412926056	0.9998215442777253
0.04140421519391696	0.9999046945090476
0.042170958974907864	0.9998090520133265
0.04293770275589877	0.9998691684257156
0.04370444653688967	0.9998106435402829
0.04447119031788058	0.9998030668572185
0.04523793409887148	0.9998696618303302
0.046004677879862385	0.9997704375076977
0.04677142166085329	0.9998755236423147
0.04753816544184419	0.9997784597006809
0.04830490922283509	0.9997511697088068
0.049071653003825995	0.9998860215024928
0.04990289112429194	0.9997362291098227
0.05073412924475788	0.999742794182653
0.05156536736522383	0.9998654101502318
0.05239660548568978	0.999705609151999
0.05322784360615573	0.9997157644373281
0.054059081726621674	0.9998606746835473
0.05489031984708762	0.9996887722623043
0.05572155796755357	0.9996656572476714
0.05655279608801952	0.9998138647115461
0.057384034208485465	0.999748027076862
0.05821527232895141	0.9996333656768478
0.05904651044941736	0.9996498037445247
0.05987774856988331	0.9998243090963818
0.060708986690349256	0.999690804618598
0.061540224810815204	0.999590301214327
0.06237146293128115	0.9995975249369213
0.0632027010517471	0.9997747043954033
0.06403393917221305	0.9997322685343007
0.06486517729267899	0.9995570310718861
0.06569641541314494	0.9995317406386117
0.0665276535336109	0.9995990962068895
0.06735889165407684	0.9997788846116411
0.06819012977454278	0.9996649752704331
0.06902136789500873	0.9994978383026525
0.06985260601547469	0.9994706884231852
0.07068384413594063	0.9995059021103705
0.07151508225640657	0.9996970275446782
0.07234632037687252	0.9997240137490723
0.07317755849733847	0.9995151459079906
0.0740087966178044	0.9994108399689313
0.07484003473827036	0.9993924292516624
0.0756712728587363	0.9994398159025412
0.07650251097920224	0.9996331328900966
0.0773337490996682	0.9997106385501912
0.07816498722013414	0.9995286141771309
0.07899622534060008	0.999354677489725
0.07982746346106603	0.9993105603279273
0.08065870158153197	0.9992975585513262
0.08148993970199792	0.9993721243340253
0.08232117782246387	0.9995715354141751
0.08315241594292982	0.9996732020360479
0.08398365406339577	0.999530277400903
0.0848148921838617	0.9993158550657856
0.08564613030432766	0.9992150654736183
0.08647736842479362	0.9991897743037716
0.08730860654525956	0.9991816008616783
0.0881398446657255	0.999264909991966
0.08897108278619145	0.9994623553402842
0.0898023209066574	0.9996111457126781
0.09063355902712335	0.999551691494198
0.09146479714758929	0.999337427264104
0.09229603526805524	0.9991489464914243
0.0931272733885212	0.9990693572928
0.09395851150898714	0.9990439928269291
0.09478974962945308	0.9990288401243359
0.09562098774991903	0.9990743688112396
0.09645222587038499	0.9992320708145461
0.09728346399085093	0.9994379920013832
0.09811470211131687	0.9995446711678108
0.09894594023178283	0.9994645277484396
0.09977717835224878	0.9992523341023092
0.10060841647271472	0.9990414216623689
0.10143965459318066	0.9989185575399676
0.10227089271364662	0.9988721399545805
0.10304704609195495	0.9988497065325763
0.10382319947026329	0.9988331643164542
0.10459935284857164	0.9988553979461283
0.10537550622687997	0.998956547272263
0.1061516596051883	0.9991332810011477
0.10692781298349664	0.9993234978768459
0.10770396636180499	0.9994395024012684
0.10848011974011332	0.9994225406329242
0.10925627311842165	0.9992776399548848
0.11003242649673	0.9990661575573533
0.11080857987503834	0.9988655000925069
0.11158473325334667	0.9987261362491751
0.112360886631655	0.9986531191839503
0.11313704000996334	0.9986191284455878
0.11391319338827169	0.9985948711201593
0.11468934676658002	0.9985741318332667
0.11546550014488835	0.9985778075849426
0.1162416535231967	0.998636779903004
0.11701780690150504	0.9987666467375981
0.11779396027981337	0.9989508222201277
0.1185701136581217	0.9991419703360186
0.11934626703643005	0.9992804940047578
0.12012242041473839	0.9993197046278521
0.12089857379304672	0.9992447910308925
0.12167472717135505	0.9990770506598143
0.1224508805496634	0.9988628104580254
0.12322703392797174	0.9986535998994579
0.12400318730628007	0.9984871911229479
0.1247793406845884	0.9983773666187878
0.12555549406289673	0.9983153317461342
0.12633164744120506	0.9982802775736392
0.12710780081951342	0.9982531118419417
0.12788395419782178	0.9982269408327944
0.1286601075761301	0.9982101672694352
0.12943626095443844	0.9982216946733102
0.13021241433274677	0.9982810308063803
0.1309885677110551	0.998397819648939
0.13176472108936343	0.9985650879928195
0.13254087446767177	0.9987586749431582
0.13331702784598012	0.9989428273980756
0.13409318122428848	0.9990797718155017
0.1348693346025968	0.9991399129630854
0.13564548798090514	0.9991094064337597
0.13642164135921347	0.9989929933074165
0.1371977947375218	0.9988116564265297
0.13797394811583014	0.9985962543308428
0.13875010149413847	0.998379327782273
0.13952625487244683	0.9981875251415028
0.14030240825075518	0.9980366050430131
0.14107856162906351	0.9979300055164578
0.14185471500737185	0.9978608666447504
0.14263086838568018	0.9978164815216878
0.1434070217639885	0.9977836417771413
0.14418317514229684	0.997753310322373
0.14495932852060517	0.9977234319385266
0.14573548189891353	0.9976993240774855
0.14651163527722189	0.9976917791208784
0.14728778865553022	0.9977135756654599
0.14806394203383855	0.9977754195205084
0.14884009541214688	0.9978823730369245
0.1496162487904552	0.9980316168288219
0.15039240216876354	0.9982120064899428
0.15116855554707187	0.9984054472454946
0.15194470892538023	0.9985897149789229
0.15270563725540853	0.9987395303945188
0.1534665655854368	0.99884017951516
0.15422749391546509	0.9988788481640678
0.15498842224549336	0.9988501193567412
0.15574935057552164	0.9987564369006683
0.15651027890554992	0.9986073312460007
0.1572712072355782	0.9984176367859319
0.15803213556560647	0.9982050772177082
0.15879306389563475	0.9979876608974821
0.15955399222566302	0.997781311148861
0.1603149205556913	0.9975980714963888
0.16107584888571957	0.9974450964434965
0.16183677721574785	0.9973244919159244
0.16259770554577613	0.9972339314289037
0.1633586338758044	0.9971678645745083
0.16411956220583268	0.9971190662097961
0.16488049053586096	0.9970802523388617
0.16564141886588923	0.9970455093360672
0.1664023471959175	0.9970113382596603
0.1671632755259458	0.9969771932311371
0.16792420385597406	0.996945478421091
0.16868513218600234	0.9969210489928138
0.16944606051603062	0.9969103267688517
0.17020698884605892	0.9969201843748073
0.17096791717608723	0.9969567692236785
0.1717288455061155	0.9970244318361592
0.17248977383614378	0.997124895664446
0.17325070216617205	0.9972567638709227
0.17401163049620033	0.9974154093915645
0.1747725588262286	0.9975932449445466
0.17629441548628516	0.9979652000824828
0.17705534381631344	0.998135912062764
0.17781627214634171	0.998281030466955
0.17857720047637	0.9983906098987103
0.17933812880639827	0.9984569840612814
0.18009905713642654	0.9984753259304341
0.18085998546645482	0.998443935135426
0.1816209137964831	0.998364243234768
0.1823818421265114	0.9982405556067576
0.1831427704565397	0.9980795721145055
0.18390369878656798	0.9978897457052764
0.18466462711659626	0.9976805477138444
0.18542555544662453	0.9974617107843692
0.1861864837766528	0.9972425156892923
0.1869474121066811	0.9970311781650358
0.18770834043670936	0.9968343778170816
0.18846926876673764	0.9966569549236421
0.18923019709676592	0.9965017842862994
0.1899911254267942	0.9963698196341433
0.19075205375682247	0.9962602886793045
0.19151298208685075	0.9961710085862968
0.19227391041687902	0.9960987848291164
0.1930348387469073	0.996039853296129
0.19379576707693558	0.9959903258864685
0.19455669540696388	0.9959466032981252
0.19531762373699219	0.9959057246289712
0.19607855206702046	0.9958656310743208
0.19683948039704874	0.9958253296372691
0.19760040872707701	0.9957849516152465
0.1983613370571053	0.9957457090024789
0.19912226538713357	0.9957097592820066
0.19988319371716184	0.9956799949455041
0.20064412204719012	0.9956597782068783
0.20146954471669343	0.995652751326964
0.20229496738619676	0.9956654328102515
0.2031203900557001	0.9957015174996579
0.2039458127252034	0.9957636964026446
0.20477123539470674	0.9958533577201524
0.20559665806421007	0.9959703895315856
0.20642208073371338	0.9961130940556845
0.2072475034032167	0.9962782146131757
0.20807292607272004	0.9964610683763202
0.20889834874222335	0.9966557711791455
0.20972377141172668	0.9968555354094194
0.21054919408123002	0.9970530184926556
0.21137461675073332	0.997240697756578
0.21220003942023666	0.9974112474587159
0.21302546208974	0.9975578952972394
0.2138508847592433	0.9976747385555864
0.2146763074287466	0.9977570038511047
0.21550173009824994	0.9978012389334692
0.21632715276775327	0.9978054297704105
0.21715257543725658	0.9977690409419576
0.21797799810675988	0.9976929818496033
0.21880342077626322	0.9975795051919342
0.21962884344576655	0.9974320473811578
0.22045426611526986	0.9972550229576306
0.22127968878477317	0.9970535865490583
0.2221051114542765	0.9968333765249869
0.22375595679328314	0.9963600520993197
0.22458137946278647	0.9961183411450469
0.2254068021322898	0.9958802288792943
0.22705764747129645	0.9954319585320072
0.22788307014079978	0.995228414686748
0.2287084928103031	0.995041581281709
0.22953391547980642	0.9948726130831652
0.23035933814930976	0.9947218441599222
0.23118476081881306	0.9945888651614905
0.2320101834883164	0.9944726275924463
0.23283560615781973	0.994371568202224
0.23366102882732304	0.994283746302996
0.23448645149682634	0.9942069868660361
0.23531187416632968	0.9941390225920521
0.236137296835833	0.9940776287577301
0.23696271950533632	0.9940207454574665
0.23778814217483962	0.9939665828308656
0.23861356484434296	0.993913705937504
0.2402644101833496	0.9938081942984646
0.2410898328528529	0.993754906478846
0.24191525552235624	0.9937016051688382
0.24274067819185957	0.993649095694083
0.24356610086136288	0.9935985695548076
0.2443915235308662	0.9935515412913509
0.24521694620036955	0.9935097732026803
0.24604236886987285	0.9934751915459251
0.24686779153937619	0.993449797908967
0.24769321420887952	0.9934355793687432
0.24851863687838283	0.9934344208422047
0.24934405954788616	0.9934480227251732
0.2501694822173895	0.9934778265184799
0.2509949048868928	0.9935249506835673
0.25182032755639616	0.9935901384733271
0.25264575022589947	0.9936737189695193
0.2534711728954028	0.9937755820449329
0.2542415108227485	0.9938866528873262
0.2550118487500942	0.9940123567654212
0.2557821866774399	0.994151558501252
0.2565525246047856	0.9943028141471788
0.2573228625321313	0.9944643976923909
0.25809320045947703	0.9946343341544892
0.25963387631416845	0.9949903557402601
0.26040421424151416	0.9951716115834587
0.2611745521688599	0.995351654861193
0.2619448900962056	0.9955279081582868
0.2627152280235513	0.9956978149689344
0.263485565950897	0.9958588858489871
0.2642559038782427	0.9960087421033416
0.2650262418055884	0.9961451561576506
0.2657965797329342	0.9962660878840811
0.26656691766027996	0.9963697162804925
0.26733725558762567	0.9964544660375508
0.2681075935149714	0.9965190286653552
0.2688779314423171	0.9965623779868309
0.2696482693696628	0.9965837799364385
0.2704186072970085	0.9965827967268401
0.2711889452243542	0.9965592855608657
0.2719592831516999	0.9965133921693757
0.27272962107904564	0.996445539545975
0.27349995900639135	0.9963564123258691
0.27427029693373706	0.9962469373178474
0.27504063486108277	0.9961182607450775
0.2758109727884285	0.9959717227823094
0.2765813107157742	0.99580882999456
0.2781219865704656	0.9954406629607465
0.2788923244978113	0.9952389684708134
0.279662662425157	0.995028018408626
0.28120333827984845	0.9945859152961494
0.2842846899892313	0.9936718528349093
0.285055027916577	0.9934468320016001
0.2858253658439227	0.9932260937368615
0.2873660416986141	0.9928021173805355
0.28813637962595984	0.9926008170370823
0.28890671755330555	0.9924076667287595
0.290447393407997	0.9920479258918617
0.2912177313353428	0.9918819984484326
0.2919880692626885	0.9917255590838446
0.2927584071900342	0.9915785777643159
0.2935287451173799	0.9914408970458444
0.29429908304472563	0.9913122439478955
0.29506942097207134	0.9911922429384665
0.29661009682676276	0.9909762658903847
0.29738043475410847	0.99087915322532
0.2981507726814542	0.9907884490086889
0.2996914485361456	0.9906235594201831
0.3004617864634913	0.9905479956473158
0.301232124390837	0.9904761104598115
0.30277280024552844	0.9903407900492323
0.3036076325123492	0.9902708140862355
0.3044424647791699	0.9902023250122819
0.30611212931281145	0.9900676020732824
0.30945145838009447	0.9897973739335465
0.31028629064691526	0.9897288650938857
0.311121122913736	0.9896601372760551
0.31279078744737754	0.9895231623636088
0.3136256197141983	0.9894557106957347
0.314460451981019	0.9893896139485064
0.31613011651466055	0.9892638781642916
0.3169649487814813	0.9892055638188637
0.3177997810483021	0.9891512303919987
0.3186346133151228	0.9891016152988161
0.31946944558194357	0.9890574641688271
0.32030427784876436	0.9890195188173869
0.3211391101155851	0.9889885055108181
0.32197394238240584	0.9889651236734497
0.32280877464922664	0.9889500351707711
0.3236436069160474	0.9889438542878787
0.3244784391828681	0.9889471385068697
0.3253132714496889	0.988960380170906
0.32614810371650965	0.988983999106695
0.3269829359833304	0.9890183362612733
0.3278177682501512	0.9890636483934667
0.3286526005169719	0.9891201038453954
0.32948743278379267	0.9891877794050611
0.3303222650506134	0.9892666582575168
0.33115709731743415	0.9893566290094871
0.33199192958425494	0.9894574857606642
0.3328267618510757	0.989568929184315
0.3336615941178964	0.9896905685703382
0.3344964263847172	0.9898219247755431
0.3361660909183587	0.9901114524517164
0.3370009231851795	0.9902682614336079
0.33783575545200023	0.99043207342945
0.33950541998564177	0.9907772509802601
0.3428447490529248	0.9915109372118065
0.3436795813197455	0.9916973846903939
0.3445144135865663	0.9918829043587596
0.3461840781202078	0.9922468495538449
0.3470189103870286	0.9924231437494918
0.34785374265384933	0.9925942621896602
0.34952340718749086	0.9929169702405514
0.3503582394543116	0.9930666519502459
0.35119307172113234	0.9932073538095937
0.35202790398795314	0.9933382402556216
0.3528627362547739	0.9934585319049783
0.3536975685215946	0.9935675096386486
0.3545324007884154	0.9936645181381087
0.35536723305523615	0.9937489688642227
0.3562020653220569	0.9938203424753481
0.3570216725405976	0.9938772591102321
0.35784127975913826	0.9939207826071811
0.35866088697767895	0.9939506245331582
0.3594804941962197	0.9939665646091017
0.36030010141476043	0.9939684504780533
0.3611197086333011	0.9939561970342257
0.3619393158518418	0.9939297853343287
0.3627589230703825	0.9938892611147888
0.3635785302889232	0.9938347329404379
0.36439813750746386	0.9937663700119201
0.36521774472600455	0.9936843996604011
0.3660373519445453	0.9935891045592078
0.366856959163086	0.9934808196827729
0.3676765663816267	0.9933599290437225
0.3684961736001674	0.9932268622391279
0.3693157808187081	0.9930820908368856
0.37013538803724877	0.9929261246328802
0.37095499525578945	0.99275950780905
0.3725942096928709	0.992396647448855
0.3734138169114116	0.9922016288230665
0.3742334241299523	0.991998401477425
0.3758726385670337	0.9915699595166818
0.37669224578557436	0.9913460876367677
0.37751185300411505	0.9911166850599364
0.3791510674411965	0.9906439966212534
0.3824294963153593	0.9896616693775324
0.38324910353389996	0.9894121189968244
0.38406871075244065	0.9891621917603277
0.38570792518952207	0.9886634543658027
0.38898635406368487	0.9876847184576408
0.38980596128222555	0.9874465774392653
0.39062556850076624	0.9872118363796498
0.39226478293784767	0.9867538648720676
0.39554321181201046	0.9858913255078006
0.39636281903055115	0.9856879754158147
0.39718242624909184	0.9854898112131356
0.39882164068617326	0.9851093447191034
0.399641247904714	0.9849271237830493
0.4004608551232547	0.9847502536589631
0.40210006956033606	0.9844124421110951
0.40291967677887675	0.9842513803461561
0.40373928399741743	0.9840954315569763
0.4053784984344988	0.9837984062587409
0.4086569273086616	0.9832596554193568
0.4094214497850447	0.9831436827061131
0.4101859722614278	0.9830310278212268
0.41171501721419396	0.9828149807260033
0.4147731071197263	0.9824149237609138
0.42088928693079103	0.9817028476880079
0.43312164655292046	0.9803747471877233
0.43388616902930355	0.980290041140027
0.43465069150568664	0.9802050126517425
0.4361797364584528	0.9800341063178347
0.4392378263639852	0.9796902333412312
0.44000234884036826	0.9796042144628307
0.44076687131675135	0.979518336902932
0.44229591626951753	0.9793473861714467
0.4453540061750499	0.9790117084566892
0.446118528651433	0.9789297737958598
0.44688305112781607	0.9788488867790452
0.44841209608058225	0.9786907909890282
0.44917661855696533	0.9786138563633919
0.4499411410333484	0.9785385166950142
0.4514701859861146	0.9783931885118434
0.4522347084624977	0.9783234847630257
0.4529992309388808	0.9782559445555796
0.45452827589164696	0.9781279212984452
0.45529279836803005	0.9780677185185013
0.45605732084441314	0.9780102389461777
0.4575863657971793	0.9779039874818791
0.4584153826130375	0.9778515319121563
0.4592443994288956	0.9778029054630415
0.46007341624475373	0.9777582630678983
0.46090243306061185	0.9777177537878635
0.46173144987646997	0.977681520325471
0.46256046669232814	0.9776496985661975
0.4633894835081863	0.9776224171485767
0.46421850032404444	0.9775997970634269
0.46504751713990256	0.9775819512826093
0.4658765339557607	0.9775689844176267
0.4667055507716188	0.9775609924082675
0.46753456758747697	0.9775580622413914
0.46836358440333514	0.9775602716998552
0.46919260121919326	0.9775676891414914
0.4700216180350514	0.977580373307947
0.4708506348509095	0.9775983731631233
0.4716796516667676	0.9776217277608634
0.47250866848262574	0.9776504661414719
0.47333768529848386	0.9776846072565646
0.47416670211434203	0.9777241599217038
0.4749957189302002	0.9777691227961903
0.4758247357460583	0.9778194843893476
0.47665375256191644	0.9778752230925687
0.47748276937777456	0.977936307236353
0.4783117861936327	0.9780026951715324
0.4791408030094908	0.9780743353738138
0.4807988366412071	0.9782331178904085
0.48162785345706527	0.9783201090301921
0.4824568702729234	0.9784120504458804
0.4841149039046396	0.9786103809812724
0.48494392072049775	0.9787165467575716
0.48577293753635586	0.9788272166219922
0.48743097116807216	0.9790615316459714
0.4907470384315047	0.9795778869433263
0.4915760552473628	0.9797159682398975
0.4924050720632209	0.979857295560262
0.4940631056949372	0.9801489415618686
0.49737917295836975	0.9807627068336203
0.49820818977422787	0.9809213050160661
0.49903720659008605	0.9810815437271653
0.5006952402218023	0.9814060770167172
0.5040113074852348	0.9820652078197302
0.5106434420120999	0.9833739308983066
0.5114173740858003	0.9835218584807264
0.5121913061595009	0.9836681673397097
0.5137391703069021	0.9839552519813501
0.5168348986017042	0.984502692007803
0.5176088306754048	0.9846330588665987
0.5183827627491052	0.9847605240225251
0.5199306268965063	0.9850061678463253
0.5230263551913084	0.9854564504548614
0.5238002872650089	0.9855597207608311
0.5245742193387094	0.9856590278203397
0.5261220834861104	0.9858453007575857
0.526896015559811	0.9859320521340075
0.5276699476335115	0.9860144113939238
0.5292178117809125	0.9861655752803802
0.5299917438546131	0.9862342025474822
0.5307656759283136	0.986298083055041
0.531539608002014	0.9863571400644758
0.5323135400757146	0.9864113016581152
0.5330874721494152	0.9864605007535924
0.5338614042231157	0.9865046751118046
0.5346353362968161	0.9865437673385685
0.5354092683705167	0.9865777248801139
0.5361832004442173	0.9866065000125686
0.5369571325179178	0.9866300498255828
0.5377310645916182	0.9866483362002526
0.5385049966653188	0.9866613257815124
0.5392789287390194	0.9866689899451528
0.5400528608127199	0.9866713047596452
0.5408267928864203	0.9866682509429388
0.5416007249601209	0.9866598138144166
0.5423746570338215	0.9866459832421814
0.543148589107522	0.9866267535858573
0.5439225211812224	0.9866021236350956
0.544696453254923	0.9865720965439606
0.5454703853286236	0.9865366797613867
0.546244317402324	0.9864958849578972
0.5470182494760245	0.9864497279487656
0.5477921815497251	0.9863982286138092
0.5485661136234257	0.9863414108140063
0.5493400456971261	0.9862793023051132
0.5501139777708266	0.9862119346484847
0.5508879098445272	0.9861393431192587
0.5516618419182278	0.986061566612112
0.5524357739919282	0.9859786475447514
0.5539836381393293	0.9857975684219793
0.5547575702130298	0.9856995099205623
0.5555315022867303	0.9855965117609536
0.5570793664341314	0.9853759334485545
0.5601750947289335	0.9848782644463144
0.5609338017543539	0.9847451961986498
0.5616925087797744	0.9846079015470257
0.5632099228306153	0.9843209313580534
0.5662447509322972	0.9836996554022417
0.5670034579577177	0.9835349493396242
0.5677621649831381	0.9833666568284767
0.5692795790339791	0.9830196590477687
0.572314407135661	0.9822864944755181
0.5730731141610814	0.9820955698936236
0.5738318211865019	0.9819017752039941
0.5753492352373428	0.9815059459291576
0.5783840633390247	0.9806839364790836
0.5844537195423883	0.9789394019027632
0.5852124265678087	0.9787137139783298
0.5859711335932292	0.9784866353412118
0.5874885476440701	0.9780286615144744
0.590523375745752	0.9770998896284825
0.5965930319491157	0.9752097422341126
0.6087323443558432	0.9714317686527676
0.6095555457207387	0.9711806170301107
0.6103787470856342	0.9709304870716484
0.6120251498154252	0.9704335231534474
0.6153179552750073	0.9694542697193818
0.6219035661941714	0.9675645036212412
0.6227267675590669	0.9673354408759423
0.6235499689239624	0.967108065789309
0.6251963716537534	0.9666584701255204
0.6284891771133354	0.9657804263784473
0.6350747880324995	0.9641115815292718
0.6358979893973951	0.9639112558285394
0.6367211907622905	0.9637127679608501
0.6383675934920816	0.9633212846548997
0.6416603989516636	0.9625600610361806
0.6482460098708276	0.9611216926054446
0.6614172317091558	0.9585442665331736
0.6621853483318937	0.958404545221978
0.6629534649546316	0.9582658361027916
0.6644896982001074	0.9579913519715528
0.667562164691059	0.9574533952286142
0.6737070976729622	0.9564156744344
0.6859969636367685	0.9544469941265527
0.7105766955643813	0.9506232725057219
0.7638637971460096	0.9417018575864325
0.7646811830599425	0.9415637854592357
0.7654985689738754	0.9414260151171081
0.7671333408017411	0.9411514558218302
0.7704028844574726	0.9406067995185565
0.7769419717689358	0.9395396728518186
0.7777593576828687	0.9394087411553897
0.7785767435968016	0.9392784207034183
0.7802115154246674	0.9390196908882126
0.7834810590803989	0.938510413982479
0.7900201463918619	0.9375288315803815
0.7908375323057948	0.9374099615874502
0.7916549182197277	0.9372920026246636
0.7932896900475934	0.9370588885686293
0.7965592337033249	0.9366043623816231
0.8030983210147881	0.9357458600890594
0.803915706928721	0.93564359803281
0.8047330928426539	0.9355425092143769
0.8063678646705197	0.9353439096658981
0.8096374083262512	0.9349614185243958
0.8161764956377142	0.9342582289687694
0.8169387968094894	0.9341818365667809
0.8177010979812648	0.9341066424255862
0.8192257003248153	0.9339598833046734
0.8222749050119165	0.9336811108311046
0.8230372061836917	0.9336145350568666
0.823799507355467	0.9335492209166695
0.8253241096990176	0.933422405241621
0.8283733143861186	0.9331842063186164
0.829135615557894	0.9331279071008746
0.8298979167296692	0.9330729193756233
0.8314225190732196	0.9329668992559491
0.8321848202449948	0.9329158767494038
0.8329471214167702	0.9328661855108873
0.8344717237603207	0.9327708142412792
0.835234024932096	0.9327251423727665
0.8359963261038713	0.9326808180976709
0.8375209284474219	0.9325962262839655
0.840570133134523	0.9324433552741651
0.8413324343062982	0.9324085513352156
0.8420947354780736	0.9323751173322667
0.8436193378216241	0.9323123662586553
0.8443816389933994	0.9322830522226563
0.8451439401651747	0.9322551141933757
0.8466685425087253	0.9322033699189031
0.8474308436805005	0.9321795650357544
0.8481931448522758	0.9321571388851363
0.8489554460240512	0.9321360916320963
0.8497177471958264	0.9321164232369846
0.8504800483676016	0.9320981334564461
0.8512423495393768	0.9320812218444562
0.8520046507111521	0.9320656877533916
0.8527669518829274	0.9320515303351282
0.8535292530547027	0.9320387485421859
0.854291554226478	0.9320273411288947
0.8550538553982532	0.9320173066525984
0.8558161565700284	0.932008643474891
0.8565784577418036	0.9320013497628824
0.857340758913579	0.93199542349049
0.8581030600853543	0.9319908624397694
0.8588653612571295	0.9319876642022631
0.8596276624289048	0.931985826180381
0.8603899636006801	0.9319853455888114
0.8611522647724554	0.9319862194559506
0.8619145659442307	0.9319884446253662
0.8626768671160059	0.9319920177572765
0.8634391682877812	0.9319969353300616
0.8642014694595566	0.9320031936417918
0.8649637706313318	0.9320107888117823
0.8657905661425821	0.9320205331483677
0.8666173616538324	0.9320318399342673
0.8674441571650827	0.9320447035181091
0.868270952676333	0.9320591180104263
0.8690977481875833	0.9320750772861499
0.8699245436988337	0.9320925749871241
0.8715781347213343	0.9321321590820973
0.8724049302325846	0.9321542316174282
0.8732317257438349	0.9321778148659016
0.8748853167663355	0.9322294833455241
0.8757121122775858	0.93225755295746
0.8765389077888361	0.9322871020495206
0.8781924988113369	0.9323506051145383
0.8790192943225872	0.9323845417942339
0.8798460898338376	0.932419923373089
0.8814996808563382	0.9324949844424434
0.8823264763675885	0.9325346450545022
0.8831532718788389	0.9325757128145117
0.8848068629013395	0.9326620299465984
0.8856336584125898	0.9327072589457842
0.8864604539238401	0.9327538543528979
0.8881140449463407	0.9328511016966288
0.891421226991342	0.9330615141506837
0.8922480225025923	0.9331173673094895
0.8930748180138426	0.933174497168369
0.8947284090363432	0.933292539125151
0.8980355910813445	0.9335434087841897
0.904649955171347	0.9341014305270109
0.9054767506825974	0.934176201382761
0.9063035461938478	0.9342520418414636
0.9079571372163484	0.9344068756143007
0.9112643192613497	0.9347287573210157
0.9178786833513521	0.9354181230623635
0.9186503941204449	0.9355022469367934
0.9194221048895376	0.9355870995408339
0.920965526427723	0.9357589412472873
0.9240523695040939	0.9361108204216468
0.9302260556568355	0.9368445289146279
0.9425734279623188	0.9384087342694293
0.9672681725732855	0.9417389747347009
0.9681043776818532	0.9418527137629551
0.968940582790421	0.9419663506346617
0.9706129930075564	0.9421932566760067
0.9739578134418274	0.9426451730901614
0.9806474543103695	0.9435380845389439
0.9940267360474535	0.9452545784826242
0.9948629411560213	0.9453578207754704
0.995699146264589	0.9454605094300959
0.9973715564817245	0.9456641754261941
1.0007163769159955	0.9460643150193255
1.0074060177845374	0.9468331338263197
1.0082422228931052	0.9469260601832488
1.009078428001673	0.9470182432734686
1.0107508382188084	0.9472003359611955
1.0140956586530794	0.9475551276388433
1.0207852995216216	0.9482248311234261
1.0216062795819094	0.9483031682498863
1.022427259642197	0.9483806329851215
1.0240692197627723	0.9485329106598913
1.0273531400039233	0.9488266223609599
1.028174120064211	0.9488977431577211
1.0289951001244986	0.9489679250556153
1.030637060245074	0.9491054409039236
1.0339209804862248	0.9493688679641318
1.0347419605465125	0.9494322639843865
1.0355629406068	0.9494946613471049
1.0372049007273756	0.9496164322231491
1.0404888209685264	0.9498476893254346
1.041309801028814	0.9499029060951254
1.0421307810891016	0.9499570711826112
1.0437727412096771	0.9500622217860324
1.0470566614508279	0.95025963885173
1.0478776415111155	0.9503062755771917
1.0486986215714031	0.9503518142664247
1.0503405816919786	0.9504395763181458
1.0511615617522665	0.9504817893272334
1.0519825418125541	0.950522883592753
1.0536245019331294	0.9506016963051718
1.054445481993417	0.9506394052109387
1.0552664620537047	0.9506759762902692
1.0569084221742802	0.9507456869931701
1.060192342415431	0.9508712623223008
1.0610133224757186	0.9508997476580403
1.0618343025360062	0.9509270617954627
1.0634762626565817	0.9509781616573063
1.0642972427168695	0.9510019402151481
1.0651182227771572	0.9510245332407221
1.0667601828977324	0.9510661494200445
1.06758116295802	0.951085166174677
1.0684021430183077	0.9511029845979656
1.0692231230785953	0.9511196017268353
1.0700441031388832	0.9511350146920251
1.070865083199171	0.9511492207176402
1.0716860632594587	0.9511622171207058
1.0725070433197463	0.9511740013107094
1.073328023380034	0.9511845707891413
1.0740939186981642	0.9511933337796739
1.0748598140162942	0.9512010356170032
1.0756257093344241	0.9512076744869771
1.0763916046525543	0.9512132486437438
1.0771574999706846	0.9512177564094022
1.0779233952888145	0.9512211961736621
1.0786892906069445	0.9512235663934884
1.0794551859250747	0.9512248655927503
1.080221081243205	0.9512250923618651
1.080986976561335	0.9512242453574401
1.081752871879465	0.951222323301907
1.082518767197595	0.9512193249831605
1.083284662515725	0.9512152492541899
1.084050557833855	0.951210095032708
1.0848164531519853	0.9512038613007792
1.0855823484701153	0.9511965471044446
1.0863482437882452	0.9511881515533412
1.0871141391063754	0.951178673820328
1.0878800344245054	0.9511681131410963
1.0886459297426354	0.9511564688137882
1.0894118250607656	0.9511437401986121
1.0901777203788956	0.9511299267174504
1.0917095110151558	0.9510990431507231
1.092475406333286	0.9510819722137668
1.093241301651416	0.9510638147072519
1.0947730922876762	0.9510242389422519
1.0955389876058064	0.9510028203099679
1.0963048829239364	0.9509803143597213
1.0978366735601965	0.9509320403995549
1.0986025688783267	0.9509062724805383
1.0993684641964567	0.9508794174245487
1.100900254832717	0.9508224467073233
1.1016661501508471	0.9507923315886122
1.102432045468977	0.950761130417153
1.1039638361052373	0.9506954716067252
1.1047297314233675	0.9506610149486632
1.1054956267414975	0.9506254741988285
1.1070274173777577	0.9505511429729754
1.110090998650278	0.9503895023884489
1.1108568939684083	0.9503463933932597
1.1116227892865382	0.9503022067513154
1.1131545799227984	0.9502106047122277
1.1162181611953188	0.9500145176469489
1.1223453237403593	0.9495711077662505
1.1231757133979645	0.9495057897933193
1.1240061030555695	0.9494392313373152
1.1256668823707798	0.9493024020956753
1.1289884410012005	0.9490139613791233
1.1356315582620415	0.9483785347121501
1.1364619479196467	0.9482936725213665
1.137292337577252	0.9482076127730492
1.138953116892462	0.9480319131626678
1.1422746755228825	0.9476662840841825
1.1489177927837235	0.9468788699026632
1.1497481824413287	0.9467752481800985
1.1505785720989339	0.9466704844261191
1.152239351414144	0.946457546188488
1.1555609100445645	0.9460181364914815
1.1622040273054055	0.9450860923979203
1.1754902618270875	0.943016813396634
1.176265566742535	0.9428879110370004
1.1770408716579825	0.942758134090876
1.1785914814888776	0.9424959720661058
1.1816927011506677	0.9419613257687618
1.1878951404742477	0.9408516389088672
1.200300019121408	0.938478017339159
1.2251097764157286	0.9331743215472037
1.225869856282896	0.9330012570590505
1.2266299361500637	0.9328276107201866
1.2281500958843985	0.9324785887835378
1.2311904153530682	0.9317737418163421
1.237271054290408	0.9303377448736093
1.2494323321650873	0.9273677643311171
1.273754887914446	0.9210924406506433
1.3265276371395662	0.9064449576421006
1.3757749628665994	0.8922560545225706
1.4291499263200353	0.877068118339572
1.4815504866835476	0.8628291852419945
1.5304256235489728	0.8503688356314317
1.5834283981408008	0.8378225597198686
1.632905749234542	0.8269816551301127
1.6814086972383593	0.8170800319837381
1.7340392829685793	0.8070155977627756
1.7831444452007126	0.798130085482794
1.8363772451592486	0.7889036043775917
1.8860846216196976	0.7805498196620771
1.9348175949902229	0.77250969938019
1.987678206087151	0.7638701306343514
2.037013393685992	0.755820791515537
2.090476219011236	0.7470622886305758
2.142964641246556	0.7383932088314916
2.191927639983789	0.7302262272531882
2.2450182764474245	0.7212760259222587
2.2945834894129735	0.7128328396891758
2.3431742992885987	0.7044812264260146
2.3958927468906266	0.6953500683967992
2.4450857709945675	0.686779247910336
2.4459438050255837	0.6866294236966103
2.4468018390565995	0.6864795899429228
2.4485179071186316	0.6861798941831527
2.4519500432426957	0.6855803922312154
2.4588143154908235	0.6843809672835093
2.4725428599870796	0.6819805996938285
2.473400894018096	0.6818305161448583
2.4742589280491116	0.6816804260321405
2.4759749961111437	0.681380226491665
2.479407132235208	0.6807797527867124
2.4862714044833356	0.6795785280084734
2.4871294385143514	0.6794283507502525
2.4879874725453677	0.6792781684383205
2.4897035406073993	0.6789777890322172
2.4931356767314634	0.6783769737451568
2.4939937107624797	0.6782267587110966
2.4948517447934955	0.6780765393819381
2.4965678128555275	0.6777760882181835
2.497425846886544	0.6776258565735805
2.4982838809175596	0.6774756210138634
2.4991419149485754	0.6773253816340877
2.4999999489795917	0.6771751385293325

==> file4.dat <==
6.544012007193972025e+00 9.998018574201003039e-01
5.888919587963410862e+00 9.997554173569720426e-01
5.233737184953987764e+00 9.996905170173193689e-01
4.578424706570264568e+00 9.995959047593770963e-01
3.922917850488321534e+00 9.994502485438522266e-01
3.267100279608916580e+00 9.992089950457283543e-01
2.610739666876987997e+00 9.987658840874455990e-01
1.953296324317017385e+00 9.978130159694252876e-01
4.141449555264988369e+00 9.955671061578433845e-01
3.704357602369444002e+00 9.944676496591211556e-01
3.267104612743666259e+00 9.929030250971652150e-01
2.829616695335404053e+00 9.905692981137632636e-01
5.662253442526699043e-01 9.999083266251130864e-01


==> file5.dat <==
5.1020408163265303e-8	0.9999999999999983
0.0007667948013990668	0.9999994435280755
0.0015335385823899703	0.9999962929076848
0.002300282363380874	0.9999963439496525
0.0030670261443717776	0.99999021792448
0.0038337699253626813	0.9999869481785297
0.004600513706353585	0.9999656380731236
0.005367257487344488	0.9999662275251994
0.006134001268335392	0.9999425651285501
0.0069007450493262954	0.9999670493718256
0.007667488830317199	0.9999553779502895
0.008434232611308101	0.9999102658819821
0.009200976392299005	0.9998988652820572
0.00996772017328991	0.9999271357150179
0.010734463954280814	0.9998301184901679
0.011501207735271718	0.999797935303811
0.01226795151626262	0.9998015946388037
0.013034695297253523	0.9997558059499395
0.013801439078244427	0.9996892286325071
0.014568182859235331	0.9997427872723217
0.015334926640226235	0.9998359624793651
0.016101670421217136	0.9995888494107292
0.01686841420220804	0.9997639855634819
0.017635157983198944	0.9995541123198953
0.01840190176418985	0.9997214675455726
0.019168645545180753	0.9994118885103856
0.019935389326171657	0.9997302643529332
0.02070213310716256	0.9994125622476993
0.021468876888153465	0.9993675170944784
0.02223562066914437	0.9996594180102679
0.023002364450135274	0.9993125212872296
0.023769108231126178	0.9991086048093343
0.02453585201211708	0.9994763740724725
0.02530259579310798	0.9995149485455997
0.026069339574098883	0.9990903871516177
0.026836083355089788	0.9988436493446787
0.027602827136080692	0.9991322849311297
0.028369570917071596	0.9994375466228127
0.0291363146980625	0.9992991968342029
0.029903058479053404	0.9988266592324507
0.03066980226004431	0.9984819087443507
0.03143654604103521	0.9985512017347082
0.03220328982202611	0.9988989556154488
0.032970033603017014	0.9991939030061372
0.03373677738400792	0.9991779739824677
0.03450352116499882	0.9988425674493241
0.03527026494598973	0.9983454516935698
0.03603700872698063	0.9979337121505948
0.036803752507971535	0.9978534115287485
0.03757049628896244	0.9980243496840511
0.03833724006995334	0.9984111096714722
0.03910398385094425	0.9987753849777312
0.03987072763193515	0.9988990194962453
0.040637471412926056	0.9988868188537054
0.04140421519391696	0.9984645565268466
0.042170958974907864	0.9980431015458686
0.04293770275589877	0.9974604251248346
0.04370444653688967	0.9970688546759562
0.04447119031788058	0.9968051328971902
0.04523793409887148	0.996759811704317
0.046004677879862385	0.9969731256937758
0.04677142166085329	0.997223776357057
0.04753816544184419	0.9976134047242378
0.04830490922283509	0.997981206452405
0.049071653003825995	0.9981725817841902
0.04990289112429194	0.9984168569838326
0.05073412924475788	0.9982056773660256
0.05156536736522383	0.9979441285704863
0.05239660548568978	0.9976014793228152
0.05322784360615573	0.996935985840139
0.054059081726621674	0.9963861383117302
0.05489031984708762	0.9958646431813222
0.05572155796755357	0.995305628192175
0.05655279608801952	0.9949378679035236
0.057384034208485465	0.9947157881189995
0.05821527232895141	0.9946583233975318
0.05904651044941736	0.9946838603756644
0.05987774856988331	0.9948362180545621
0.060708986690349256	0.9951537071167983
0.061540224810815204	0.9955919316053803
0.06237146293128115	0.9958507780416742
0.0632027010517471	0.9961714800840085
0.06403393917221305	0.9965590449391403
0.06486517729267899	0.9969684198641079
0.06569641541314494	0.9969778548553072
0.0665276535336109	0.9969749699353144
0.06735889165407684	0.9969437793133961
0.06819012977454278	0.9969582290111094
0.06902136789500873	0.9967065714229943
0.06985260601547469	0.996156512735897
0.07068384413594063	0.9956899351686204
0.07151508225640657	0.9952072521449709
0.07234632037687252	0.9947565515693467
0.07317755849733847	0.994196416171575
0.0740087966178044	0.993444865440333
0.07484003473827036	0.9927737812162065
0.0756712728587363	0.9922027491647429
0.07650251097920224	0.9916684682246205
0.0773337490996682	0.9912007074758945
0.07816498722013414	0.9907510327463124
0.07899622534060008	0.9903239453612165
0.07982746346106603	0.9899753868636358
0.08065870158153197	0.9897049152227707
0.08148993970199792	0.9895102235910606
0.08232117782246387	0.9893875311801026
0.08315241594292982	0.9893403990273232
0.08398365406339577	0.9894178255172804
0.0848148921838617	0.9896014697316403
0.08564613030432766	0.9897700154248864
0.08647736842479362	0.9898864392882035
0.08730860654525956	0.9900401139862822
0.0881398446657255	0.9902639247816057
0.08897108278619145	0.9905136866198491
0.0898023209066574	0.9908223944024978
0.09063355902712335	0.9912647354531435
0.09146479714758929	0.9917689222262324
0.09229603526805524	0.9921469312161417
0.0931272733885212	0.9923310476094822
0.09395851150898714	0.9924419949353055
0.09562098774991903	0.9927919892174626
0.09645222587038499	0.9929588010324307
0.09728346399085093	0.9931314229925324
0.09811470211131687	0.9933785277565864
0.09894594023178283	0.993665086510011
0.09977717835224878	0.9938399178619483
0.10060841647271472	0.9937824970212858
0.10143965459318066	0.9935243494454224
0.10227089271364662	0.9932050735207179
0.10304704609195495	0.992947121972208
0.10382319947026329	0.9927296726312662
0.10537550622687997	0.9922452896049692
0.1061516596051883	0.9919740806973806
0.10692781298349664	0.9917287068672637
0.10770396636180499	0.9915090365149519
0.10848011974011332	0.9912598396450043
0.10925627311842165	0.9909049306289374
0.11003242649673	0.9904015278908826
0.11080857987503834	0.9897700543098344
0.11158473325334667	0.9890791676705195
0.11468934676658002	0.986641574372502
0.11546550014488835	0.9860758873384052
0.1162416535231967	0.9854994215033068
0.11779396027981337	0.9843728590892482
0.12089857379304672	0.9821640300685093
0.12167472717135505	0.9815205949401841
0.1224508805496634	0.9808439185244404
0.12400318730628007	0.9794960054338746
0.12710780081951342	0.9772008596717803
0.12788395419782178	0.9766906334577885
0.1286601075761301	0.9761942297703863
0.13021241433274677	0.9752484504304326
0.1309885677110551	0.9748041374984516
0.13176472108936343	0.974380184145955
0.13331702784598012	0.973590734809018
0.13409318122428848	0.9732254099953719
0.1348693346025968	0.9728821321030702
0.13564548798090514	0.9725635640959747
0.13642164135921347	0.9722711770411312
0.1371977947375218	0.9720038195334761
0.13797394811583014	0.9717572729532665
0.13952625487244683	0.9713004508811686
0.14030240825075518	0.9710782919434263
0.14107856162906351	0.9708569441719238
0.14185471500737185	0.9706386138535377
0.14263086838568018	0.9704285770810885
0.1434070217639885	0.9702333885177533
0.14418317514229684	0.9700587567202289
0.14495932852060517	0.9699078256469145
0.14573548189891353	0.9697804324713858
0.14651163527722189	0.9696735621141462
0.14728778865553022	0.9695828178888599
0.14806394203383855	0.9695044067222779
0.14884009541214688	0.9694369892982658
0.1496162487904552	0.9693828012072784
0.15039240216876354	0.9693476785970497
0.15116855554707187	0.969339942678732
0.15194470892538023	0.9693684152662215
0.15270563725540853	0.9694382188771874
0.1534665655854368	0.9695524030182646
0.15422749391546509	0.9697088839560158
0.15498842224549336	0.9699003188544623
0.15574935057552164	0.9701148298015051
0.15651027890554992	0.9703376131920997
0.1572712072355782	0.9705531090367453
0.15803213556560647	0.970747305838695
0.15879306389563475	0.9709097504273612
0.15955399222566302	0.9710349117172334
0.1603149205556913	0.9711226892210986
0.16107584888571957	0.9711780277257152
0.16183677721574785	0.9712097632218337
0.16259770554577613	0.9712289516660186
0.1633586338758044	0.971247001770688
0.16411956220583268	0.9712739391513807
0.16488049053586096	0.9713170776755059
0.16564141886588923	0.9713802802029177
0.1664023471959175	0.9714638758910985
0.1671632755259458	0.9715651865741711
0.16792420385597406	0.9716795192455016
0.16868513218600234	0.9718014186769921
0.17020698884605892	0.9720497967280631
0.17096791717608723	0.9721720020700918
0.1717288455061155	0.9722942580877327
0.17248977383614378	0.9724207139520635
0.17325070216617205	0.9725573568937541
0.17401163049620033	0.9727110751714594
0.1747725588262286	0.9728885524707616
0.17553348715625688	0.9730951575290651
0.17629441548628516	0.9733339835690417
0.17705534381631344	0.973605162965518
0.17781627214634171	0.9739055394647415
0.17933812880639827	0.9745655604036338
0.18009905713642654	0.9749048081607833
0.18085998546645482	0.9752341675575477
0.1816209137964831	0.975541314647716
0.1823818421265114	0.9758149598169655
0.1831427704565397	0.976045777206445
0.18390369878656798	0.9762271227047629
0.18466462711659626	0.9763554802184768
0.18542555544662453	0.9764306082783089
0.1861864837766528	0.9764553915350388
0.1869474121066811	0.9764354308266221
0.18770834043670936	0.9763784285013342
0.18846926876673764	0.9762934407916626
0.18923019709676592	0.9761900755437442
0.1899911254267942	0.9760777118114337
0.19075205375682247	0.9759648088454916
0.19151298208685075	0.9758583575561671
0.19227391041687902	0.975763509628469
0.1930348387469073	0.9756834002118373
0.19379576707693558	0.9756191614229699
0.19455669540696388	0.9755701074114316
0.19531762373699219	0.975534058648186
0.19607855206702046	0.9755077641572382
0.19683948039704874	0.9754873759178102
0.19760040872707701	0.975468929504277
0.1983613370571053	0.9754487887420373
0.19912226538713357	0.9754240190133087
0.19988319371716184	0.9753926629474406
0.20064412204719012	0.9753539025944897
0.20146954471669343	0.9753039370597203
0.20229496738619676	0.975247644394671
0.2031203900557001	0.9751882358561753
0.2039458127252034	0.9751298089597368
0.20477123539470674	0.975076876983033
0.20559665806421007	0.9750338646315271
0.20642208073371338	0.9750046172804299
0.2072475034032167	0.9749919662986085
0.20807292607272004	0.974997384964041
0.20889834874222335	0.9750207594244027
0.20972377141172668	0.9750602880990653
0.21054919408123002	0.9751125118561089
0.21137461675073332	0.975172467091391
0.21220003942023666	0.9752339451674673
0.21302546208974	0.9752898350156032
0.2138508847592433	0.975332521334208
0.2146763074287466	0.9753543088050197
0.21550173009824994	0.9753478429932606
0.21632715276775327	0.9753065008533487
0.21715257543725658	0.9752247276706016
0.21797799810675988	0.9750983023999794
0.21880342077626322	0.9749245192466859
0.21962884344576655	0.9747022794999024
0.22045426611526986	0.9744320936404041
0.22127968878477317	0.9741159992132975
0.2221051114542765	0.9737574045846996
0.22293053412377983	0.9733608722724975
0.22375595679328314	0.9729318579384415
0.22458137946278647	0.9724764223254818
0.2254068021322898	0.9720009334768793
0.22705764747129645	0.9710150791715373
0.22788307014079978	0.9705164842574786
0.2287084928103031	0.9700209464768924
0.23035933814930976	0.9690546214480287
0.23366102882732304	0.9672772891761844
0.23448645149682634	0.966866615773447
0.23531187416632968	0.9664669240838168
0.23696271950533632	0.9656918357447021
0.2402644101833496	0.9641729500178753
0.2534711728954028	0.9576534749032735
0.2542415108227485	0.957292406892428
0.2550118487500942	0.9569371354000541
0.2565525246047856	0.9562418917765567
0.25963387631416845	0.9548839708123336
0.26040421424151416	0.9545429483276152
0.2611745521688599	0.9541978978066581
0.2627152280235513	0.953488433906077
0.2657965797329342	0.9519435631256508
0.26656691766027996	0.9515223126146678
0.26733725558762567	0.9510847099527794
0.2688779314423171	0.9501574897925019
0.2719592831516999	0.9480877197985138
0.27272962107904564	0.9475266778317752
0.27349995900639135	0.9469495140512835
0.27504063486108277	0.9457509640228208
0.2781219865704656	0.9432134308377748
0.2788923244978113	0.9425583896824723
0.279662662425157	0.9418981865626856
0.28120333827984845	0.940568397728008
0.2842846899892313	0.9379104227602489
0.290447393407997	0.9328236241874082
0.30277280024552844	0.9238115935507109
0.3562020653220569	0.8878384969640999
0.4086569273086616	0.8539881944225297
0.4094214497850447	0.8535377289266316
0.4101859722614278	0.8530882949442656
0.41171501721419396	0.8521925488264048
0.4147731071197263	0.8504137838532736
0.42088928693079103	0.8469094051226486
0.43312164655292046	0.8401254654716049
0.4575863657971793	0.8273436414233205
0.4584153826130375	0.8269244314735813
0.4592443994288956	0.8265060169320001
0.46090243306061185	0.8256715966403863
0.46421850032404444	0.8240126947450643
0.4708506348509095	0.820739266307217
0.4841149039046396	0.814437880460673
0.48494392072049775	0.8140584866531173
0.48577293753635586	0.813681132866948
0.48743097116807216	0.8129327756494363
0.4907470384315047	0.8114630419173059
0.49737917295836975	0.8086432478544479
0.5106434420120999	0.8035518119495635
0.5114173740858003	0.8032786991419765
0.5121913061595009	0.8030082431108276
0.5137391703069021	0.8024752626260996
0.5168348986017042	0.8014406289428415
0.5230263551913084	0.7994916201605231
0.5354092683705167	0.7960077088407936
0.5361832004442173	0.7958048050096498
0.5369571325179178	0.7956033017529355
0.5385049966653188	0.7952042491336853
0.5416007249601209	0.7944201952355234
0.5477921815497251	0.7928939346257508
0.5601750947289335	0.7898958097073785
0.5609338017543539	0.7897103682664639
0.5616925087797744	0.7895244170176765
0.5632099228306153	0.7891508042511179
0.5662447509322972	0.7883955389069833
0.572314407135661	0.7868443305255268
0.5844537195423883	0.7835294096523557
0.5852124265678087	0.7833115709674386
0.5859711335932292	0.7830924269983033
0.5874885476440701	0.7826502154693302
0.590523375745752	0.7817501142741022
0.5965930319491157	0.779888328072716
0.6087323443558432	0.775941360239879
0.6095555457207387	0.7756643995927162
0.6103787470856342	0.7753864251061529
0.6120251498154252	0.774827568462461
0.6153179552750073	0.7736991899997038
0.6219035661941714	0.771407808213821
0.6350747880324995	0.7667524547674165
0.6614172317091558	0.7576190350193585
0.7105766955643813	0.7426382714221951
0.7638637971460096	0.7281127539768779
0.8161764956377142	0.7138710584934019
0.8169387968094894	0.7136695718815349
0.8177010979812648	0.7134684718144655
0.8192257003248153	0.7130674725102173
0.8222749050119165	0.7122705665672008
0.8283733143861186	0.7106994463239957
0.840570133134523	0.7076663907281089
0.8413324343062982	0.7074823718073412
0.8420947354780736	0.7072990641745183
0.8436193378216241	0.7069346207403857
0.8466685425087253	0.7062146831187613
0.8527669518829274	0.7048126369706634
0.8649637706313318	0.7021749541623427
0.8657905661425821	0.7020047796690368
0.8666173616538324	0.701835750796135
0.868270952676333	0.7015011629035102
0.8715781347213343	0.7008460884328774
0.8781924988113369	0.6995939811614877
0.8790192943225872	0.6994430392923208
0.8798460898338376	0.6992933557898909
0.8814996808563382	0.6989977860991196
0.8848068629013395	0.698421981658998
0.891421226991342	0.697332729954608
0.8922480225025923	0.6972024951099298
0.8930748180138426	0.697073587042808
0.8947284090363432	0.6968197621531376
0.8980355910813445	0.6963281438649859
0.904649955171347	0.6954094182708657
0.9054767506825974	0.6953006462978983
0.9063035461938478	0.6951932244856569
0.9079571372163484	0.6949824311730908
0.9112643192613497	0.6945770352398073
0.9178786833513521	0.6938307836109318
0.9186503941204449	0.6937492940155111
0.9194221048895376	0.6936689636764969
0.920965526427723	0.693511772320005
0.9240523695040939	0.6932112013416126
0.9248240802731866	0.6931389210662696
0.9255957910422793	0.6930677801983771
0.9271392125804647	0.692928904647317
0.9302260556568355	0.6926646880060854
0.9309977664259281	0.6926014334841857
0.9317694771950209	0.6925392915306956
0.9333128987332062	0.6924183299392628
0.9363997418095771	0.6921895827154162
0.9371714525786699	0.6921351161559965
0.9379431633477625	0.6920817288277681
0.9394865848859479	0.6919781733798456
0.9425734279623188	0.6917838048137996
0.9433451387314116	0.6917378382606724
0.9441168495005042	0.6916929116287485
0.9456602710386897	0.6916061568186388
0.9487471141150605	0.6914448872204287
0.9495188248841533	0.6914070868450893
0.950290535653246	0.6913702816574954
0.9518339571914314	0.6912996329906634
0.9549208002678021	0.6911700113790415
0.9556925110368948	0.6911400019336517
0.9564642218059876	0.6911109380835708
0.9580076433441729	0.6910556210544655
0.9587793541132656	0.69102935465446
0.9595510648823583	0.6910040074100445
0.9610944864205437	0.6909560432506149
0.9618661971896365	0.6909334126145684
0.9626379079587292	0.6909116736942813
0.9641813294969146	0.6908708429127065
0.9649530402660074	0.6908517368660869
0.9657247510351	0.6908334941667867
0.9672681725732855	0.6907995698422298
0.9681043776818532	0.6907825996884726
0.968940582790421	0.6907666081744912
0.9697767878989887	0.690751585836946
0.9706129930075564	0.6907375231464686
0.9714491981161242	0.6907244105092978
0.9722854032246919	0.6907122382689073
0.9731216083332597	0.6907009967076296
0.9739578134418274	0.6906906760482746
0.9747940185503952	0.6906812664557419
0.9756302236589629	0.6906727580386278
0.9764664287675306	0.6906651408508263
0.9773026338760984	0.690658404893123
0.9781388389846661	0.6906525401147834
0.9789750440932339	0.6906475364151353
0.9798112492018016	0.6906433836451399
0.9806474543103695	0.6906400716089623
0.9814836594189373	0.6906375900655303
0.9823198645275051	0.6906359287300852
0.9831560696360728	0.6906350772757286
0.9839922747446406	0.6906350253349576
0.9848284798532083	0.6906357625011952
0.9856646849617761	0.6906372783303074
0.9865008900703438	0.6906395623421185
0.9873370951789116	0.690642604021913
0.9881733002874793	0.6906463928219307
0.989009505396047	0.690650918162853
0.9898457105046148	0.6906561694352766
0.9906819156131825	0.6906621360011862
0.9915181207217503	0.6906688071954086
0.992354325830318	0.6906761723270624
0.9931905309388858	0.690684220680999
0.9940267360474535	0.690692941519229
0.9948629411560213	0.6907023240823446
0.995699146264589	0.6907123575909282
0.9973715564817245	0.6907343342351616
0.9982077615902922	0.6907462557244688
0.99904396669886	0.6907587848693073
1.0007163769159955	0.6907856226790811
1.0015525820245632	0.6907999095926853
1.002388787133131	0.6908147606618193
1.0040611973502664	0.6908461116690762
1.0074060177845374	0.6909151036851447
1.0082422228931052	0.6909335984317853
1.009078428001673	0.6909525700417037
1.0107508382188084	0.690991900198494
1.0140956586530794	0.6910758029548849
1.0207852995216216	0.6912621429224074
1.0216062795819094	0.6912865072760609
1.022427259642197	0.691311164187289
1.0240692197627723	0.6913613151203195
1.0273531400039233	0.6914646826535388
1.0339209804862248	0.6916814379871031
1.0470566614508279	0.6921374768903708
1.0478776415111155	0.6921663000834364
1.0486986215714031	0.6921951051801463
1.0503405816919786	0.6922526246943587
1.0536245019331294	0.69236704876715
1.060192342415431	0.69259145804244
1.0610133224757186	0.6926189242798394
1.0618343025360062	0.692646232261301
1.0634762626565817	0.6927003401404469
1.0667601828977324	0.6928062932848772
1.073328023380034	0.6930073519376241
1.0740939186981642	0.6930297158805743
1.0748598140162942	0.6930518319827744
1.0763916046525543	0.6930952964434907
1.0794551859250747	0.6931789872890759
1.080221081243205	0.6931992011026559
1.080986976561335	0.6932191197750617
1.082518767197595	0.693258048889875
1.0855823484701153	0.6933321170778338
1.0863482437882452	0.6933498123278097
1.0871141391063754	0.6933671679994657
1.0886459297426354	0.6934008392551244
1.0917095110151558	0.693463874525832
1.092475406333286	0.6934787059389462
1.093241301651416	0.6934931562685483
1.0947730922876762	0.6935208938062135
1.0978366735601965	0.6935715799141915
1.0986025688783267	0.6935832258522541
1.0993684641964567	0.6935944521809743
1.100900254832717	0.6936156276387656
1.1016661501508471	0.6936255676996503
1.102432045468977	0.6936350700148731
1.1039638361052373	0.6936527437900195
1.1047297314233675	0.6936609065586107
1.1054956267414975	0.6936686141988914
1.1062615220596275	0.6936758624830499
1.1070274173777577	0.6936826472304157
1.1077933126958879	0.6936889643074547
1.1085592080140179	0.6936948096277588
1.1093251033321478	0.6937001791520307
1.110090998650278	0.6937050688880678
1.1108568939684083	0.6937094748907365
1.1116227892865382	0.6937133932619485
1.1123886846046682	0.6937168201506294
1.1131545799227984	0.6937197517526857
1.1139204752409286	0.6937221843109659
1.1146863705590586	0.6937241141152201
1.1154522658771886	0.6937255375020535
1.1162181611953188	0.6937264508548782
1.116984056513449	0.6937268506038609
1.117749951831579	0.6937267332258651
1.118515847149709	0.6937260952443933
1.1192817424678392	0.6937249332295227
1.1200476377859692	0.693723243797837
1.1208135331040991	0.6937210236123604
1.1215794284222294	0.6937182693824795
1.1223453237403593	0.6937149778638685
1.1231757133979645	0.6937107984005834
1.1240061030555695	0.6937059795775643
1.1248364927131747	0.6937005174436873
1.1256668823707798	0.6936944081113009
1.126497272028385	0.693687647756078
1.1273276616859902	0.6936802326168775
1.1289884410012005	0.6936634232569808
1.1298188306588057	0.693654021828537
1.130649220316411	0.6936439512002941
1.132309999631621	0.6936217886163024
1.1331403892892262	0.6936096899518409
1.1339707789468312	0.6935969086697957
1.1356315582620415	0.693569285515085
1.1364619479196467	0.6935544374269608
1.137292337577252	0.6935388942899371
1.138953116892462	0.6935057111092333
1.1397835065500672	0.6934880653370107
1.1406138962076722	0.6934697130583732
1.1422746755228825	0.693430878186414
1.1431050651804877	0.6934103903446115
1.143935454838093	0.6933891854989731
1.145596234153303	0.6933446149508854
1.1489177927837235	0.6932467647925785
1.1497481824413287	0.6932204748697417
1.1505785720989339	0.6931934497689183
1.152239351414144	0.6931371860415221
1.1555609100445645	0.6930157517086653
1.1563912997021697	0.6929835271852337
1.1572216893597749	0.6929505529626658
1.158882468674985	0.6928823492141403
1.1622040273054055	0.6927368801039772
1.1630344169630107	0.6926986172014816
1.1638648066206159	0.6926595935916035
1.165525585935826	0.6925792597562579
1.1688471445662465	0.6924094170776677
1.1754902618270875	0.692032846117179
1.176265566742535	0.6919856808944587
1.1770408716579825	0.691937842024654
1.1785914814888776	0.6918401422632813
1.1816927011506677	0.6916366490849069
1.1878951404742477	0.6911972728464931
1.188670445389695	0.6911393154309099
1.1894457503051425	0.6910806840733495
1.1909963601360376	0.6909614006289203
1.1940975797978277	0.6907147602793683
1.200300019121408	0.6901892874365173
1.2010753240368555	0.6901205963811704
1.201850628952303	0.6900512393493892
1.203401238783198	0.6899105303820003
1.2065024584449882	0.6896211555710444
1.2127048977685684	0.6890107831098414
1.2251097764157286	0.6876655278451131
1.225869856282896	0.6875777914961955
1.2266299361500637	0.6874894503272609
1.2281500958843985	0.6873109593061602
1.2311904153530682	0.6869467840120703
1.237271054290408	0.6861900073480507
1.2494323321650873	0.6845657492248486
1.2501924120322547	0.6844594585738185
1.2509524918994224	0.6843526174819895
1.2524726516337572	0.6841372917495913
1.2555129711024269	0.683700121187908
1.2615936100397667	0.6828001541947977
1.273754887914446	0.680901461369572
1.2745794621210886	0.6807681242149236
1.275404036327731	0.680634218696597
1.277053184741016	0.680364714056205
1.280351481567586	0.6798190112792565
1.286948075220726	0.6787014860706762
1.3001412625270061	0.6763672843419706
1.3265276371395662	0.6713458137430557
1.3757749628665994	0.6610132456268195
1.4291499263200353	0.6489966514522693
1.4815504866835476	0.6369738830412776
1.5304256235489728	0.6259492398773575
1.5834283981408008	0.6144686734035084
1.632905749234542	0.6043269532196011
1.6814086972383593	0.5949622815546061
1.7340392829685793	0.5854247219060501
1.7831444452007126	0.5770531308545153
1.8363772451592486	0.5684637220652266
1.8860846216196976	0.5608098147692895
1.9348175949902229	0.5535671861730018
1.987678206087151	0.5459191100529732
2.037013393685992	0.5389075343746159
2.090476219011236	0.5313830739872258
2.142964641246556	0.5240196028233455
2.191927639983789	0.5171383104505984
2.2450182764474245	0.509638282532654
2.2945834894129735	0.5025859405078975
2.3431742992885987	0.4956189216532876
2.3958927468906266	0.4880000603229134
2.4450857709945675	0.4808388172631652
2.4459438050255837	0.48071350819320874
2.4468018390565995	0.48058818625963373
2.4485179071186316	0.4803375039975662
2.4519500432426957	0.4798359872777832
2.4588143154908235	0.4788323563109301
2.4725428599870796	0.47682279713210435
2.473400894018096	0.47669710175687874
2.4742589280491116	0.47657139518817804
2.4759749961111437	0.47631994869229544
2.479407132235208	0.4758169238303815
2.4862714044833356	0.4748103592853771
2.4871294385143514	0.47468449156752235
2.4879874725453677	0.4745586135644897
2.4897035406073993	0.47430682693593357
2.4931356767314634	0.4738031328292526
2.4939937107624797	0.4736771844692089
2.4948517447934955	0.4735512262942624
2.4965678128555275	0.47329928073779926
2.497425846886544	0.4731732934757378
2.4982838809175596	0.4730472966376813
2.4991419149485754	0.47292129028373664
2.4999999489795917	0.47279527447416175

==> file6.dat <==
1.309661978400875348e+01 9.992054398007539362e-01
1.637158604555959940e+01 9.991947276789411303e-01
9.821416155286195604e+00 9.984876134708080553e-01
1.964643286404812272e+01 9.988212327835119808e-01
1.636728162310264523e+01 9.901365265355127621e-01


==> file9.dat <==
4.042062281820426040e-01 1.000000000000000000e+00
9.038326031438385089e-01 1.000000000000000000e+00
1.380627106491873812e+00 1.000000000000000000e+00
1.852305637016802509e+00 1.000000000000000000e+00
2.321987999912588752e+00 1.000000000000000000e+00
2.790682264898970644e+00 1.000000000000000000e+00
3.258814795071204529e+00 1.000000000000000000e+00
3.726597290639014570e+00 1.000000000000000000e+00
4.194146873643179063e+00 1.000000000000000000e+00
4.661533627665192192e+00 1.000000000000000000e+00
5.128802068620480270e+00 1.000000000000000000e+00
5.595981834261771759e+00 1.000000000000000000e+00
6.063093422730638338e+00 1.000000000000000000e+00
6.530151464491544822e+00 1.000000000000000000e+00
6.997166682215904210e+00 1.000000000000000000e+00
7.464147114124516591e+00 1.000000000000000000e+00
7.931098904751101131e+00 1.000000000000000000e+00
8.398026831682820159e+00 1.000000000000000000e+00
8.864934665718344320e+00 1.000000000000000000e+00
9.331825422837422224e+00 1.000000000000000000e+00


==> pointsN14.dat <==
X	y	label
0.5670115145331429	1.2470765814495919	1,1
0.8661243950865604	2.4492097850997925	3,2
1.085744388848016	3.2563225214398472	5,3
1.2678762905212178	3.903967212977076	7,4
1.2678762905212178	0.557709601853868	1,2
1.426947685872448	4.45984186644372	9,5
1.569983792390108	4.954302477996097	11,6
1.701034543599429	5.403998519614897	13,7
1.8226870078731041	5.819211785667508	15,8
1.936713024384434	6.206812846726225	17,9
1.936713024384434	0.36510663804271914	1,3
2.0443890894277423	6.571659432160777	19,10
2.146670948031413	6.917335150286948	21,11
2.2442962302853373	7.246572777615403	23,12
2.337848365361592	7.561512453751252	25,13
2.337848365361592	2.117223487050351	7,5
2.4277982596531285	7.863867195771257	27,14
2.4277982596531285	0.8737630217523619	3,4
2.5983731852596814	8.436167037565953	31,16
2.5983731852596814	2.4492097850997925	9,6
2.5983731852596814	0.27213442056664355	1,4
2.6795918756458854	8.708237993717436	33,17
2.7584202055122646	8.972069335945532	35,18
2.835057572665715	9.22836670272698	37,19
2.835057572665715	2.7435684791891024	11,7
2.835057572665715	1.2470765814495919	5,5
2.9096771041612346	9.477740477400827	39,20
3.0534504533039164	3.010491997824528	13,8
3.122855917414824	0.6792885741958031	3,5
3.1907520259468103	1.5512792683527532	7,6
3.257233166544048	3.2563225214398472	15,9
3.257233166544048	0.2170881680959898	1,5
3.4489963948498468	3.4853081604031764	17,10
3.510590483357199	1.81278934721917	9,7
3.57112236586609	0.9900343767904682	5,6
3.6306451716106762	3.7004521806751427	19,11
3.8036288715636535	3.903967212977076	21,12
3.8036288715636535	2.0449352067975157	11,8
3.8036288715636535	0.557709601853868	3,6
3.9147070660388334	0.18062827416153163	1,6
3.969080601732001	4.0975373390486585	23,13
3.969080601732001	1.2470765814495919	7,7
4.075652051309955	2.255439875558217	13,9
4.127906134288659	4.282478562877978	25,14
4.280843057617345	4.45984186644372	27,15
4.280843057617345	0.8258966419340225	5,7
4.330621975432802	2.4492097850997925	15,10


==> pointsN14rest.dat <==
X	y	label
1.701034543599429	1.2470765814495919	3,3
2.0443890894277423	1.7293840610949411	5,4


==> pointsN15.dat <==
X	y	label1 label2
0.40420622818204255	1.7493713156445663	1,1
0.6174352123389342	3.435697059653875	3,2
0.773995999970863	4.567896870353119	5,3
0.9038326031438385	5.476398451537286	7,4
0.9038326031438385	0.7823426359338981	1,2
1.0172300334932303	6.256167062650219	9,5
1.1191963668523546	6.949785420522302	11,6
1.2126186845461278	7.580609034459787	13,7
1.2126186845461278	1.7493713156445663	3,3
1.2993412333352823	8.163060977116919	15,8
1.3806271064918738	8.706779132213176	17,9
1.3806271064918738	0.5121634783654809	1,3
1.457386281572252	9.218577814558865	19,10
1.457386281572252	2.4259415301470697	5,4
1.5303000817649677	9.703484030263635	21,11
1.5998943423816268	10.16533125748827	23,12
1.6665849733270754	10.607121636512174	25,13
1.6665849733270754	2.969994058223408	7,5
1.7307076702477748	11.031258149623566	27,14
1.7307076702477748	1.2256953499581742	3,4
1.7925380348515207	11.439699607884993	29,15
1.8523056370168027	11.834067649918904	31,16
1.8523056370168027	3.435697059653875	9,6
1.8523056370168027	0.3817441177393194	1,4
1.9102041093713242	12.215722741186958	33,17
1.966398562345377	12.585819485145814	35,18
2.0210311409102126	12.945347735769792	37,19
2.0210311409102126	3.848616894418046	11,7
2.0210311409102126	1.7493713156445663	5,5
2.1767171548305146	4.223051274726074	13,8
2.226194317365023	0.9528909165802237	3,5
2.274595503645251	2.1761000847726115	7,6
2.3219879999125888	4.567896870353119	15,9
2.3219879999125888	0.3045264580235412	1,5
2.4586904992989007	4.8891128361211225	17,10
2.502599156452657	2.5429406120713356	9,7
2.545750597449094	1.38879822299774	5,6
2.5881826965937496	5.190912086780407	19,11
2.7114978094315156	5.476398451537286	21,12
2.7114978094315156	2.8685896650909597	11,8
2.7114978094315156	0.7823426359338981	3,6
2.7906822648989706	0.2533813290321485	1,6
2.829443597274298	5.747934322832146	23,13
2.829443597274298	1.7493713156445663	7,7
2.9054153237061073	3.163880936546943	13,9
2.9426657590968657	6.007365761814942	25,14
3.051690100479691	6.256167062650219	27,15
3.051690100479691	1.1585494560463367	5,7
3.087176061694671	3.435697059653875	15,10

